The Astropy Project: Sustaining and Growing a Community-oriented Open-source Project and the Latest Major Release (v5.0) of the Core Package

The Astropy Project supports and fosters the development of open-source and openly-developed Python packages that provide commonly needed functionality to the astronomical community. A key element of the Astropy Project is the core package $\texttt{astropy}$, which serves as the foundation for more specialized projects and packages. In this article, we summarize key features in the core package as of the recent major release, version 5.0, and provide major updates for the Project. We then discuss supporting a broader ecosystem of interoperable packages, including connections with several astronomical observatories and missions. We also revisit the future outlook of the Astropy Project and the current status of Learn Astropy. We conclude by raising and discussing the current and future challenges facing the Project.

==> figures/cache/prog-lang-fulltext/Julia.csv <==
pubdate,authors,year,pubdate,title,pub,arxiv,citations
1731-01-01,"Heistero, Laureatio",1731,1731-01-01,"Epistola Continens Historiam Calculi in Vesica Sponte Fracti, et per Urethram Feliciter Excreti; ad Illustrem Generosissimumque Virum D. Fred. de Thom, Serenissimo Duci Brunsvicensiet Luneburgensi a Consiliis, Oratorem Ejus apud Potentissimum Magnae Britanni ae r egem, nec non R. S. S.  Laurentio Heistero, M. D. Prof. Botan. in Acad. Julia Helmstadii, et R. S. S. Conscripta",Philosophical Transactions of the Royal Society of London Series I,,0
1860-02-01,"Radau, M.",1860,1860-02-01,"Tables pour faciliter le calcul des hauteurs correspondantes, par M. Radau",Astronomische Nachrichten,,0
1867-12-01,"Luther, R.",1867,1867-12-01,Entdeckung eines Planeten. Schreiben des Herrn Dr. R. Luther an den Herausgeber,Astronomische Nachrichten,,0
1867-12-01,"Schmidt, Johann Friedrich Julius",1867,1867-12-01,Beobachtungen des Cometen III. 1867 auf der Sternwarte zu Athen. Von Herrn Director J. F. Julius Schmidt,Astronomische Nachrichten,,0
1867-12-01,"Wolff, T.",1867,1867-12-01,Aus einem Schreiben des Herrn Th. Wolff an den Herausgeber,Astronomische Nachrichten,,0
1867-12-01,"Tietjen, F.",1867,1867-12-01,Beobachtungen der Planeten (94) und (95) nebst Elementen und Ephemeride von (94). Von Herrn Dr. F. Tietjen,Astronomische Nachrichten,,0
1868-03-01,"Bruhns, C.",1868,1868-03-01,Ephemeris of Brorsen's Comet,Monthly Notices of the Royal Astronomical Society,,0
1868-05-01,"Winlock, Joseph",1868,1868-05-01,"Observations of Asteroids made with the fifteen inch Equatoreal of the Observatory of Harvard College, Cambridge, U. S. Communicated by Professor Winlock, Director of Harvard College Observatory",Astronomische Nachrichten,,0
1868-07-01,"Kaiser, F.",1868,1868-07-01,"Zweite Reihe der im Jahre 1867 am Meridiankreise der Sternwarte in Leiden von den Herren Observatoren Dr. N. M. Kam und Cand. A. van Hennekeler angestellten Planeten - Beobachtungen. Mitgetheilt von Herrn Director, Prof. F. Kaiser. (Fortsetzung von No 1677 der Astronomischen Nachrichten.)",Astronomische Nachrichten,,0
1868-08-01,"Peters, C. H. F.",1868,1868-08-01,"Observations of some of the Minor Planets, made at the Hamilton College Observatory. By Prof. Dr. C. H. F. Peters, Director of the Observatory. By Prof. Dr. C. H. F. Peters, Director of the Observatory",Astronomische Nachrichten,,0
1869-03-01,"Kam, N. M.; van Hennekeler, A.; Kaiser, F.",1869,1869-03-01,"Planeten- und Cometen-Beobachtungen, angestellt mit dem 6 zölligen Refractor der Sternwarte in Leiden, von den Herrn Dr. N. M. Kam und Dr. A. van Hennekeler. Mitgetheilt von dem Herrn Director, Professor F. Kaiser",Astronomische Nachrichten,,0
1869-03-01,"Wolf, Rudolf",1869,1869-03-01,"Schreiben des Herrn Professors R. Wolf, Directors der Sternwarte in Zürich, an den Herausgeber",Astronomische Nachrichten,,0
1869-07-01,"Tietjen, F.",1869,1869-07-01,Berliner Refractorbeobachtungen. Mitgetheilt von Herrn Dr. F. Tietjen,Astronomische Nachrichten,,0
1870-02-01,,1870,1870-02-01,Report of the Council,Monthly Notices of the Royal Astronomical Society,,0
1873-03-01,"Tietjen, F.",1873,1873-03-01,Beobachtungen am grossen Meridiankreise der Berliner Sternwarte. Von Dr. F. Tietjen,Astronomische Nachrichten,,0
1873-08-01,"Tempel, W.; Luther, R.",1873,1873-08-01,Beobachtung des Cometen 1873 II. (entdeckt von Herrn W. Temple) auf der Düsseldorfer Sternwarte. Von Dr. R. Luther,Astronomische Nachrichten,,0
1873-10-01,"Engelmann, R.",1873,1873-10-01,Leipziger Meridianbeobachtungen. Von Dr. R. Engelmann,Astronomische Nachrichten,,0
1874-03-01,"Schulhof, Léopold",1874,1874-03-01,"Planeten- und Cometen-Beobachtungen, angestellt auf der Wiener Sternwarte",Astronomische Nachrichten,,1
1874-03-01,"Watson, James C.",1874,1874-03-01,Schreiben an den Herausgeber,Astronomische Nachrichten,,0
1874-09-01,"Tietjen, F.",1874,1874-09-01,Beobachtungen am grossen Meridiankreise der Berliner Sternwarte,Astronomische Nachrichten,,0
1875-01-01,"Luther, Robert",1875,1875-01-01,Wiederauffindung des Planeten (104) Clymene,Astronomische Nachrichten,,0
1875-01-01,"Holetschek, J.",1875,1875-01-01,Planeten- und Cometen-Beobachtungen am Meridiankreise der Wiener Sternwarte,Astronomische Nachrichten,,0
1875-02-01,"Bruhns, Carl",1875,1875-02-01,"Beobachtungen von Planeten und Cometen, angestellt auf der Leipziger Sternwarte",Astronomische Nachrichten,,0
1875-02-01,"Palisa, J.",1875,1875-02-01,Planeten-Beobachtungen auf der K. K. Sternwarte zu Pola,Astronomische Nachrichten,,0
1875-05-01,"Strasser, G.",1875,1875-05-01,Meridiankreis - Beobachtungen von Planeten auf der Sternwarte zu Kremsmünster im Jahre 1874,Astronomische Nachrichten,,0
1875-06-01,"Hornstein, C.",1875,1875-06-01,Beobachtungen auf der k. k. Sternwarte in Prag,Astronomische Nachrichten,,0
1875-06-01,"Hall, Asaph",1875,1875-06-01,Ephemeris of Terpsichore (81) for the Opposition 1876,Astronomische Nachrichten,,0
1876-01-01,"Schmidt, Johann Friedrich Julius",1876,1876-01-01,Beobachtungen auf der Sternwarte zu Athen. Veränderliche Sterne 1875,Astronomische Nachrichten,,2
1876-01-01,"Luther, R.",1876,1876-01-01,Schreiben an den Herausgeber,Astronomische Nachrichten,,0
1876-05-01,"Henry, Prosper",1876,1876-05-01,Entdeckung eines neuen Planeten (162),Astronomische Nachrichten,,0
1876-05-01,"Becker, E.",1876,1876-05-01,Beobachtungen am 7zölligen Meridianinstrumente der Berliner Sternwarte,Astronomische Nachrichten,,0
1876-11-01,"Bruhns, Carl",1876,1876-11-01,"Beobachtungen, angestellt auf der Universitäts-Sternwarte zu Leipzig",Astronomische Nachrichten,,0
1876-11-01,"Knorre, V.",1876,1876-11-01,Aus einem Schreiben an den Herausgeber,Astronomische Nachrichten,,0
1877-05-01,"Strasser, G.",1877,1877-05-01,Meridian-Kreis-Beobachtungen von Planeten auf der Sternwarte Kremsmünster im Jahre 1876,Astronomische Nachrichten,,0
1877-05-01,"Tupman, G. L.",1877,1877-05-01,Observations of Comet b 1877 (II),Astronomische Nachrichten,,0
1877-07-01,"Karlinski, Michal Franciszek Ignacy; Wierzbicki, Daniel",1877,1877-07-01,"Beobachtungen, angestellt am Kreismicrometer der K. K. Sternwarte von Herrn Prof Karlinski und Adjunketen Herrn Dr. (Fortsetzung)",Astronomische Nachrichten,,0
1877-07-01,"Doberck, W.",1877,1877-07-01,On Double-Star-Calculation,Astronomische Nachrichten,,0
1877-09-01,"Eastman, J. R.",1877,1877-09-01,"Observations of Minor planets, with the Transit Circle, at the U. S. Naval Observatory in 1875",Astronomische Nachrichten,,0
1877-12-01,"Peters, C. F. W.",1877,1877-12-01,Einige Bemerkungen über Chronometer,Astronomische Nachrichten,,0
1877-12-01,,1877,1877-12-01,Sternbedeckungen,Astronomische Nachrichten,,0
1877-12-01,"Karlinski, Michal Franciszek Ignacy; Wierzbicki, Daniel",1877,1877-12-01,"Beobachtungen, angestellt ain Kreismicrometer des Refractors der K. K. Krakauer Sternwarte von Herrn Director Professor Karlinski und Adjunkten Herrn Dr. Wierzbicki",Astronomische Nachrichten,,0
1879-01-01,,1879,1879-01-01,Photographs and Drawings of the Corona,Memoirs of the Royal Astronomical Society,,0
1879-07-01,"Rodgers, John",1879,1879-07-01,Observations of Minor Planets at the U. S. Naval Observatory in 1876,Astronomische Nachrichten,,0
1882-07-01,"Kirkwood, D.",1882,1882-07-01,On the distribution of the minor planets,The Observatory,,2
1883-11-01,"von Engelhardt, B.",1883,1883-11-01,Beobachtung des Planeten (234),Astronomische Nachrichten,,0
1883-11-01,"van de Sande Bakhuyzen, H. G.",1883,1883-11-01,Beobachtungen von Planeten am 6- und am 7-zölligen Refractor der Leidener Sternwarte,Astronomische Nachrichten,,0
1884-02-01,"Luther, Robert",1884,1884-02-01,Kreismicrometer-Beobachtungen von kleinen Planeten am Siebenfüsser zu Düsseldorf,Astronomische Nachrichten,,0
1884-12-01,"Sampson, W. T.",1884,1884-12-01,Observations of minor planets,Astronomische Nachrichten,,0
1885-03-01,"Marth, A.",1885,1885-03-01,data for a graphical representation of the solar system,Monthly Notices of the Royal Astronomical Society,,0
1885-03-01,"Braddon, Julia",1885,1885-03-01,Nouvelles de la Science. - Varietes. Six trombes marines observees dans l'espace d'un demi-heure.,L'Astronomie,,0
1885-03-01,,1885,1885-03-01,Nouvelles de la Science. - Varietes.,L'Astronomie,,0
1885-05-01,"Detaille, C.",1885,1885-05-01,Statistique des Tremblements de Terre.,L'Astronomie,,0
1885-06-01,"Dufour, Ch.",1885,1885-06-01,La Hauteur des Lueurs Crepusculaires.,L'Astronomie,,0
1890-03-01,"Luther, R.",1890,1890-03-01,Kreismikrometer - Beobachtungen von kleinen Planeten am Siebenfüsser zu Düsseldorf,Astronomische Nachrichten,,0
1890-03-01,,1890,1890-03-01,Entdeckung von zwei neuen Planeten in Wien und Nizza,Astronomische Nachrichten,,0
1890-03-01,"Tebbutt, J.",1890,1890-03-01,Observations of Minor Planets at Windsor N. S. Wales,Astronomische Nachrichten,,0
1891-11-01,"Comas, Jose; Guiot, Leon; Leotard, Jacques; Flammarion, Camille; Martial, F.",1891,1891-11-01,Nouvelles de la Science. - Varietes.,L'Astronomie,,0
1893-01-01,"Wilson, H. C.",1893,1893-01-01,Planet notes and tables for April,Popular Astronomy,,0
1893-12-01,"Berberich, A.",1893,1893-12-01,Numeration of asteroids,The Astronomical Journal,,0
1893-12-01,"Wilson, H. C.",1893,1893-12-01,Observations of comets,The Astronomical Journal,,1
1893-12-01,"Berberich, A.",1893,1893-12-01,Planet (175) Andromache,Astronomische Nachrichten,,0
1893-12-01,"Berberich, A.",1893,1893-12-01,Mittheilung über kleine Planeten.,Astronomische Nachrichten,,0
1893-12-01,"Schwab, F.",1893,1893-12-01,Beobachtungen von Cometen und Planeten,Astronomische Nachrichten,,0
1893-12-01,"Schorr, R.",1893,1893-12-01,Beobachtung des Cometen 1893...(Brooks Oct. 16) auf der Hamburger Sternwarte,Astronomische Nachrichten,,0
1893-12-01,"Berberich, A.",1893,1893-12-01,Planet 1893 L = (89) Julia,Astronomische Nachrichten,,0
1894-01-01,,1894,1894-01-01,List of Presents received during the Session of 1893-1894: Appendix X.,Monthly Notices of the Royal Astronomical Society,,0
1894-01-01,"Porter, J. G.",1894,1894-01-01,Observations of comet 1893c,The Astronomical Journal,,0
1894-01-01,"Krueger, A.",1894,1894-01-01,New asteroid,The Astronomical Journal,,0
1894-01-01,"Jacoby, Harold",1894,1894-01-01,Some recent papers on the reduction of astronomical photographs,The Astronomical Journal,,0
1894-01-01,,1894,1894-01-01,Publications,The Observatory,,0
1894-01-01,,1894,1894-01-01,Notes,The Observatory,,0
1894-02-01,,1894,1894-02-01,"Council note on the discovery of Minor planets, 1893",Monthly Notices of the Royal Astronomical Society,,0
1894-03-01,"Rümker, G.",1894,1894-03-01,Beobachtungen von Cometen und kleinen Planeten,Astronomische Nachrichten,,0
1894-03-01,"von Glasenapp, S.",1894,1894-03-01,Aufforderung betr. Beobachtungen des Halley'schen Cometen,Astronomische Nachrichten,,0
1895-07-01,"Knopf, O.",1895,1895-07-01,Beobachtungen von Cometen und kleinen Planeten,Astronomische Nachrichten,,0
1895-07-01,"Barnard, E. E.",1895,1895-07-01,On a great photographic nebula near Antares,Astronomische Nachrichten,,6
1898-05-01,"von Boinik, Ivo Freiherr Benko",1898,1898-05-01,Beobachtungen von kleinen Planeten,Astronomische Nachrichten,,0
1898-08-01,"Harmon, Orrin E.",1898,1898-08-01,Astronomy of Shakespear,Popular Astronomy,,0
1899-01-01,,1899,1899-01-01,Revue climatologique mensuelle mars 1898,Ciel et Terre,,0
1900-03-01,,1900,1900-03-01,Notices of the Association,Journal of the British Astronomical Association,,0
1903-01-01,"Plummer, H. C.",1903,1903-01-01,Note on the Use of Mr. Aldis' tables of the function ½ (θ + cosθ) in determining the Elements of an Orbit,Monthly Notices of the Royal Astronomical Society,,0
1903-01-01,"Hinks, A. R.",1903,1903-01-01,"Three diagrams, graphical method",Monthly Notices of the Royal Astronomical Society,,0
1903-06-01,"Todd, David",1903,1903-06-01,Early History of Astronomy at Amherst College,Popular Astronomy,,0
1904-02-01,,1904,1904-02-01,"Cambridge Observatory, report of the proceedings of",Monthly Notices of the Royal Astronomical Society,,0
1904-02-01,,1904,1904-02-01,"Report of the proceedings of Edinburgh, Royal Observatory",Monthly Notices of the Royal Astronomical Society,,0
1904-03-01,"Hammond, J. C.",1904,1904-03-01,Observations of minor planets,The Astronomical Journal,,0
1904-06-01,"Hinks, A. R.",1904,1904-06-01,"Sun, parallax of the, from photographs of Eros",Monthly Notices of the Royal Astronomical Society,,3
1904-11-01,"Hinks, Arthur",1904,1904-11-01,"Reduction of 295 Photographs of Eros Made at Nine Observatories During the Period 1900 November 7-15, With a Determination of the Solar Parallax. II.",Popular Astronomy,,0
1905-01-01,"van Biesbroeck, G.",1905,1905-01-01,Verzeichnis von Doppelsternbahnen,Astronomische Nachrichten,,0
1905-01-01,"Koss, K.",1905,1905-01-01,Beobachtungen von Sternen und Planeten,Astronomische Nachrichten,,0
1905-01-01,"Bianchi, E.",1905,1905-01-01,Beobachtungen auf der Sternwarte des Collegio Romano in Rom,Astronomische Nachrichten,,0
1905-01-01,"Küstner, F.",1905,1905-01-01,Mitteilung aus den Originalen der BD,Astronomische Nachrichten,,0
1906-02-01,,1906,1906-02-01,"Newall telescope, Cambridge Observatory, report of the work of",Monthly Notices of the Royal Astronomical Society,,0
1906-02-01,,1906,1906-02-01,Report of the proceedings of Cambridge observatory,Monthly Notices of the Royal Astronomical Society,,0
1906-06-01,"Hinks, A. R.",1906,1906-06-01,"Solar parallax papers, No. 4. The magnitude equation in right ascension of the étoiles de repère",Monthly Notices of the Royal Astronomical Society,,0
1906-06-01,"Plummer, H. C.",1906,1906-06-01,"Orbits, some points connected with the determination of",Monthly Notices of the Royal Astronomical Society,,0
1906-11-01,"Whittaker, E. T.",1906,1906-11-01,"Spectrum, continiuous distribution of energy in the",Monthly Notices of the Royal Astronomical Society,,0
1906-11-01,"Hinks, A. R.",1906,1906-11-01,"Paris Eros Circular, photographic places of stars in the",Monthly Notices of the Royal Astronomical Society,,0
1907-02-01,,1907,1907-02-01,"Cambridge Observatory, report of the proceedings of",Monthly Notices of the Royal Astronomical Society,,0
1907-02-01,,1907,1907-02-01,"Newall telescope, Cambridge Observatory, report of the work of",Monthly Notices of the Royal Astronomical Society,,0
1907-09-01,,1907,1907-09-01,Korrektionen von Planeten-Ephemeriden,Astronomische Nachrichten,,0
1907-09-01,"Wolf, M.",1907,1907-09-01,Photographische Aufnahmen von kleinen Planeten,Astronomische Nachrichten,,0
1907-09-01,"Rosenberg, H.",1907,1907-09-01,Bemerkung über das Spektrum des Kometen 1907 d,Astronomische Nachrichten,,1
1907-09-01,,1907,1907-09-01,Notizia sulla coppia di stelle BD+0°2559-60 e su di una stella accanto,Astronomische Nachrichten,,0
1907-12-01,"Hinks, A. R.",1907,1907-12-01,"Star places, photographic, construction of a standard catalogue of",Monthly Notices of the Royal Astronomical Society,,0
1908-02-01,,1908,1908-02-01,Report of the proceedings of Cambridge Observatory,Monthly Notices of the Royal Astronomical Society,,0
1908-12-01,"Pearson, Karl; Bell, Julia",1908,1908-12-01,On some points with regard to the light-fluctuation of variable stars,Monthly Notices of the Royal Astronomical Society,,1
1908-12-01,"Pearson, K.; Bell, Julia",1908,1908-12-01,Variable star diagrams,Monthly Notices of the Royal Astronomical Society,,0
1908-12-01,"Pearson, K.; Bell, Julia",1908,1908-12-01,Variable star diagrams,Monthly Notices of the Royal Astronomical Society,,0
1908-12-01,"Bell, Julia",1908,1908-12-01,Note on spectral class and stellar colours,Monthly Notices of the Royal Astronomical Society,,1
1908-12-01,"Pearson, K.; Bell, Julia",1908,1908-12-01,Variable star diagrams,Monthly Notices of the Royal Astronomical Society,,0
1908-12-01,"Franks, W. S.",1908,1908-12-01,"Stars, colours and magnitudes of, between the N. pole and 25° S. declination",Monthly Notices of the Royal Astronomical Society,,0
1909-01-01,,1909,1909-01-01,1908 December 11 meeting of the Royal Astronomical Society,The Observatory,,0
1909-01-01,,1909,1909-01-01,1908 November 25 meeting of the British Astronomical Association,The Observatory,,0
1909-02-01,"Wolf, M.",1909,1909-02-01,Photographische Aufnahmen von kleinen Planeten und Jupitersmonden,Astronomische Nachrichten,,0
1909-02-01,"Pearson, K.",1909,1909-02-01,Statistical remarks on double stars,The Observatory,,0
1909-02-01,"Kobold, Hermann Albert",1909,1909-02-01,Weitere Bemerkungen betreffend Var. 6.1909 Ursae majoris und die Aufnahmen des Nebels Messier,Astronomische Nachrichten,,0
1909-02-01,"Burnham, S. W.",1909,1909-02-01,Double star measures,Astronomische Nachrichten,,0
1909-02-01,"Pechüle, C. F.",1909,1909-02-01,Beobachtungen von kleinen Planeten,Astronomische Nachrichten,,0
1909-02-01,,1909,1909-02-01,Berichtigung,Astronomische Nachrichten,,0
1909-02-01,"Ceraski, W.",1909,1909-02-01,Une variable nouvelle 2.1909 Andromedae,Astronomische Nachrichten,,0
1909-02-01,"Nijland, Albert Antonie",1909,1909-02-01,Beobachtungen der Nova Persei Nr. 2,Astronomische Nachrichten,,0
1909-03-01,"Stein, J.",1909,1909-03-01,Relation between period and density of Algol variables,Monthly Notices of the Royal Astronomical Society,,2
1909-03-01,"Bell, Julia",1909,1909-03-01,"Stars, colours note on the above paper",Monthly Notices of the Royal Astronomical Society,,0
1909-03-01,"Plummer, H. C.",1909,1909-03-01,Note on the observed time of minimum phase of an Algol variable star,Monthly Notices of the Royal Astronomical Society,,0
1909-04-01,,1909,1909-04-01,1909 March 12 meeting of the Royal Astronomical Society,The Observatory,,0
1909-12-01,"Franks, W. S.",1909,1909-12-01,Star colours and spectral types,Monthly Notices of the Royal Astronomical Society,,1
1909-12-01,"Espin, T. E.",1909,1909-12-01,Burnham's nebula near 63 Cygni (N. G. C. 7026),Monthly Notices of the Royal Astronomical Society,,0
1910-02-01,"Pechüle, C. F.",1910,1910-02-01,Planeten Beobachtungen,Astronomische Nachrichten,,0
1910-02-01,"Kapteyn, J. C.",1910,1910-02-01,The luminosity curve,Astronomische Nachrichten,,2
1910-05-01,"Fotheringham, J. K.",1910,1910-05-01,"Moon, on the smallest visible phase of the",Monthly Notices of the Royal Astronomical Society,,8
1910-05-01,"Pearson, K.; Bell, J.",1910,1910-05-01,Distribution of parallaxes,Monthly Notices of the Royal Astronomical Society,,0
1910-05-01,"Pearson, K.; Bell, Julia",1910,1910-05-01,"Parallaxes, on the mass determination of",Monthly Notices of the Royal Astronomical Society,,0
1911-01-01,,1911,1911-01-01,Liste Générale des Membres de la Société Astronomique de France,L'Astronomie,,0
1911-02-01,"Hnatek, A.",1911,1911-02-01,Vorläufige Aufsuchungsephemeride für den Kometen 1852 IV (Westphal),Astronomische Nachrichten,,0
1911-02-01,"Zinner, E.",1911,1911-02-01,Untersuchung über die Algolsterne,Astronomische Nachrichten,,0
1911-07-01,,1911,1911-07-01,Mitteilungen über kleine Planeten,Astronomische Nachrichten,,0
1911-07-01,,1911,1911-07-01,Elemente und Ephemeride der Kometen 1911 b (Kiess) und 1911 c (Brooks),Astronomische Nachrichten,,0
1911-08-01,,1911,1911-08-01,Komet 1911 b (Kiess),Astronomische Nachrichten,,0
1911-08-01,,1911,1911-08-01,Mitteilungen über kleine Planeten,Astronomische Nachrichten,,0
1911-09-01,"Hnatek, A.",1911,1911-09-01,Untersuchungen über das 38-cm-Objektiv des Rothschild Coudé der Universitätssternwarte Wien,Astronomische Nachrichten,,1
1911-09-01,"Prager, R.",1911,1911-09-01,Beobachtungen von kleinen Planeten,Astronomische Nachrichten,,0
1911-09-01,"Cohn, Fritz",1911,1911-09-01,Elemente und Numerierung von kleinen Planeten,Astronomische Nachrichten,,0
1911-09-01,"Berberich, A.",1911,1911-09-01,Empirische Korrektionen der Elemente einzelner Planetoidenbahnen,Astronomische Nachrichten,,0
1911-09-01,,1911,1911-09-01,Mitteilungen über kleine Planeten,Astronomische Nachrichten,,0
1911-09-01,,1911,1911-09-01,Mitteilungen über kleine Planeten,Astronomische Nachrichten,,0
1912-01-01,"Touchet, E.",1912,1912-01-01,Société Astronomique de France. Séance du 6 Novembre 1912,L'Astronomie,,0
1912-01-01,"Blum, G.",1912,1912-01-01,"Nouvelles de la Science, Variétés",L'Astronomie,,0
1912-01-01,,1912,1912-01-01,Liste Générale des Membres de la Société Astronomique de France au 31 Décembre 1912,L'Astronomie,,0
1912-02-01,,1912,1912-02-01,Notes,The Observatory,,0
1912-03-01,"Pechüle, C. F.",1912,1912-03-01,Observations de planètes et de comètes,Astronomische Nachrichten,,1
1912-03-01,"Luther, W.",1912,1912-03-01,Ringmikrometerbeobachtungen von kleinen Planeten,Astronomische Nachrichten,,0
1912-07-01,"Abetti, Antonio",1912,1912-07-01,Asteroidi osservati ad Arcetri nel 1911,Astronomische Nachrichten,,0
1912-12-01,"Millosevich, Elia",1912,1912-12-01,Posizioni di pianetini e della cometa 1911 e,Astronomische Nachrichten,,0
1913-02-01,,1913,1913-02-01,Mitteilungen über kleine Planeten,Astronomische Nachrichten,,0
1913-09-01,"Prager, R.",1913,1913-09-01,Beobachtungen von Kometen und Planeten,Astronomische Nachrichten,,0
1914-01-01,"Touchet, Em.",1914,1914-01-01,Societe Astronomique de France. Seance du 6 mai 1914.,L'Astronomie,,0
1914-02-01,,1914,1914-02-01,"Planet Notes for March, 1914",Popular Astronomy,,0
1914-03-01,,1914,1914-03-01,Comet and Asteroid Notes,Popular Astronomy,,0
1914-03-01,,1914,1914-03-01,Notes for Observers,Popular Astronomy,,0
1914-03-01,"Michailowski, A.",1914,1914-03-01,263 Dresda,Astronomische Nachrichten,,0
1914-03-01,,1914,1914-03-01,Adressen-Änderung,Astronomische Nachrichten,,0
1914-03-01,,1914,1914-03-01,Mitteilungen über Kleine Planeten,Astronomische Nachrichten,,0
1914-03-01,"Ceraski, W.",1914,1914-03-01,Une nouvelle variable 13.1914 Herculis,Astronomische Nachrichten,,0
1914-04-01,"Pickering, W. H.",1914,1914-04-01,Comet 1913 f (Delavan),Astronomische Nachrichten,,1
1914-04-01,,1914,1914-04-01,Beobachtungen des Kometen 1914 a (Kritzinger),Astronomische Nachrichten,,0
1914-04-01,,1914,1914-04-01,Mitteilungen über Kleine Planeten,Astronomische Nachrichten,,0
1914-05-01,,1914,1914-05-01,Variable Stars,Popular Astronomy,,0
1914-06-01,"Pavel, F.",1914,1914-06-01,Beobachtungen am 203 mm-Refraktor der Kgl. Univ.- Sternwarte Breslau,Astronomische Nachrichten,,0
1914-06-01,,1914,1914-06-01,Mitteilungen über Kleine Planeten,Astronomische Nachrichten,,0
1914-06-01,"Adrian, P.",1914,1914-06-01,Bemerkung zu der Notiz Berichtigungen zu Vega,Astronomische Nachrichten,,0
1914-10-01,,1914,1914-10-01,Variable Stars,Popular Astronomy,,0
1914-11-01,"Nijland, Albert Antonie",1914,1914-11-01,Beobachtungen von RU = V 13 Pegasi,Astronomische Nachrichten,,0
1914-12-01,"Pokrowski, S.",1914,1914-12-01,Über die Bestimmung scheinbarer Sterndurchmesser mittels elliptischer Polarisation,Astronomische Nachrichten,,1
1914-12-01,"Cohn, Fritz",1914,1914-12-01,Genäherte Beobachtungen Kleiner Planeten,Astronomische Nachrichten,,0
1915-01-01,,1915,1915-01-01,General Notes,Popular Astronomy,,0
1915-01-01,"Valier, M.",1915,1915-01-01,Beobachtungen des Kometen 1913f (Delavan) in Bozen,Astronomische Nachrichten,,0
1915-02-01,"Pechüle, C. F.",1915,1915-02-01,Planeten- und Kometenbeobachtungen,Astronomische Nachrichten,,0
1915-08-01,,1915,1915-08-01,Comet and Asteroid Notes,Popular Astronomy,,0
1915-08-01,,1915,1915-08-01,Variable Stars,Popular Astronomy,,0
1915-09-01,,1915,1915-09-01,Mitteilungen über Kleine Planeten,Astronomische Nachrichten,,0
1915-09-01,"Cohn, Fritz",1915,1915-09-01,Elemente und Numerierung von Kleinen Planeten,Astronomische Nachrichten,,0
1916-03-01,"Luther, W.",1916,1916-03-01,Ringmikrometerbeobachtungen von Kleinen Planeten,Astronomische Nachrichten,,0
1918-01-01,"Renaudot, Gabrielle; Quenisset, F.; Flammarion, Camille; Bourget, Henry",1918,1918-01-01,"Nouvelles de la Science, Varietes.",L'Astronomie,,0
1918-01-01,"Ventosa, V.",1918,1918-01-01,Correspondance.,L'Astronomie,,0
1918-01-01,"Leroy, E.; Corbet, Monprofit",1918,1918-01-01,Assemblee Generale de la Societe Astronomique de France.,L'Astronomie,,0
1919-01-01,"Renaudot, Gabrielle",1919,1919-01-01,Societe Astronomique de France. Seance du mercredi 5 novembre 1919.,L'Astronomie,,0
1919-01-01,"Raymond, G.",1919,1919-01-01,"Nouvelles de la Science, Varietes.",L'Astronomie,,0
1919-01-01,"Renaudot, Gabrielle",1919,1919-01-01,Societe Astronomique de France. Seance du Dimanche 15 Decembre 1918.,L'Astronomie,,0
1919-01-01,"Renaudot, Gabrielle",1919,1919-01-01,Societe Astronomique de France. Seance du 2 fevrier 1919.,L'Astronomie,,0
1920-01-01,"Touchet, Em.",1920,1920-01-01,Societe Astronomique de France. Seance du mercredi 10 Novembre 1920.,L'Astronomie,,0
1920-05-01,"van der Bilt, J.",1920,1920-05-01,"Minor Planets, Observations of",Monthly Notices of the Royal Astronomical Society,,0
1920-05-01,"Phillips, T. E. R.",1920,1920-05-01,Micrometrical measures of double stars in 1919,Monthly Notices of the Royal Astronomical Society,,0
1920-06-01,"Luther, W.",1920,1920-06-01,Ringmikrometerbeobachtungen von Kleinen Planeten,Astronomische Nachrichten,,0
1920-12-01,"Boda, K.",1920,1920-12-01,Genäherte Jupiterstörungen für 108 Planeten der Hestiagruppe,Astronomische Nachrichten,,0
1921-01-01,,1921,1921-01-01,Liste des Membres de la Societe. Bienfaiteurs de la Science.,L'Astronomie,,0
1921-01-01,,1921,1921-01-01,Liste des Membres de la Societe.,L'Astronomie,,0
1921-01-01,"Raymond, G.; Seagrave, Franck E.; Lacobye; Bidault de L'Isle, G.; Barne, Clovin",1921,1921-01-01,"Nouvelles de la Science, Varietes.",L'Astronomie,,0
1922-01-01,"Hirayama, K.",1922,1922-01-01,Families of Asteroids,Japanese Journal of Astronomy and Geophysics,,13
1922-01-01,"Raymond, G.; Baldet, F.; Malbos, J.; Stormer, Carl; Mariette, Robert; Tallgren, O. -J.",1922,1922-01-01,"Nouvelles de la Science, Varietes.",L'Astronomie,,0
1922-01-01,,1922,1922-01-01,Bienfaiteurs de la Science.,L'Astronomie,,0
1922-01-01,,1922,1922-01-01,Liste des Membres de la Societe.,L'Astronomie,,0
1922-03-01,"Armellini, G.",1922,1922-03-01,Sopra le distanze dei pianeti dal Sole,Astronomische Nachrichten,,3
1922-03-01,"Malsch, W.",1922,1922-03-01,Beobachtungen von Planetoiden und Kometen,Astronomische Nachrichten,,0
1922-08-01,"Chofardet, P.",1922,1922-08-01,Observations de planetes et de cometes,The Astronomical Journal,,0
1922-12-01,"Furness, Caroline E.",1922,1922-12-01,"Mary W. Whitney, with Plates XXXV and XXXVI",Popular Astronomy,,0
1923-01-01,,1923,1923-01-01,Bienfaiteurs de la Science.,L'Astronomie,,0
1923-01-01,"Hall, Claude Haines, Jr.; Olivier, Chas P.; Flammarion, Camille; Dole, R. -M.; Rhijn, P. -J.",1923,1923-01-01,"Nouvelles de la Science, Varietes.",L'Astronomie,,0
1923-01-01,,1923,1923-01-01,L'année météorologique 1922,Ciel et Terre,,0
1923-01-01,"Jekhowsky, B.; Filippoff, L.",1923,1923-01-01,Positions de petites planètes,Journal des Observateurs,,0
1923-01-01,,1923,1923-01-01,Liste des Membres de la Societe.,L'Astronomie,,0
1923-12-01,,1923,1923-12-01,Review of Publications,Journal of the Royal Astronomical Society of Canada,,0
1924-01-01,"Renaux, J.",1924,1924-01-01,Eléments des planètes: (931) Alger E,Journal des Observateurs,,0
1924-01-01,"Jasse, O.",1924,1924-01-01,Observations de petites planètes,Journal des Observateurs,,0
1924-01-01,"van der Bilt, J.",1924,1924-01-01,Occultations d'étoiles par la Lune,Journal des Observateurs,,0
1924-01-01,"Bosler, Jean",1924,1924-01-01,"Directeur de l'Observatoire de Marseille. - Discours prononc&amp;eacute aux obsèques de M. Edouard Stephan, le 2 janvier 1924",Journal des Observateurs,,1
1924-01-01,,1924,1924-01-01,New Variable star in Ara,Popular Astronomy,,0
1924-01-01,,1924,1924-01-01,Bienfaiteurs de la Science.,L'Astronomie,,0
1924-01-01,"Merton, G.; Chofardet, P.; Anotoniadi, E. -M.; Belot, E.; Quartini, Gabriel; Guibert, A.; Corbet, Albert; Bidault de L'Isle, G.",1924,1924-01-01,"Nouvelles de la Science, Varietes, Bibliographie.",L'Astronomie,,0
1924-01-01,"Stephen, Edouard",1924,1924-01-01,"Discours prononcé aux obsèques, le 2 Janvier 1924 par M. Jean Bosler, Directeur de l'Observatoire de Marseille",Journal des Observateurs,,0
1924-06-01,"Wolf, M.",1924,1924-06-01,Einige Veränderliche in Vulpeuclae,Astronomische Nachrichten,,3
1924-06-01,"Vinter-Hansen, Julie M.",1924,1924-06-01,Beobachtungen von Planeten,Astronomische Nachrichten,,0
1924-07-01,"Chofardet, P.",1924,1924-07-01,Observations de planetes et de comete,The Astronomical Journal,,0
1925-01-01,"Boccardi, Jean",1925,1925-01-01,Sur quelques méthodes pour déterminer la latitude,Journal des Observateurs,,0
1925-01-01,"Jekhowsky, B.",1925,1925-01-01,Positions de petites planètes,Journal des Observateurs,,0
1925-01-01,"Djukow, J.; Dubrowsky, K.",1925,1925-01-01,Beobachtungen von Kleinen Planeten und des Kometen 1922 c (Baade) am 306 mm-Refraktor der Engelhardt-Sternwarte,Astronomische Nachrichten,,0
1925-01-01,,1925,1925-01-01,Liste des Membres de la Societe.,L'Astronomie,,0
1925-01-01,,1925,1925-01-01,Comet a 1925 (Shajn),Popular Astronomy,,0
1925-01-01,,1925,1925-01-01,Comet b 1925 (Reid),Popular Astronomy,,0
1925-01-01,"Baldet, F.; Belot, E.; Flammarion, Camille; Sviatsky, D.",1925,1925-01-01,"Nouvelles de la Science, Varietes, Bibliographie.",L'Astronomie,,0
1925-01-01,,1925,1925-01-01,"Short Eclipse notes (New Haven, Conn., Weston, Mass., North Scituate R. I. Woodstock, Md., Denver, Colo.)",Popular Astronomy,,0
1925-03-01,"Luther, W.",1925,1925-03-01,Ringmikrometerbeobachtungen von Kleinen Planeten,Astronomische Nachrichten,,0
1925-06-01,"Vinter-Hansen, Julie M.",1925,1925-06-01,Beobachtungen von Kometen und Planeten,Astronomische Nachrichten,,0
1926-01-01,"Touchet, Em.",1926,1926-01-01,Societe Astronomique de France. Seance du mercredi 5 mai 1926.,L'Astronomie,,0
1926-01-01,,1926,1926-01-01,Liste Des Membres de la Societe.,L'Astronomie,,0
1926-01-01,"Jekhowsky, B.",1926,1926-01-01,Positions de petites planètes,Journal des Observateurs,,0
1927-01-01,,1927,1927-01-01,Liste des Membres de la Societe.,L'Astronomie,,0
1927-03-01,"Tuke, W. H.; Morse, G. P.",1927,1927-03-01,Two Lunar Halos,Journal of the Royal Astronomical Society of Canada,,0
1928-01-01,,1928,1928-01-01,Liste des Membres de la Societe.,L'Astronomie,,0
1928-01-01,"Jekhowsky, B.",1928,1928-01-01,Positions de petites planètes,Journal des Observateurs,,0
1928-01-01,"Filippoff, L.",1928,1928-01-01,Positions de petites planètes,Journal des Observateurs,,0
1929-01-01,,1929,1929-01-01,Liste des Membres de la Societe.,L'Astronomie,,0
1929-01-01,"Fichot, M. E.",1929,1929-01-01,Allocution de M. E. Fichot.,L'Astronomie,,0
1929-12-01,,1929,1929-12-01,Minutes of Meeting of the Directors of the Society,Publications of the Astronomical Society of the Pacific,,0
1930-06-01,"van Gent, H.; Jackson, C.",1930,1930-06-01,Photographic Observations of Minor Planets,Astronomische Nachrichten,,0
1930-06-01,,1930,1930-06-01,Deutsche Seewarte: Verbesserungen der Nauener Onogo-und Koinzidenz-Signale,Astronomische Nachrichten,,0
1930-08-01,"Chant, C. A.",1930,1930-08-01,Notes and Queries (Open Tube Construction for Telescopes-Calendar Reform-The Date of Easter-An Astronomer Draws the Line-An Agricultural Observation),Journal of the Royal Astronomical Society of Canada,,0
1931-01-01,"Renaux, J.",1931,1931-01-01,Positions de petites planètes,Journal des Observateurs,,0
1931-01-01,,1931,1931-01-01,Liste des Membres de la Societe.,L'Astronomie,,0
1931-10-01,"Wagman, N. E.; Peters, G. H.; Lamso, E. A.",1931,1931-10-01,Observations of asteroids,The Astronomical Journal,,1
1932-01-01,"Roy, Louis",1932,1932-01-01,Sur un Telescope Azimutal de Moyenne Puissance.,L'Astronomie,,0
1932-01-01,"Quenisset, F.",1932,1932-01-01,"La ""Lumiere Cendree"" de Venus en 1932.",L'Astronomie,,0
1932-01-01,,1932,1932-01-01,Liste des Membres de la Societe.,L'Astronomie,,0
1932-12-01,,1932,1932-12-01,"Meetings of the Society-Winnipeg, Toronto, London, Vancouver",Journal of the Royal Astronomical Society of Canada,,0
1933-01-01,"Boyer, L.",1933,1933-01-01,Positions de petites planètes,Journal des Observateurs,,0
1933-01-01,,1933,1933-01-01,Liste des Membres Fondateurs de la Societe.,L'Astronomie,,0
1933-01-01,"Boulet, Ch.; Bouillette, E.; Louvet, Emile; Bernard, J.; Luizard, M. -P. -E.",1933,1933-01-01,"Nouvelles de la Science, Varietes, Informations.",L'Astronomie,,0
1933-05-01,"Boda, K.",1933,1933-05-01,Störungen von 287 Kleinen Planeten für die Zeit von 1932-1940,Astronomische Nachrichten,,0
1934-01-01,"Hamon, A.",1934,1934-01-01,Societe Astronomique de France. Seance du Mercredi 7 Mars 1934.,L'Astronomie,,0
1934-01-01,,1934,1934-01-01,Liste des Membres Fondateurs de la Societe.,L'Astronomie,,0
1934-01-01,,1934,1934-01-01,General Notes,Popular Astronomy,,0
1934-04-01,"Makemson, M. W.; Levinson, J.",1934,1934-04-01,Elements and ephemerides of minor planet 1932 DB 1(1310) Villigeral,The Astronomical Journal,,0
1934-04-01,"Schlesinger, Frank",1934,1934-04-01,Relative positions of 216 stars in the globula cluster Messier 13,The Astronomical Journal,,1
1934-04-01,"Allen, John S.",1934,1934-04-01,Orbit and ephemeris for 20 Persei,The Astronomical Journal,,0
1934-04-01,"Furness, Caroline E.",1934,1934-04-01,Longitude of the Vassar College Observatory,The Astronomical Journal,,0
1934-12-01,"Balázs, Julia",1934,1934-12-01,Der photographische Lichtwechsel von AV Pegasi,Astronomische Nachrichten,,3
1934-12-01,"Putilin, J.",1934,1934-12-01,Ephemeride von 1036 Ganymed,Astronomische Nachrichten,,0
1935-01-01,,1935,1935-01-01,Corrections,Popular Astronomy,,0
1935-01-01,"Hawkes, Julia M.",1935,1935-01-01,Eclipse of February,Popular Astronomy,,0
1935-01-01,,1935,1935-01-01,Liste des Membres Foundateurs de la Societe.,L'Astronomie,,0
1935-01-01,,1935,1935-01-01,Corrections,Popular Astronomy,,0
1935-01-01,"Palmer, Charles Skeele",1935,1935-01-01,Master of Machines (To Ambrose Swasey) (a poem),Popular Astronomy,,0
1935-06-01,,1935,1935-06-01,Weitere Mitteilungen über die Nova (452.1934) Herculis,Astronomische Nachrichten,,0
1935-09-01,"Balázs, I.; Detre, L.",1935,1935-09-01,Der photographische Lichtwechsel von 391.1934 Aquarii,Astronomische Nachrichten,,5
1935-12-01,,1935,1935-12-01,Minutes of Meeting of the Directors of the Society,Publications of the Astronomical Society of the Pacific,,0
1936-01-01,,1936,1936-01-01,Liste des Membres Fondateurs de la Societe.,L'Astronomie,,0
1936-04-01,"Balázs, J.",1936,1936-04-01,Der RR Lyrae-Veränderliche VZ Herculis,Astronomische Nachrichten,,3
1936-11-01,,1936,1936-11-01,Komet 1927 IV (Stearns),Astronomische Nachrichten,,0
1936-11-01,"Rutllant, Federico",1936,1936-11-01,Observaciones del Cometa 1936 a (Peltier),Astronomische Nachrichten,,0
1936-11-01,"Balázs, J.",1936,1936-11-01,Über den Lichtwechsel und die Periode von RR Leonis,Astronomische Nachrichten,,3
1937-01-01,,1937,1937-01-01,Liste des Membres Fondateurs de la Societe.,L'Astronomie,,0
1937-05-01,"Balázs, J.",1937,1937-05-01,Der Lichtwechsel von DH Pegasi,Astronomische Nachrichten,,3
1937-05-01,,1937,1937-05-01,Society Business: Lindley Bequest; Presents announced; Fellows elected; Candidates proposed,Monthly Notices of the Royal Astronomical Society,,0
1937-06-01,,1937,1937-06-01,1937 May 14 meeting of the Royal Astronomical Society,The Observatory,,0
1937-09-01,,1937,1937-09-01,Physische Beobachtungen des Kometen 1937 f (Finsler),Astronomische Nachrichten,,0
1937-10-01,,1937,1937-10-01,"Meteors and Meteorites: Meteor notes from the American Meteor Society; A peculiar hole near Tiffin, Iowa; Contributions of the Society for Research on Meteorites: Meteorite discoveries reported to the Society for Research on Meteorites from August, 1933, to June, 1937; Report of the fifth annual meeting",Popular Astronomy,,0
1938-02-01,,1938,1938-02-01,"Society Business: Auditors of the Treasurer's accounts for 1937, Report of the",Monthly Notices of the Royal Astronomical Society,,0
1938-02-01,,1938,1938-02-01,"Society Business: Stillhamer Bequest (""A. G. Stillhamer Trust""); Grove-Hills Special Fund",Monthly Notices of the Royal Astronomical Society,,0
1938-07-01,,1938,1938-07-01,"Meteors and Meteorites: Meteor notes from the American Meteor Society; Contributions of the Society for Research on Meteorites: A proposed curriculum in meteoritics for college students; Observations pertaining to the times of meteorite falls; Frequency and distribution of observed meteorite falls (abstract); Recent lists of meteorite falls and statistics concerning meteorites; Delegate appointed to the 1938 I. A. U. meeting at Stockholm, Sweden; Notice concerning abstracts of papers",Popular Astronomy,,0
1938-07-01,"Mohorovičić, St.",1938,1938-07-01,Ein neues Gesetz für die Entfernungen im Sonnensystem,Astronomische Nachrichten,,0
1939-02-01,,1939,1939-02-01,Society Business: Gifts to the general funds and property of the Society,Monthly Notices of the Royal Astronomical Society,,0
1940-01-01,,1940,1940-01-01,Liste des Membres Fondateurs de la Societe.,L'Astronomie,,0
1940-02-01,,1940,1940-02-01,Society Business: Gifts to the general funds and property of the Society,Monthly Notices of the Royal Astronomical Society,,0
1940-12-01,"Rice, Hugh S.",1940,1940-12-01,Asteroid notes,Popular Astronomy,,0
1940-12-01,,1940,1940-12-01,Occultation predictions,Popular Astronomy,,0
1941-01-01,,1941,1941-01-01,Society Business: Gifts to the general funds and property of the Society,Monthly Notices of the Royal Astronomical Society,,0
1941-01-01,"Arend, S.",1941,1941-01-01,Voies nouvelles dans le calcul scientifique,Ciel et Terre,,1
1941-01-01,"Detre, L.",1941,1941-01-01,Über die sekundären Helligkeitsschwankungen von δ Scuti,Astronomische Nachrichten,,3
1941-01-01,,1941,1941-01-01,Liste des Membres Fondateurs de la Société,L'Astronomie,,0
1941-05-01,"Rice, Hugh S.",1941,1941-05-01,Asteroid Names,Popular Astronomy,,0
1942-01-01,,1942,1942-01-01,Society Business: Trust Funds,Monthly Notices of the Royal Astronomical Society,,0
1942-04-01,"Chant, C. A.",1942,1942-04-01,The Ville Marie Observatory at Montreal (with Plate VI),Journal of the Royal Astronomical Society of Canada,,0
1943-01-01,,1943,1943-01-01,Society Business: Gifts to the general funds and property of the Society,Monthly Notices of the Royal Astronomical Society,,0
1943-01-01,,1943,1943-01-01,Societe Astronomqie de France. Seance du Dimanche 4 avril 1943.,L'Astronomie,,0
1944-01-01,,1944,1944-01-01,Society Business: Gifts to the general funds and property of the Society,Monthly Notices of the Royal Astronomical Society,,0
1944-01-01,"McLaughlin, Dean B.",1944,1944-01-01,The seventy-second meeting of the American Astronomical Society,Popular Astronomy,,0
1945-01-01,,1945,1945-01-01,"Society Business: Potter Fund, Archdeacon; Trust Funds",Monthly Notices of the Royal Astronomical Society,,0
1945-01-01,,1945,1945-01-01,Institute of Theoretical Astronomy of the Academy of Sciences of the U. S. S. R. (Opposition Ephemerides of Minor Planets for 1946),Journal des Observateurs,,0
1946-01-01,"Danjon, André",1946,1946-01-01,La Découverte de Neptune,L'Astronomie,,0
1946-01-01,,1946,1946-01-01,"Society Business: Potter Fund, Archdeacon; Trust Funds",Monthly Notices of the Royal Astronomical Society,,0
1946-02-01,"Oosterhoff, P. Th.",1946,1946-02-01,"Photographic observations of RS Bootis, an RR Lyrae-type variable with long secondary period (Errata: 10 310)",Bulletin of the Astronomical Institutes of the Netherlands,,11
1947-01-01,"Weber, R.; Weber, F.",1947,1947-01-01,"Nouvelles de la Science, Variétés, Informations",L'Astronomie,,0
1947-01-01,,1947,1947-01-01,Société Astronomique de France. Séance du 22 octobre 1947.,L'Astronomie,,0
1947-01-01,,1947,1947-01-01,"Society Business: Potter Fund, Archdeacon",Monthly Notices of the Royal Astronomical Society,,0
1948-01-01,,1948,1948-01-01,"Society Business: Library, List of donors to the, in 1947; Potter Fund, Archdeacon",Monthly Notices of the Royal Astronomical Society,,0
1948-01-01,"Hamon, A.",1948,1948-01-01,Société Astronomique de France. Séance du 3 Novembre 1948.,L'Astronomie,,0
1948-01-01,,1948,1948-01-01,Occultation predictions,Popular Astronomy,,0
1949-01-01,,1949,1949-01-01,"Society Business: Potter Fund, Archdeacon",Monthly Notices of the Royal Astronomical Society,,0
1949-01-01,"Flammarion, G. C.",1949,1949-01-01,Les Atmosphères de la Terre et des Planètes,L'Astronomie,,0
1949-01-01,"Florsch, G.",1949,1949-01-01,Société Astronomique de France: Groupe de Lorraine,L'Astronomie,,0
1950-01-01,,1950,1950-01-01,"Society Business: Potter Fund, Archdeacon",Monthly Notices of the Royal Astronomical Society,,0
1950-10-01,"van de Kamp, Peter",1950,1950-10-01,"Reports: Sproul Observatory, Swarthmore College, Swarthmore, PA$",The Astronomical Journal,,0
1951-01-01,,1951,1951-01-01,"Society Business: Nadarov Fund, Victor; Potter Fund Archdeacon",Monthly Notices of the Royal Astronomical Society,,0
1952-01-01,,1952,1952-01-01,"Society Business: Special Funds: Potter Fund, Archdeacon",Monthly Notices of the Royal Astronomical Society,,0
1952-05-01,"Lippincott, Sarah Lee",1952,1952-05-01,Search for Flares of DM Stars on the Sproul Astrometric Program.,The Astrophysical Journal,,7
1952-07-01,,1952,1952-07-01,"Nouvelles de la Science, Variétés, Informations",L'Astronomie,,0
1953-01-01,,1953,1953-01-01,"Society Business: Potter Fund, Archdeacon",Monthly Notices of the Royal Astronomical Society,,0
1953-02-01,"van de Kamp, P.; Damkoehler, J. E.",1953,1953-02-01,Parallax and orbital motion of 61 Cygni from photographs taken with the 24-inch Sproul refractor.,The Astronomical Journal,,4
1953-02-01,"van de Kamp, P.; Damkoehler, J. E.",1953,1953-02-01,"Parallax and orbital motion of the multiple system sigma Coronae Boreal is A, B, c.",The Astronomical Journal,,1
1953-03-01,,1953,1953-03-01,Notices of the Association,Journal of the British Astronomical Association,,0
1953-05-01,,1953,1953-05-01,Nos Amis,L'Astronomie,,0
1954-03-01,"Hamon, A.",1954,1954-03-01,Société Astronomique de France : Séance du 14 février 1954,L'Astronomie,,0
1954-06-01,,1954,1954-06-01,Nos Amis,L'Astronomie,,0
1955-01-01,"van de Kamp, P.; Flather, E.",1955,1955-01-01,Parallax and mass-ratio of eta Cassiopeiae from photographs taken with the 24-inch Sproul refractor.,The Astronomical Journal,,2
1955-01-01,,1955,1955-01-01,The Astronomer Royal Elect,Monthly Notes of the Astronomical Society of South Africa,,0
1955-04-01,"Graf, Donald L.; Goldsmith, Julian R.",1955,1955-04-01,Dolomite - magnesian calcite relations at elevated temperatures and CO <SUB>2</SUB> pressures,Geochimica et Cosmochimica Acta,,42
1955-08-01,"Kennedy, J. E.",1955,1955-08-01,Plaque Unveiled on the First Astronomical Observatory in Canada,Journal of the Royal Astronomical Society of Canada,,0
1956-01-01,"Mebane, A. D.",1956,1956-01-01,"Observations of the Great Fireball Procession of 1913 February 9, Made in the United States",Meteoritics,,5
1957-07-01,"Malsch, W.",1957,1957-07-01,Beobachtungen von Planetoiden 1956,Astronomische Nachrichten,,0
1957-12-01,"van de Kamp, P.; Damkoehler, J. E.",1957,1957-12-01,Parallax and orbital motion of the spectroscopic binary eta Pegasi from photographs taken with the 24-inch Sproul refractor.,The Astronomical Journal,,5
1957-12-01,"Wyller, A. A.",1957,1957-12-01,Parallax and orbital motion of spectroscopic binary Polaris from photographs taken with the 24-inch Sproul refractor.,The Astronomical Journal,,6
1958-01-01,"Heard, J. F.",1958,1958-01-01,David Dunlap Observatory,The Astronomical Journal,,1
1958-01-01,,1958,1958-01-01,"Society Business: Trust and Special Funds, Quinquennial Report on; Gifts to General Funds and Property of the Society",Monthly Notices of the Royal Astronomical Society,,0
1959-12-01,,1959,1959-12-01,Notices of the Association,Journal of the British Astronomical Association,,0
1960-08-01,"Pohl, E.",1960,1960-08-01,Das System der Ephemeridenhelligkeiten der kleinen Planeten,Astronomische Nachrichten,,0
1961-01-01,,1961,1961-01-01,Todesanzeigen,Astronomische Nachrichten,,0
1961-02-01,"Beardsley, Wallace R.",1961,1961-02-01,The Spectrum of Rho Cassiopeiae I.,The Astrophysical Journal Supplement Series,,33
1961-09-01,"Malsch, W.",1961,1961-09-01,Beobachtungen von Planetoiden und Kometen 1960,Astronomische Nachrichten,,0
1961-12-01,"van de Kamp, Peter",1961,1961-12-01,Double Stars,Publications of the Astronomical Society of the Pacific,,19
1962-03-01,"Carr, M. H.; Turekian, Karl K.",1962,1962-03-01,Chromium in granitic rocks,Geochimica et Cosmochimica Acta,,7
1962-08-01,,1962,1962-08-01,General Notes,Publications of the Astronomical Society of the Pacific,,0
1963-01-01,"Maddison, Francis",1963,1963-01-01,Early Astronomical and Mathematical Instruments.,History of Science,,0
1963-06-01,,1963,1963-06-01,"Quinquennial Report on Funds, etc.",Quarterly Journal of the Royal Astronomical Society,,0
1963-07-01,"Turekian, Karl K.",1963,1963-07-01,The chromium and nickel distribution in basaltic rocks and eclogites,Geochimica et Cosmochimica Acta,,23
1964-01-01,"Wood, F. B.",1964,1964-01-01,Flower and Cook Observatory.,The Astronomical Journal,,0
1964-01-01,"Meeus, J.",1964,1964-01-01,Ephémérides astronomiques,Ciel et Terre,,0
1964-03-01,"Tartois, L.",1964,1964-03-01,Le Ciel du 1er au 30 juin 1964,L'Astronomie,,0
1964-06-01,"Meeus, J.",1964,1964-06-01,Un nouveau calendrier lunaire perpétuel,L'Astronomie,,0
1965-01-01,"Wagman, N. E.",1965,1965-01-01,"Reports of observatories, 1964-65.",The Astronomical Journal,,1
1965-12-01,"Malsch, W.",1965,1965-12-01,Beobachtungen von Planetoiden 1964,Astronomische Nachrichten,,0
1966-06-01,"Armstrong, Richard Lee",1966,1966-06-01,"K-Ar dating using neutron activation for Ar analysis: granitic plutons of the eastern Great Basin, Nevada and Utah",Geochimica et Cosmochimica Acta,,9
1968-01-01,"Roberts, D. G.; Whitmarsh, R. B.",1968,1968-01-01,"A bathymetric and magnetic survey of the gulf of tadjura, Western Gulf of Aden",Earth and Planetary Science Letters,,10
1968-01-01,"Meeus, J.",1968,1968-01-01,"Ephémérides astronomiques juillet, août, septembre 1968",Ciel et Terre,,0
1968-09-01,,1968,1968-09-01,Quinquennial Report,Quarterly Journal of the Royal Astronomical Society,,0
1969-01-01,"Larsson-Leander, G.",1969,1969-01-01,Photometric results from the 1959 international campaign on Beta Lyrae,Arkiv for Astronomi,,17
1971-03-01,,1971,1971-03-01,Anniversary 1971 February 12 (meeting),Quarterly Journal of the Royal Astronomical Society,,0
1971-04-01,"van Eysinga, F. W. B.; Frank, A. H. E.",1971,1971-04-01,The 1970 production of geological books,Earth Science Reviews,,0
1972-01-01,"Meeus, J.",1972,1972-01-01,Ephémérides astronomiques: juillet et août 1972,Ciel et Terre,,0
1972-01-01,,1972,1972-01-01,Les petites planètes en 1972: Autres petites planètes,L'Astronomie,,0
1973-01-01,"Morrison, D.",1973,1973-01-01,New Techniques for Determining Sizes of Satellites and Asteroids,Comments on Astrophysics and Space Physics,,8
1973-01-01,"Bowell, E.; Dollfus, A.; Zellner, B.; Geake, J. E.",1973,1973-01-01,Polarimetric properties of the lunar surface and its interpretation. Part 6: Albedo determinations from polarimetric characteristics,Lunar and Planetary Science Conference Proceedings,,11
1973-01-01,"Wszolek, P. C.; Burlingame, A. L.",1973,1973-01-01,Carbon chemistry of the Apollo 15 and 16 deep drill cores,Lunar and Planetary Science Conference Proceedings,,2
1973-01-01,"Chang, S.; Mack, R.; Gibson, E. K., Jr.; Moore, G. W.",1973,1973-01-01,Simulated solar wind implantation of carbon and nitrogen ions into terrestrial basalt and lunar fines,Lunar and Planetary Science Conference Proceedings,,5
1973-01-01,"Lotova, N. A.; Chashey, I. V.",1973,1973-01-01,Test for Detection of Fine Structure of the Solar Wind Velocity,Astrophysics and Space Science,,8
1973-03-01,"Sobieski, Stanley; White, Julia",1973,1973-03-01,Correlations among the Parameters of the Spherical Model for Eclipsing Binaries,Astrophysics and Space Science,,0
1973-05-01,"Veverka, J.",1973,1973-05-01,"Polarimetric Observations of 9 Metis, 15 Eunomia, 89 Julia, and other Asteroids",Icarus,,14
1973-05-01,"Morrison, David",1973,1973-05-01,Determination of Radii of Satellites and Asteroids from Radiometry and Photometry,Icarus,,89
1973-06-01,,1973,1973-06-01,1973 January 12 (meeting),Quarterly Journal of the Royal Astronomical Society,,0
1973-07-01,"Shorland, E.",1973,1973-07-01,"The last of the philosophers. Sir John Herschel, Bart, 1792 - 1871.",Journal of the British Astronomical Association,,0
1973-08-01,"Miley, G. K.",1973,1973-08-01,Brightness and Polarization Distributions of Head-tail Galaxies at 1415 1~1iEIz,Astronomy and Astrophysics,,90
1973-08-01,"Serlemitsos, P. J.; Boldt, E. A.; Holt, S. S.; Ramaty, R.; Brisken, A. F.",1973,1973-08-01,X-Ray Spectrum of Cassiopeia a: Evidence for Iron Line Emission,The Astrophysical Journal,,39
1973-08-01,"Chapman, Clark R.; Salisbury, John W.",1973,1973-08-01,Comparisons of meteorite and asteroid spectral reflectivities,Icarus,,143
1973-09-01,,1973,1973-09-01,Quinquennial Report,Quarterly Journal of the Royal Astronomical Society,,0
1973-09-01,"Allen, G.; Higgins, J. S.",1973,1973-09-01,Physico-chemical aspects of neutron studies of molecular motion,Reports on Progress in Physics,,19
1973-12-01,"Cruikshank, Dale P.; Morrison, David",1973,1973-12-01,"Radii and albedos of asteroids 1, 2, 3, 4, 6, 15, 51, 433, and 511",Icarus,,22
1974-01-01,"Salisbury, J. W.; Adler, J. E. M.; Dybwad, J. P.; Hunt, G. R.; Logan, L. M.; Long, D. A.; Zinnow, K. P.",1974,1974-01-01,AFCRL bibliography for the second quarter of 1973.,Icarus,,0
1974-01-01,"Le Contel, J. M.; Valtier, J. C.; Sareyan, J. P.; Baglin, A.; Zribi, G.",1974,1974-01-01,Photometric observations of delta Scuti stars.,Astronomy and Astrophysics Supplement Series,,36
1974-01-01,"Wetherill, George W.",1974,1974-01-01,Solar System Sources of Meteorites and Large Meteoroids,Annual Review of Earth and Planetary Sciences,,84
1974-01-01,,1974,1974-01-01,New members elected.,Journal of the British Astronomical Association,,0
1974-04-01,"Haug, Pat; Curry, David James",1974,1974-04-01,Isoprenoids in a Costa Rican seep oil,Geochimica et Cosmochimica Acta,,8
1974-05-01,"Sundar Rajan, R.",1974,1974-05-01,On the irradiation history and origin of gas-rich meteorites,Geochimica et Cosmochimica Acta,,8
1974-06-01,"Clouet, B.",1974,1974-06-01,"Société Astronomique de France, séance du 13 mars 1974",L'Astronomie,,0
1974-06-01,"Griffin, W. L.",1974,1974-06-01,"Meteorite Material in the Mineralogisk-Geologisk Museum, Oslo",Meteoritics,,0
1974-08-01,"Hardie, Robert H.",1974,1974-08-01,"Georges van Biesbroeck, 1880-1974",Journal of the Royal Astronomical Society of Canada,,1
1974-10-01,"Zellner, B.; Gehrels, T.; Gradie, J.",1974,1974-10-01,Minor planets and related objects. XVI. Polarimetric diameters.,The Astronomical Journal,,70
1974-11-01,"Morrison, D.",1974,1974-11-01,Radiometric diameters and albedos of 40 asteroids.,The Astrophysical Journal,,57
1975-01-01,"McCord, T. B.; Chapman, C. R.",1975,1975-01-01,Asteroids: spectral reflectance and other characteristics.,The Astrophysical Journal,,45
1975-01-01,"Rhodes, J. M.; Adams, J. B.; Blanchard, D. P.; Charette, M. P.; Rodgers, K. V.; Jacobs, J. W.; Brannon, J. C.; Haskin, L. A.",1975,1975-01-01,Chemistry of agglutinate fraction in lunar soils.,Lunar and Planetary Science Conference Proceedings,,6
1975-01-01,"Weertman, Johannes; Weertman, Julia R.",1975,1975-01-01,High Temperature Creep of Rock and Mantle Viscosity,Annual Review of Earth and Planetary Sciences,,208
1975-01-01,"Price, P. B.; Hutcheon, I. D.; Braddy, D.; MacDougall, D.",1975,1975-01-01,Track studies bearing on solar-system regoliths.,Lunar and Planetary Science Conference Proceedings,,10
1975-05-01,"Chapman, C. R.; Morrison, D.; Zellner, B.",1975,1975-05-01,"Surface Properties of Asteroids: A Synthesis of Polarimetry, Radiometry, and Spectrophotometry",Icarus,,223
1975-05-01,"McCord, T. B.; Chapman, C. R.",1975,1975-05-01,Asteroids spectral reflectance and color characteristics. II.,The Astrophysical Journal,,41
1975-06-01,"Schober, H. J.; Lustig, G.",1975,1975-06-01,A Photometric Investigation of the Asteroid (89) Julia,Icarus,,11
1975-09-01,"Lange, E. F.",1975,1975-09-01,The Founders of American Meteoritics,Meteoritics,,0
1975-09-01,"Lagerkvist, C. -I.",1975,1975-09-01,Photographic Photometry of Small Asteroids,Minor Planet Bulletin,,1
1975-11-01,"Zellner, B.; Wisniewski, W. Z.; Andersson, L.; Bowell, E.",1975,1975-11-01,Minor planets and related objects. XVIII. UBV photometry and surface composition.,The Astronomical Journal,,40
1975-11-01,"Schober, H. J.",1975,1975-11-01,The minor planet 654 Zelinda: rotation period and light curve.,Astronomy and Astrophysics,,11
1975-11-01,"Longair, M. S.",1975,1975-11-01,High resolution radio observations for 10 unidentified radio sources.,Monthly Notices of the Royal Astronomical Society,,55
1975-12-01,"Pilcher, Frederick",1975,1975-12-01,Minor Planets at Unusually Favorable Opposition in 1976,Minor Planet Bulletin,,0
1976-02-01,"Sears, D. W.",1976,1976-02-01,Edward Charles Howard and an early British contribution to meteoritics.,Journal of the British Astronomical Association,,6
1976-03-01,"Kelly, Kenneth",1976,1976-03-01,Rearrangement of Pilcher's List for 1976,Minor Planet Bulletin,,0
1976-03-01,"Wallentine, Derek",1976,1976-03-01,An Honorarium for Einstein,Minor Planet Bulletin,,0
1976-03-01,"Son, A. T.",1976,1976-03-01,Photographic Position Determination by Means of the Method of Rinia,Minor Planet Bulletin,,0
1976-03-01,"Wallentine, Derek; Porter, Alain C.",1976,1976-03-01,Visual Photometry lists,Minor Planet Bulletin,,0
1976-03-01,"Loguirato, June",1976,1976-03-01,The Names of the Asteroids Part 1- An IAU in the Sky,Minor Planet Bulletin,,0
1976-03-01,"Meeus, Jean",1976,1976-03-01,Some Conjunctions of Minor Planets in 1976,Minor Planet Bulletin,,0
1976-04-01,"Zellner, B.; Gradie, J.",1976,1976-04-01,Minor planets and related objects. XX. Polarimetric evidence for the albedos and compositions of 94 asteroids.,The Astronomical Journal,,135
1976-04-01,"Barocas, V.",1976,1976-04-01,Solar Section,Journal of the British Astronomical Association,,0
1976-04-01,"Bludman, S. A.; Ruderman, M. A.",1976,1976-04-01,Theoretical Limits on Interstellar Magnetic Poles Set by Nearby Magnetic Fields,Physical Review Letters,,25
1976-05-01,"Pieters, C.; Gaffey, M. J.; Chapman, C. R.; McCord, T. B.",1976,1976-05-01,Spectrophotometry (0. 33 to 1. 07 μm) of 433 Eros and Compositional Implications,Icarus,,34
1976-05-01,"Friedberg, R.; Lee, T. D.; Sirlin, A.",1976,1976-05-01,Class of scalar-field soliton solutions in three space dimensions,Physical Review D,,362
1976-06-01,"Lynn, Donald S.",1976,1976-06-01,Photographing Minor Planets and Measuring their Positions,Minor Planet Bulletin,,0
1976-06-01,"Pilcher, Frederick",1976,1976-06-01,Observations of Planet 99 Dike,Minor Planet Bulletin,,0
1976-06-01,"Wallentine, Derek; Porter, Alain C.",1976,1976-06-01,Visual Photometry lists,Minor Planet Bulletin,,0
1976-09-01,"Gearing, Patrick; Gearing, Juanita Newman; Lytle, Thomas F.; Lytle, Julia Sever",1976,1976-09-01,Hydrocarbons in 60 northeast Gulf of Mexico shelf sediments: a preliminary survey,Geochimica et Cosmochimica Acta,,49
1976-09-01,"Hodgson, Richard G.",1976,1976-09-01,"155 Scylla, 279 Thule, 944 Hidalgo, and 1620 Geographos: Four Challenges for Observation",Minor Planet Bulletin,,0
1976-12-01,"Narlikar, J. V.",1976,1976-12-01,Report on the IAU Symposium on Radio Astronomy and Cosmology,Bulletin of the Astronomical Society of India,,0
1976-12-01,"Hodgson, Richard G.",1976,1976-12-01,General Report of Observations by the A. L. P. O. Minor Planets Section for the Year 1975,Minor Planet Bulletin,,0
1977-01-01,,1977,1977-01-01,Selected minor planet ephemerides.,Minor Planet Bulletin,,0
1977-01-01,"Gaffey, M. J.; McCord, T. B.",1977,1977-01-01,Asteroid surface materials: mineralogical characterizations and cosmological implications.,Lunar and Planetary Science Conference Proceedings,,9
1977-01-01,,1977,1977-01-01,"Abstracts of papers presented at the 40th annual meeting. The Meteoritical Society, July 24 - 29, 1977, University of Cambridge, Cambridge, England.",Meteoritics,,0
1977-03-01,"Pilcher, Frederick",1977,1977-03-01,An Updated Alphabetical List of Names of Minor Planets,Minor Planet Bulletin,,0
1977-03-01,"Pilcher, Frederick",1977,1977-03-01,Minor Planets at Unusually Favorable Opposition in 1977,Minor Planet Bulletin,,0
1977-05-01,"Schober, H. J.; Scaltriti, F.; Zappala, V.",1977,1977-05-01,A Possible Rotation Period for the Minor Planet 164 Eva,Icarus,,5
1977-06-01,"Morrison, D.",1977,1977-06-01,Asteriod Sizes and Albedos,Icarus,,107
1977-06-01,"Hiller, H.; King-Hele, D. G.",1977,1977-06-01,"The orbit of proton 4 redetermined, with geophysical implications",Planetary and Space Science,,4
1977-06-01,"Neveu, A.",1977,1977-06-01,REVIEW: Quantization of non-linear systems,Reports on Progress in Physics,,19
1977-09-01,"Pilcher, Frederick",1977,1977-09-01,General Report of Position Observations by the A. L. P. O. Minor Planets Section for the Year 1976,Minor Planet Bulletin,,0
1977-09-01,"Wallentine, Derek; Porter, Alain C.",1977,1977-09-01,Selected Visual Photometry Opportunities for Late 1977,Minor Planet Bulletin,,0
1977-09-01,"Wallentine, Derek",1977,1977-09-01,Minor Planet Transits of Galactic Clusters as a Means of Occultation observation,Minor Planet Bulletin,,0
1977-09-01,"Dollfus, A.; Mandeville, J. -C.",1977,1977-09-01,The M Type Asteroids and the Origin of Iron Meteorites,Meteoritics,,1
1977-09-01,"Hodgson, Richard G.",1977,1977-09-01,"Implications of Recently Published Diameters for 1 Ceres, 2 Pallas and 4 Vesta",Minor Planet Bulletin,,1
1977-12-01,"Porter, Alain C.; Wallentine, Derek",1977,1977-12-01,"Minor Planet Rotation Report, June-December 1976",Minor Planet Bulletin,,1
1978-01-01,"Renschen, C. P.",1978,1978-01-01,On the Spin Rate of the S-Type Asteroids,Astronomische Nachrichten,,2
1978-03-01,"Pilcher, Frederick",1978,1978-03-01,Minor Planets At Unusually Favorable Opposition in 1978,Minor Planet Bulletin,,0
1978-03-01,"Watson, W. W.",1978,1978-03-01,The considerations of porosity in minor planet densities.,Minor Planet Bulletin,,0
1978-03-01,"Gaffey, M. J.; McCord, T. B.",1978,1978-03-01,Asteroid Surface Materials: Minerological Characterizations from Reflectance Spectra,Space Science Reviews,,93
1978-06-01,"Degewij, J.; Gradie, J.; Zellner, B.",1978,1978-06-01,Minor planets and related objects. XXV. UBV photometry of 145 faint asteroids.,The Astronomical Journal,,15
1978-06-01,,1978,1978-06-01,Minor planets section news.,Minor Planet Bulletin,,0
1978-06-01,"Cremmer, E.; Julia, B.; Scherk, J.",1978,1978-06-01,Supergravity in theory in 11 dimensions,Physics Letters B,,1125
1978-09-01,"Goddard, P.; Olive, D. I.",1978,1978-09-01,REVIEW: Magnetic monopoles in gauge field theories,Reports on Progress in Physics,,387
1978-10-01,"Duff, M. J.; Madore, J.",1978,1978-10-01,Einstein-Yang-Mills pseudoparticles and electric charge quantization,Physical Review D,,20
1978-12-01,"Meeus, Jean",1978,1978-12-01,Conjunctions of Minor Planets with Bright Stars in 1979,Minor Planet Bulletin,,0
1979-03-01,"Binzel, Richard P.",1979,1979-03-01,Index to Minor Planet Light Curves,Minor Planet Bulletin,,1
1979-03-01,"Porter, Alain C.; Wallentinsen, Derek",1979,1979-03-01,Minor Planet Rotations: 1977-1978,Minor Planet Bulletin,,0
1979-03-01,"Pilcher, Frederick",1979,1979-03-01,Minor Planets at Unusually Favorable Opposition in 1979,Minor Planet Bulletin,,0
1979-03-01,"Schober, H. J.",1979,1979-03-01,Rotation period of the minor planet 337 Desova: an unusual object with triple extrema in the photoelectric lightcurve.,Astronomy and Astrophysics Supplement Series,,9
1979-09-01,"Pilcher, Frederick",1979,1979-09-01,General Report of Position Observations by the A. L. P. O. Minor Planets Section,Minor Planet Bulletin,,0
1979-09-01,"Simon, A. J. B.",1979,1979-09-01,Observations of complex radio sources in Abell clusters at 2.7 GHz.,Monthly Notices of the Royal Astronomical Society,,29
1979-10-01,"Ferrara, S.; van Nieuwenhuizen, P.",1979,1979-10-01,Simplifications of Einstein supergravity,Physical Review D,,7
1979-10-01,"Harris, A. W.; Burns, J. A.",1979,1979-10-01,"Asteroid rotation  I. Tabulation and analysis of rates, pole positions and shapes",Icarus,,72
1979-11-01,"Cremmer, E.; Julia, B.",1979,1979-11-01,The SO(8) supergravity,Nuclear Physics B,,1029
1979-11-01,"Wall, J. V.; Schilizzi, R. T.",1979,1979-11-01,Variations in emission spectrum over southern radio sources of large angular extent.,Monthly Notices of the Royal Astronomical Society,,15
1980-01-01,"Meeus, J.",1980,1980-01-01,Conjonctions de petites planètes avec des étoiles brillantes.,L'Astronomie,,0
1980-01-01,"Dadda, A.; Dauria, R.; Fre, P.; Regge, T.",1980,1980-01-01,Geometrical formulation of supergravity theories on orthosymplectic supergroup manifolds,Nuovo Cimento Rivista Serie,,11
1980-04-01,"Brink, Lars; Howe, Paul",1980,1980-04-01,Eleven-dimensional supergravity on the mass shell in superspace,Physics Letters B,,114
1980-06-01,"Pilcher, Frederick",1980,1980-06-01,Minor Planets at Unusually Favorable Opposition in 1980,Minor Planet Bulletin,,0
1980-07-01,"van Nieuwenhuizen, P.; West, P. C.",1980,1980-07-01,From conformal supergravity in ordinary space to its superspace constraints,Nuclear Physics B,,8
1980-08-01,"Le Bertre, T.; Zellner, B.",1980,1980-08-01,Surface texture of Vesta from optical polarimetry,Icarus,,20
1980-09-01,"Schwarz, John H.",1980,1980-09-01,N = 8 supergravity in various dimensions and the implications for four dimensions,Physics Letters B,,9
1980-10-01,"Alcaino, G.; Liller, W.",1980,1980-10-01,The main sequence of the metal-poor globular cluster M 30 (NGC 7099).,The Astronomical Journal,,47
1980-10-01,"Millman, Peter M.",1980,1980-10-01,The Herschel Dynasty - Part III: Alexander Stewart Herschel,Journal of the Royal Astronomical Society of Canada,,0
1980-12-01,"Aurilia, A.; Nicolai, H.; Townsend, P. K.",1980,1980-12-01,Hidden constants: The θ parameter of QCD and the cosmological constant of N = 8 supergravity,Nuclear Physics B,,187
1980-12-01,"Christensen, S. M.; Duff, M. J.",1980,1980-12-01,Quantizing gravity with a cosmological constant,Nuclear Physics B,,238
1981-01-01,"Castellani, L.; Fre, P.; van Nieuwenhuizen, P.",1981,1981-01-01,A review of the group manifold approach and its application to conformal supergravity.,Annals of Physics,,33
1981-01-01,"Gossler, M.",1981,1981-01-01,Basic Formula for Computer Programmed Computation of Cyclic Fixed Lunisolar Types of Calendar,Astronomische Nachrichten,,1
1981-01-01,"Meeus, J.",1981,1981-01-01,Conjonctions de petites planètes avec des étoiles brillantes.,L'Astronomie,,0
1981-01-01,"van Nieuwenhuizen, P.",1981,1981-01-01,Supergravity.,Physics Reports,,995
1981-04-01,"Laing, R. A.",1981,1981-04-01,Multifrequency observations of 40 powerful extragalactic sources with the 5-km telescope.,Monthly Notices of the Royal Astronomical Society,,158
1981-04-01,"Frampton, Paul H.",1981,1981-04-01,Grand Unification in N=8 Extended Supergravity,Physical Review Letters,,9
1981-08-01,"Wilkinson, A.; Hine, R. G.; Sargent, W. L. W.",1981,1981-08-01,Optical and radio properties of 4C galaxies.,Monthly Notices of the Royal Astronomical Society,,34
1981-09-01,"Macklin, J. T.",1981,1981-09-01,"The symmetry, misalignment and kinematic evolution of double radio sources",Monthly Notices of the Royal Astronomical Society,,41
1981-10-01,"Fradkin, E. S.; Tseytlin, A. A.",1981,1981-10-01,Quantization of two-dimensional supergravity and critical dimensions for string models,Physics Letters B,,105
1981-11-01,"Lindström, Ulf; Karlhede, Anders; Roçek, Martin",1981,1981-11-01,The component gauges in supergravity,Nuclear Physics B,,6
1981-12-01,"Chamseddine, Ali H.",1981,1981-12-01,Interacting supergravity in ten dimensions: The role of the six-index gauge field,Physical Review D,,131
1981-12-01,"Wasserman, L. H.; Bowell, E.; Millis, R. L.",1981,1981-12-01,Occultations of stars by solar system objects. II. Occultations of catalog stars by asteroids in 1982 and 1983.,The Astronomical Journal,,10
1981-12-01,"Grisaru, Marcus T.; Schnitzer, Howard J.",1981,1981-12-01,Dynamical calculation of bound-state supermultiplets in N = 8 supergravity,Physics Letters B,,18
1981-12-01,"Taylor, J. G.",1981,1981-12-01,Off-shell central charges and linearized N = 8 supergravity,Physics Letters B,,2
1982-01-01,"Coquereaux, R.; Grossmann, A.",1982,1982-01-01,Analytic discussion of spatially closed Friedmann universes with cosmological constant and radiation pressure.,Annals of Physics,,29
1982-01-01,"Breitenlohner, P.; Freedman, D. Z.",1982,1982-01-01,Stability in gauged extended supergravity.,Annals of Physics,,1239
1982-02-01,"Bergshoeff, E.; de Roo, M.; de Wit, B.; van Nieuwenhuizen, P.",1982,1982-02-01,"Ten-dimensional Maxwell-Einstein supergravity, its currents, and the issue of its auxiliary fields",Nuclear Physics B,,430
1982-02-01,"Lazarides, G.; Shafi, Q.; Walsh, T. F.",1982,1982-02-01,Cosmic strings and domains in unified theories,Nuclear Physics B,,34
1982-02-01,"Kasuya, M.",1982,1982-02-01,An Exact Solution of Rotating Julia-Zee Dyon Black-Hole,Progress of Theoretical Physics,,5
1982-02-01,"Tamvakis, K.; Vayonakis, C. E.",1982,1982-02-01,A possible solution to the problem of cosmic domain walls,Physics Letters B,,3
1982-02-01,"Kasuya, Masahiro",1982,1982-02-01,Exact solution of a rotating dyon black hole,Physical Review D,,52
1982-03-01,"Kasuya, Masahiro",1982,1982-03-01,Gravitating Julia-Zee dyon and the cosmological term,General Relativity and Gravitation,,4
1982-04-01,"Callan, Curtis G., Jr.",1982,1982-04-01,Disappearing dyons,Physical Review D,,331
1982-04-01,"Wilczek, F.",1982,1982-04-01,Remarks on dyons,Physical Review Letters,,166
1982-05-01,"Allington-Smith, J. R.",1982,1982-05-01,A complete sample of extragalactic radio sources at 1 Jy at 408 MHz -I. The radio observations.,Monthly Notices of the Royal Astronomical Society,,80
1982-05-01,"Howe, Paul",1982,1982-05-01,Supergravity in superspace,Nuclear Physics B,,164
1982-06-01,"Soderhjelm, S.; Lindegren, L.",1982,1982-06-01,Inertial Frame Determination Using Minor Planets. a Simulation of Hipparcos-Observations,Astronomy and Astrophysics,,15
1982-06-01,"Weinberg, Steven",1982,1982-06-01,Does Gravitation Resolve the Ambiguity among Supersymmetric Vacua?,Physical Review Letters,,165
1982-07-01,"Heisler, J.; Merritt, D.; Schwarzschild, M.",1982,1982-07-01,Retrograde closed orbits in a rotating triaxial potential,The Astrophysical Journal,,105
1982-08-01,"Kasuya, Masahiro",1982,1982-08-01,Dyon black hole and thermodynamics in the Tomimatsu-Sato-Yamazaki space-time,Physics Letters B,,1
1982-08-01,"Klemola, A. R.; Harlan, E. A.",1982,1982-08-01,Astrometric observations of outer planets and minor planets 1980-1982,The Astronomical Journal,,7
1982-08-01,"Kasuya, M.",1982,1982-08-01,An exact dyon solution in the Tomimatsu-Sato-Yamazaki space-time,Nuovo Cimento B Serie,,2
1982-09-01,"Breitenlohner, Peter; Freedman, Daniel Z.",1982,1982-09-01,Positive energy in anti-de Sitter backgrounds and gauged extended supergravity,Physics Letters B,,857
1982-09-01,"Volk, Otto",1982,1982-09-01,400 Jahre Mathematik und Astronomie an der Universitat Wurzburg: Alma Julia Herbipolensis 1582-1982 (400 Years Mathematics and Astronomy at the Wurzburg University: Alma Julia Herbipolensis 1582-1982),Celestial Mechanics,,1
1982-10-01,"Allington-Smith, J. R.; Perryman, M. A. C.; Longair, M. S.; Gunn, J. E.; Westphal, J. A.",1982,1982-10-01,A complete sample of extragalactic radio sources at 1 Jy at 408 MHz. II. The optical observations.,Monthly Notices of the Royal Astronomical Society,,58
1982-10-01,"Chamseddine, A. H.; Arnowitt, R.; Nath, P.",1982,1982-10-01,Locally supersymmetric grand unification,Physical Review Letters,,1398
1982-10-01,"Callan, Curtis G., Jr.",1982,1982-10-01,Dyon-fermion dynamics,Physical Review D,,356
1982-11-01,"Debehogne, H.; Lagerkvist, C. -I.; Zappala, V.",1982,1982-11-01,"Physical studies of asteroids. VIII - Photoelectric photometry of the asteroids 42, 48, 93, 105, 145 and 245",Astronomy and Astrophysics Supplement Series,,12
1982-11-01,"Gibbons, G. W.",1982,1982-11-01,Antigravitating black hole solitons with scalar hair in N=4 supergravity,Nuclear Physics B,,385
1982-12-01,"Freund, Peter G. O.",1982,1982-12-01,Kaluza-Klein cosmologies,Nuclear Physics B,,353
1983-01-01,"Arnowitt, R.; Chamseddine, A. H.; Nath, Pran",1983,1983-01-01,"Masses of Superpartners of Quarks, Leptons, and Gauge Mesons in Supergravity Grand Unified Theories",Physical Review Letters,,123
1983-01-01,"Bluth, B. J.",1983,1983-01-01,A critical look at space technology and the developing world,Advances in Space Research,,0
1983-01-01,"Awada, M. A.; Duff, M. J.; Pope, C. N.",1983,1983-01-01,N=8 Supergravity Breaks Down to N=1,Physical Review Letters,,162
1983-01-01,"Lohiya, D.",1983,1983-01-01,Anomalous production of chiral charge from black holes.,Annals of Physics,,5
1983-02-01,"Duff, M. J.; Orzalesi, C. A.",1983,1983-02-01,The cosmological constant in spontaneously compactified D=11 supergravity,Physics Letters B,,50
1983-03-01,"de Bruyn, A. G.",1983,1983-03-01,Further radio observations of the supernova remnant in NGC 449 and a candidate remnant in NGC 4656.,Astronomy and Astrophysics,,18
1983-03-01,"Nanopoulos, D. V.; Olive, K. A.; Srednicki, M.; Tamvakis, K.",1983,1983-03-01,Primordial inflation in simple supergravity,Physics Letters B,,121
1983-04-01,"Macklin, J. T.",1983,1983-04-01,"Multifrequency radio observations of 3C 28, 76.1, 186 and 319.",Monthly Notices of the Royal Astronomical Society,,13
1983-04-01,"Waelkens, C.; Rufener, F.",1983,1983-04-01,Light curves of four southern bright hitherto unknown eclipsing binaries.,Astronomy and Astrophysics Supplement Series,,9
1983-04-01,"Harris, A. W.; Young, J. W.",1983,1983-04-01,Asteroid rotation  IV. 1979 observations,Icarus,,127
1983-05-01,"Rubakov, V. A.; Shaposhnikov, M. E.",1983,1983-05-01,Extra space-time dimensions: Towards a solution to the cosmological constant problem,Physics Letters B,,533
1983-05-01,"Nilles, H. P.",1983,1983-05-01,Supergravity generates hierarchies,Nuclear Physics B,,117
1983-06-01,"Duff, M. J.; Nilsson, B. E. W.; Pope, C. N.",1983,1983-06-01,Spontaneous Supersymmetry Breaking by the Squashed Seven-Sphere,Physical Review Letters,,90
1983-06-01,"Duff, M. J.",1983,1983-06-01,"Supergravity, the seven-sphere, and spontaneous symmetry breaking",Nuclear Physics B,,78
1983-06-01,"Bais, F. A.; Ellis, John; Nanopoulos, D. V.; Olive, K. A.",1983,1983-06-01,More about baryon number violation catalyzed by grand unified monopoles,Nuclear Physics B,,44
1983-06-01,"Ovrut, Burt A.; Raby, S.",1983,1983-06-01,The geometrical hierarchy model and N = 1 supergravity,Physics Letters B,,30
1983-07-01,"Ellis, John; Nanopoulos, D. V.; Olive, K. A.; Tamvakis, K.",1983,1983-07-01,Primordial supersymmetric inflation,Nuclear Physics B,,121
1983-08-01,"Crowley, Julia C.; Giletti, Bruno J.",1983,1983-08-01,"Patterns of oxygen isotope depletion, multiple hydrothermal circulation systems, and the cooling history of the Stony Mountain intrusive complex, Colorado",Earth and Planetary Science Letters,,8
1983-08-01,"Appelquist, Thomas; Chodos, Alan",1983,1983-08-01,Quantum dynamics of Kaluza-Klein theories,Physical Review D,,290
1983-08-01,"Chang, N. -P.; Wu, X.; Ouvry, S.",1983,1983-08-01,N = 1 supergravity with nonminimal coupling - A class of models,Physical Review Letters,,39
1983-09-01,"Schuch, N. J.",1983,1983-09-01,The Ursa Major supercluster. II. A statistical analysis of the radio survey.,Monthly Notices of the Royal Astronomical Society,,4
1983-09-01,"Kounnas, C.; Leon, J.; Quiros, M.",1983,1983-09-01,Local susy breaking induced by the GUT phase transition in the early universe,Physics Letters B,,22
1983-09-01,"Sivaram, C.",1983,1983-09-01,Origin of the gravitational constant and its behaviour at very high energies,Bulletin of the Astronomical Society of India,,0
1983-09-01,"Greenberg, R.; Chapman, C. R.",1983,1983-09-01,Asteroids and meteorites: Parent bodies and delivered samples,Icarus,,61
1983-10-01,"Claudson, Mark; Hall, Lawrence J.; Hinchliffe, Ian",1983,1983-10-01,Tuning the cosmological constant in N = 1 supergravity with an R-symmetry,Physics Letters B,,8
1983-10-01,"Duff, M. J.; Pope, C. N.; Warner, N. P.",1983,1983-10-01,Cosmological and coupling constants in Kaluza-Klein supergravity,Physics Letters B,,24
1983-11-01,"Gillet, D.; Lafon, J. -P. J.",1983,1983-11-01,On radiative shocks in atomic and molecular stellar atmospheres. I. Dominant physical phenomena.,Astronomy and Astrophysics,,22
1983-11-01,"Wasserman, L. H.; Bowell, E.; Millis, R. L.",1983,1983-11-01,Occultations of stars by solar system objects. IV. Occultations of catalog stars by asteroids in 1984 and 1985.,The Astronomical Journal,,4
1983-12-01,"Peck, Julia A.",1983,1983-12-01,Chemistry of CV3 Matrix Minerals and Allende Chondrule Olivine,Meteoritics,,26
1983-12-01,"Langevin, Y.",1983,1983-12-01,Asteroids and Meteorites: What Can We Learn from a Space Mission?,Meteoritics,,0
1984-01-01,"Ellis, John; Lahanas, A. B.; Nanopoulos, D. V.; Tamvakis, K.",1984,1984-01-01,No-scale supersymmetric standard model,Physics Letters B,,517
1984-01-01,"Hall, Lawrence J.; Suzuki, Mahiko",1984,1984-01-01,Explicit R-parity breaking in supersymmetric models,Nuclear Physics B,,790
1984-01-01,"Gibbons, G. W.; Perry, M. J.",1984,1984-01-01,Soliton supermultiplets and Kaluza-Klein theory.,Nuclear Physics B,,50
1984-01-01,"Troeger, J. C.",1984,1984-01-01,Observations of Delta Cephei by 9th grade earth science students.,Journal of the American Association of Variable Star Observers (JAAVSO),,0
1984-01-01,"Dermott, S. F.; Harris, A. W.; Murray, C. D.",1984,1984-01-01,Asteroid rotation rates,Icarus,,46
1984-02-01,"Bergamini, Roberto; Orzalesi, Claudio A.",1984,1984-02-01,Towards a cosmology for multidimensional unified theories,Physics Letters B,,31
1984-03-01,"Ostriker, J. P.; Heisler, J.",1984,1984-03-01,Are cosmologically distant objects obscured by dust? - A test using quasars.,The Astrophysical Journal,,180
1984-03-01,"Duff, M. J.; Nilsson, B. E. W.; Pope, C. N.",1984,1984-03-01,Superunification from eleven dimensions,Nuclear Physics B,,62
1984-04-01,"Gleiser, M.; Rajpoot, S.; Taylor, J. G.",1984,1984-04-01,Cosmologies in ten dimensions,Physics Letters B,,29
1984-05-01,"Leahy, J. P.",1984,1984-05-01,3C 465 : dynamics of a wide-tail radio source.,Monthly Notices of the Royal Astronomical Society,,40
1984-05-01,"Coughlan, G. D.; Holman, R.; Ramond, P.; Ross, G. G.",1984,1984-05-01,Supersymmetry and the entropy crisis,Physics Letters B,,160
1984-05-01,"Myung, Y. S.; Kim, Y. D.",1984,1984-05-01,"Supersymmetry Breaking by the Eleven-Dimensional Scalar Field φ(x,y)",Physical Review Letters,,0
1984-06-01,"Ellis, John; Hagelin, J. S.; Nanopoulos, D. V.; Olive, K.; Srednicki, M.",1984,1984-06-01,Supersymmetric relics from the big bang,Nuclear Physics B,,1317
1984-07-01,"Yoshimura, M.",1984,1984-07-01,Effective action and cosmological evolution of scale factors in higher-dimensional curved spacetime,Physical Review D,,74
1984-07-01,"Gunaydin, M.; Sierra, G.; Townsend, P. K.",1984,1984-07-01,Quantization of the gauge coupling constant in a five-dimensional Yang-Mills-Einstein supergravity theory,Physical Review Letters,,40
1984-08-01,"Kornacki, A. S.; Wood, J. A.",1984,1984-08-01,The mineral chemistry and origin of inclusion matrix and meteorite matrix in the Allende CV3 chondrite,Geochimica et Cosmochimica Acta,,43
1984-08-01,"Allington-Smith, J. R.",1984,1984-08-01,A complete sample of extragalactic radio sources at 1 Jy at 408 MHz -III. Estimated redshifts and radio luminosities.,Monthly Notices of the Royal Astronomical Society,,24
1984-08-01,"Ovrut, Burt A.; Steinhardt, Paul J.",1984,1984-08-01,Inflationary Cosmology and the Mass Hierarchy in Locally Supersymmetric Theories,Physical Review Letters,,33
1984-08-01,"Frampton, Paul H.; Kephart, Thomas W.",1984,1984-08-01,Left-Right Asymmetry from the Eight-Sphere,Physical Review Letters,,16
1984-08-01,"Gato, B.; León, J.; Quirós, M.",1984,1984-08-01,Radiative breaking of cosmologically acceptable grand unified theories,Physics Letters B,,2
1984-08-01,"Enqvist, K.; Nanopoulos, D. V.",1984,1984-08-01,Rapid phase transitions in primordial inflation with flat supergravity potentials,Physics Letters B,,25
1984-08-01,"Zee, A.",1984,1984-08-01,A simple linear description of gauge interaction,Physics Letters B,,1
1984-08-01,"Linde, A. D.",1984,1984-08-01,REVIEW ARTICLE: The inflationary Universe,Reports on Progress in Physics,,598
1984-09-01,"Alvarez, Enrique",1984,1984-09-01,Cosmological solutions of N=1 supergravity in 11 dimensions,Physical Review D,,14
1984-09-01,"Jadczyk, A. Z.",1984,1984-09-01,Colour and Higgs charges in G/H Kaluza-Klein theory,Classical and Quantum Gravity,,5
1984-09-01,"Mann, R. B.",1984,1984-09-01,Five theories of gravity,Classical and Quantum Gravity,,26
1984-09-01,"Nilsson, B. E. W.; Pope, C. N.",1984,1984-09-01,Hopf fibration of eleven-dimensional supergravity,Classical and Quantum Gravity,,167
1984-09-01,"Olszewski, E. W.",1984,1984-09-01,Color-magnitude diagram photometry F the LMC red cluster NGC 1978.,The Astrophysical Journal,,38
1984-09-01,"D'Auria, R.; Fre, P.",1984,1984-09-01,On the spectrum of the N=2SU(3)otimesSU(2)otimesU(1) gauge theory from D=11 supergravity,Classical and Quantum Gravity,,24
1984-10-01,"Chao, Wu Zhong",1984,1984-10-01,Quantum Kaluza-Klein cosmologies (I),Physics Letters B,,28
1984-11-01,"Pope, C. N.",1984,1984-11-01,Harmonic expansions in solutions in d=11 supergravity with SU(3)×SU(2)×U(1) or SU(2)×SU(2)×SU(2)×(1) symmetry,Classical and Quantum Gravity,,11
1984-11-01,"Goncharov, A. S.; Linde, A. D.",1984,1984-11-01,"A simple realisation of the inflationary Universe scenario in SU(1,1) supergravity",Classical and Quantum Gravity,,75
1984-11-01,"Fre, P.",1984,1984-11-01,Comments on the 6-index photon in d=11 supergravity and the gauging of free differential algebras,Classical and Quantum Gravity,,25
1984-11-01,"Lorenz-Petzold, D.",1984,1984-11-01,Higher-dimensional cosmologies,Physics Letters B,,34
1984-12-01,"Sahdev, Deshdeep",1984,1984-12-01,Perfect-fluid higher-dimensional cosmologies,Physical Review D,,114
1984-12-01,"Ming, Hu Xiao; Chao, Wu Zhong",1984,1984-12-01,Quantum Kaluza-Klein cosmologies (II),Physics Letters B,,23
1985-01-01,"Ouvry, Stephane",1985,1985-01-01,Nonminimal N=1 supergravity effective theories,Physical Review D,,1
1985-01-01,"Srednicki, M.; Theisen, S.",1985,1985-01-01,Supergravitational radiative corrections to the gauge hierarchy,Physical Review Letters,,20
1985-01-01,"Fujii, Y.; Kato, M.; Inami, T.",1985,1985-01-01,Classical effective action in eleven-dimensional supergravity,Classical and Quantum Gravity,,2
1985-01-01,"Pope, C. N.; Warner, N. P.",1985,1985-01-01,LETTER TO THE EDITOR:  Two new classes of compactifications of d=11 supergravity,Classical and Quantum Gravity,,32
1985-01-01,"Shchigolev, V. K.",1985,1985-01-01,Dyon solution of the unified theory of Einstein gravitation and SO(3)-gauge fields,Problemy Teorii Gravitatsii i Elementarnykh Chastits,,0
1985-01-01,"Enqvist, K.; Nanopoulos, D. V.",1985,1985-01-01,Primordial two-component inflation,Nuclear Physics B,,16
1985-01-01,"Nanopoulos, D. V.",1985,1985-01-01,Cosmic supergravity,Nuclear Physics B,,4
1985-01-01,"Card, C. T.; Davis, P.; Restuccia, A.; Taylor, J. G.",1985,1985-01-01,A USp(8)-symmetric full superspace version of N=8 supergravity,Classical and Quantum Gravity,,2
1985-01-01,"Copeland, E. J.; Toms, D. J.",1985,1985-01-01,Quantized antisymmetric tensor fields and self-consistent dimensional reduction in higher-dimensional spacetimes,Nuclear Physics B,,40
1985-01-01,"Fré, P.",1985,1985-01-01,Prospects and problems of locally supersymmetric Kaluza-Klein theories,Nuclear Physics B,,5
1985-01-01,"Banks, T.",1985,1985-01-01,"TCP, quantum gravity, the cosmological constant and all that. . .",Nuclear Physics B,,355
1985-01-01,"Gelmini, G.; Kounnas, C.; Nanopoulos, D. V.",1985,1985-01-01,Primordial inflation with flat supergravity potentials,Nuclear Physics B,,24
1985-01-01,"Moorhouse, R. G.; Nixon, J.",1985,1985-01-01,Inflationary cosmology and 4-index tensor fields,Nuclear Physics B,,14
1985-01-01,"Wu, Z. -C.",1985,1985-01-01,Quantum Kaluza-Klein cosmologies. I.,Communications in Theoretical Physics,,0
1985-01-01,"Gleiser, M.; Rajpoot, S.; Taylor, J. G.",1985,1985-01-01,Higher dimensional cosmologies.,Annals of Physics,,54
1985-01-01,"Demaret, J.; Hanquin, J. -L.; Henneaux, M.; Spindel, P.",1985,1985-01-01,Cosmological models in eleven-dimensional supergravity,Nuclear Physics B,,55
1985-02-01,"Kounnas, C.; Quiros, M.",1985,1985-02-01,A maximally symmetric no-scale inflationary universe,Physics Letters B,,27
1985-03-01,"Ellis, John; Enqvist, K.; Nanopoulos, D. V.; Olive, K. A.; Srednicki, M.",1985,1985-03-01,"SU(N, 1) inflation",Physics Letters B,,57
1985-03-01,"Smith, A. W.",1985,1985-03-01,"'N=1, D=6' supergravity theory",Classical and Quantum Gravity,,5
1985-03-01,"Zellner, B.; Tholen, D. J.; Tedesco, E. F.",1985,1985-03-01,The eight-color asteroid survey: Results for 589 minor planets,Icarus,,357
1985-03-01,"Gunaydin, M.; Marcus, N.",1985,1985-03-01,"The spectrum of the S<SUP>5</SUP> compactification of the chiral N=2, D=10 supergravity and the unitary supermultiplets of U(2,2/4)",Classical and Quantum Gravity,,253
1985-03-01,"Gunaydin, M.; Marcus, N.",1985,1985-03-01,The unitary supermultiplet of N=8 conformal superalgebra involving fields of spinleq2,Classical and Quantum Gravity,,36
1985-03-01,"Ceresole, A.; Fre, P.; Nicolai, H.",1985,1985-03-01,Multiplet structure and spectra of N=2 supersymmetric compactifications,Classical and Quantum Gravity,,31
1985-04-01,"Eales, S. A.",1985,1985-04-01,CCD magnitudes of 3C radio sources.,Monthly Notices of the Royal Astronomical Society,,21
1985-04-01,"Chinea, F. J.",1985,1985-04-01,Chinea responds,Physical Review Letters,,0
1985-05-01,"Hull, C. M.",1985,1985-05-01,The minimal couplings and scalar potentials of the gauged N=8 supergravities,Classical and Quantum Gravity,,41
1985-05-01,"Huq, M.; Namazie, M. A.",1985,1985-05-01,Kaluza-Klein supergravity in ten dimensions,Classical and Quantum Gravity,,117
1985-05-01,"Dolan, B. P.",1985,1985-05-01,The Kahler 2-form in D=11 supergravity,Classical and Quantum Gravity,,2
1985-05-01,"Eales, S. A.",1985,1985-05-01,CCD observations of a rich distant cluster of galaxies (1046+35) containing a classical double radio source.,Monthly Notices of the Royal Astronomical Society,,6
1985-05-01,"Han, Seung Kee; Koh, I. G.",1985,1985-05-01,N=4 remaining supersymmetry in a Kaluza-Klein monopole background in D=11 supergravity theory,Physical Review D,,14
1985-05-01,"Gasperini, M.",1985,1985-05-01,Spontaneous compactification with antisymmetric tensor and scalar fields,Physical Review D,,3
1985-06-01,"Chao, Wu Zhong",1985,1985-06-01,Dimension of the Universe,Physical Review D,,19
1985-07-01,"Camporesi, R.; Destri, C.; Melegari, G.; Orzalesi, C. A.",1985,1985-07-01,Kaluza-Klein spectrum on a contorted vacuum,Classical and Quantum Gravity,,4
1985-07-01,"Dolan, B.",1985,1985-07-01,An S<SUP>2</SUP>×S<SUP>1</SUP> bundle over CP<SUP>2</SUP>-a solution of d=11 supergravity with isometry group (SU(3)/Z<SUB>3</SUB>)×U(2),Classical and Quantum Gravity,,0
1985-07-01,"Pope, C. N.",1985,1985-07-01,The embedding of the Einstein-Yang-Mills equations in d=11 supergravity,Classical and Quantum Gravity,,25
1985-07-01,"Cremmer, E.; Van Proeyen, A.",1985,1985-07-01,Classification of Kahler manifolds in N=2 vector multiplet-supergravity couplings,Classical and Quantum Gravity,,87
1985-08-01,"Lorenz-Petzold, D.",1985,1985-08-01,More supergravity cosmologies,Physics Letters B,,19
1985-08-01,"van Nieuwenhuizen, P.",1985,1985-08-01,Three-dimensional conformal supergravity and Chern-Simons terms,Physical Review D,,99
1985-08-01,"Binétruy, Pierre; Gaillard, Mary K.",1985,1985-08-01,Temperature corrections in the case of derivative interactions,Physical Review D,,55
1985-09-01,"McInnes, B.",1985,1985-09-01,Global aspects of spontaneous compactification,Classical and Quantum Gravity,,16
1985-09-01,"Pernici, M.",1985,1985-09-01,Spontaneous compactification of seven-dimensional supergravity theories,Classical and Quantum Gravity,,30
1985-09-01,"Güven, R.",1985,1985-09-01,Black holes in N=8 supergravity,Physics Letters B,,1
1985-09-01,"Bergshoeff, E.; Koh, I. G.; Sezgin, E.",1985,1985-09-01,Yang-Mills-Einstein supergravity in seven dimensions,Physical Review D,,52
1985-10-01,"Vesely, C. D.; Taylor, R. C.",1985,1985-10-01,Photometric lightcurves of 21 asteroids,Icarus,,27
1985-11-01,"Staebler, Gary M.",1985,1985-11-01,Alternative extension of supersymmetry,Physical Review D,,0
1985-11-01,"Mahanthappa, K. T.; Staebler, G. M.",1985,1985-11-01,Symmetry breaking via compensators in an N=1 supergravity theory,Physical Review D,,3
1985-11-01,"Eales, S. A.",1985,1985-11-01,A sample of 6C sources selected at the peak of the source counts -II.Optical identifications.,Monthly Notices of the Royal Astronomical Society,,18
1985-11-01,"Lorenz-Petzold, D.",1985,1985-11-01,Bianchi-Kantowski-Sachs solutions of N=1 supergravity in d=11 dimensions for a torus space,Classical and Quantum Gravity,,18
1985-11-01,"Eales, S. A.",1985,1985-11-01,A sample of 6C sources selected at the peak of the source counts -III. an investigation of the variation of the sizes of radio sources withcosmic epoch.,Monthly Notices of the Royal Astronomical Society,,47
1985-11-01,"Chen, H. -H.; Hsu, R. -R.; Yeung, W. B.",1985,1985-11-01,Expanding Universe solutions for the Yang-Mills-Higgs system coupled to the Poincare gauge theory of gravitation,Classical and Quantum Gravity,,6
1985-11-01,"Heisler, J.; Tremaine, S.; Bahcall, J. N.",1985,1985-11-01,Estimating the masses of galaxy groups: alternatives to the virial theorem.,The Astrophysical Journal,,344
1985-11-01,"Eales, S. A.",1985,1985-11-01,A sample of 6C radio sources selected at the peak of the source counts-I.A search for extended sources and multifrequency radio observations.,Monthly Notices of the Royal Astronomical Society,,62
1985-12-01,"Enqvist, K.; Nanopoulos, D. V.; Quirós, M.; Kounnas, C.",1985,1985-12-01,Primordial two-component maximally symmetric inflation,Nuclear Physics B,,10
1985-12-01,"Enqvist, K.; Nanopoulos, D. V.; Quiros, M.; Kounnas, C.",1985,1985-12-01,Non-minimal supergravity at finite temperatures and cosmological applications,Nuclear Physics B,,7
1986-01-01,"Neville, Donald E.",1986,1986-01-01,Torsion and chiral fermions in Kaluza-Klein theories,Physical Review D,,5
1986-01-01,"Nanopoulos, D. V.",1986,1986-01-01,REVIEW ARTICLE: Applied supersymmetry and supergravity,Reports on Progress in Physics,,6
1986-01-01,"Chau, L. -L.; Lim, C. -S.",1986,1986-01-01,Geometrical constraints and equations of motion in extended supergravity,Physical Review Letters,,16
1986-01-01,"Bullinaria, J. A.",1986,1986-01-01,Supergravity without spinors,Physical Review D,,3
1986-01-01,"Ishikawa, K.; Yamagishi, K.",1986,1986-01-01,The masses of bosonic particles in the fluctuating squashed 7-sphere,Classical and Quantum Gravity,,1
1986-01-01,"Rocek, M.; van Nieuwenhuizen, P.",1986,1986-01-01,Ngeq=2 supersymmetric Chern-Simons terms as d=3 extended conformal supergravity,Classical and Quantum Gravity,,79
1986-01-01,"Saba, Julia L. R.; Strong, Keith T.",1986,1986-01-01,Evidence for coronal turbulence in a quiescent active region,Advances in Space Research,,16
1986-01-01,"Henriques, A. B.",1986,1986-01-01,Higher-dimensional cosmological solutions with generalized Einstein equations,Nuclear Physics B,,34
1986-01-01,"Heisler, J.; Tremaine, S.",1986,1986-01-01,The influence of the Galactic tidal field on the Oort comet cloud,Icarus,,251
1986-02-01,"Leahy, J. P.; Jagers, W. J.; Pooley, G. G.",1986,1986-02-01,A multi-frequency polarization study of 3C 66B.,Astronomy and Astrophysics,,42
1986-03-01,"Mueller, B.; Schaefer, A.",1986,1986-03-01,Improved bounds on the dimension of space-time.,Physical Review Letters,,31
1986-03-01,"Drees, M.",1986,1986-03-01,N=1 supergravity grand unified theories with noncanonical kinetic energy terms,Physical Review D,,48
1986-03-01,"Greene, Brian R.; Miron, Paul J.",1986,1986-03-01,Supersymmetric cosmology with a gauge singlet,Physics Letters B,,28
1986-03-01,"Spinrad, H.",1986,1986-03-01,Faint galaxies and cosmology.,Publications of the Astronomical Society of the Pacific,,78
1986-03-01,"Goffin, E.",1986,1986-03-01,Close Approaches of Minor Planets to Naked Eye Stars in 1986,Minor Planet Bulletin,,0
1986-03-01,"Kelly, K.",1986,1986-03-01,A Minor Planet Database for Your Microcomputer,Minor Planet Bulletin,,0
1986-03-01,"Wolff, George A.; Lamb, Neil A.; Maxwell, James R.",1986,1986-03-01,The origin and fate of 4-methyl steroid hydrocarbons. I. Diagenesis of 4-methyl sterenes,Geochimica et Cosmochimica Acta,,19
1986-03-01,"Goffin, E.",1986,1986-03-01,Close Mutual Approaches of Minor Planets in 1986,Minor Planet Bulletin,,0
1986-04-01,"Green, D. A.",1986,1986-04-01,"G 70.68+1.20 : a thermal source, not a supernova remnant.",Monthly Notices of the Royal Astronomical Society,,16
1986-04-01,"Cordey, R. A.",1986,1986-04-01,Radio sources in giant E and SO galaxies.,Monthly Notices of the Royal Astronomical Society,,36
1986-04-01,"Manías, M. V.; Naón, C. M.; Schaposnik, F. A.; Trobo, M.",1986,1986-04-01,Non-abelian charged vortices as cosmic strings,Physics Letters B,,10
1986-04-01,"Cecotti, S.; Ferrara, S.; Girardello, L.; Porrati, M.; Pasquinucci, A.",1986,1986-04-01,Matter coupling in higher-derivative supergravity,Physical Review D,,38
1986-05-01,"Diaz, Alvaro H.",1986,1986-05-01,Constraint algebra in eleven-dimensional supergravity,Physical Review D,,6
1986-05-01,"Zha, Chao-Zheng",1986,1986-05-01,The cosmological constant and conformal invariance,Physics Letters B,,2
1986-05-01,"Diaz, Alvaro H.",1986,1986-05-01,Hamiltonian formulation of eleven-dimensional supergravity,Physical Review D,,9
1986-07-01,"Naito, Seichi; Osada, Kazuo; Fukui, Tetsuo",1986,1986-07-01,Fierz identities and invariance of 11-dimensional supergravity action,Physical Review D,,10
1986-07-01,"Groom, Donald E.",1986,1986-07-01,In search of the supermassive magnetic monopole,Physics Reports,,56
1986-07-01,"Klemola, A. R.; Harlan, E. A.",1986,1986-07-01,Astrometric observations of outer planets and minor planets 1984-1985,The Astronomical Journal,,7
1986-07-01,"Heisler, J.; Alcock, C.",1986,1986-07-01,Do Stars That Lose Mass Expand or Contract? A Semianalytical Approach,The Astrophysical Journal,,7
1986-07-01,"Ragiadakos, C. N.",1986,1986-07-01,A gravitational mass generation mechanism,Classical and Quantum Gravity,,0
1986-09-01,"Aref'eva, I. Ya.; Dragović, B. G.; Volovich, I. V.",1986,1986-09-01,Extra time-like dimensions lead to a vanishing cosmological constant,Physics Letters B,,27
1986-09-01,"Gleiser, M.; Stein-Schabes, J. A.",1986,1986-09-01,Classical cosmologies from ten-dimensional supergravity,Physical Review D,,11
1986-10-01,"Skumanich, Andrew",1986,1986-10-01,Some Evidence on the Evolution of the Flare Mechanism in Dwarf Stars,The Astrophysical Journal,,21
1986-10-01,"Emel'Yanov, V. M.; Nikitin, Yu. P.; Rozental, I. L.; Berkov, A. V.",1986,1986-10-01,Physics in multidimensional spaces and the beginning of metagalaxy,Physics Reports,,55
1986-11-01,"Howse, D.",1986,1986-11-01,The Greenwich List of Observatories - a World List of Astronomical Observatories Instruments and Clocks - 1670-1850,Journal for the History of Astronomy,,2
1986-11-01,"dell, John; Delyra, Jorge L.; Smolin, Lee",1986,1986-11-01,Quantization of a gauge theory with independent metric and connection fields,Physical Review D,,17
1986-12-01,"Ruiz-Altaba, M.",1986,1986-12-01,Supersymmetric inflationary cosmology,Physical Review D,,5
1987-01-01,"Laguna-Castillo, Pablo; Matzner, Richard A.",1987,1987-01-01,Surfaces of discontinuity in five-dimensional Kaluza-Klein cosmologies,Nuclear Physics B,,10
1987-01-01,"Canizares, Claude R.; Fabbiano, Giuseppina; Trinchieri, Ginevra",1987,1987-01-01,Properties of the X-Ray Emitting Gas in Early-Type Galaxies,The Astrophysical Journal,,381
1987-01-01,"Henderson, J. A.; Jarvis, P. D.",1987,1987-01-01,COMMENT:  The CSDR approach to covariant quantisation of antisymmetric tensor fields,Classical and Quantum Gravity,,1
1987-02-01,"Hoskin, M.",1987,1987-02-01,John Herschel's Cosmology,Journal for the History of Astronomy,,4
1987-03-01,"Davidson, Aharon",1987,1987-03-01,Tachyonic compactification,Physical Review D,,5
1987-03-01,"Alexander, P.",1987,1987-03-01,A study of spectral ageing in the radio galaxy 3C 234 and its implications.,Monthly Notices of the Royal Astronomical Society,,59
1987-03-01,"Lagerkvist, C. -I.; Williams, I. P.",1987,1987-03-01,Physical studies of asteroids. XV - Determination of slope parameters and absolute magnitudes for 51 asteroids,Astronomy and Astrophysics Supplement Series,,25
1987-03-01,"Noel, F.",1987,1987-03-01,Equatorial coordinates of Uranus obtained with the astrolabe at Santiago,Astronomy and Astrophysics Supplement Series,,3
1987-03-01,"Alexander, P.; Leahy, J. P.",1987,1987-03-01,Ageing and speeds in a representative sample of 21 classical double radio sources.,Monthly Notices of the Royal Astronomical Society,,290
1987-04-01,"Wendker, H. J.",1987,1987-04-01,A catalogue of stars emitting radio continuum.,Astronomy and Astrophysics Supplement Series,,30
1987-05-01,"Goncharov, Yu P.; Bytsenko, A. A.",1987,1987-05-01,Casimir effect in supergravity theories and the quantum birth of the Universe with non-trivial topology,Classical and Quantum Gravity,,34
1987-05-01,"Heisler, J.; Tremaine, S.; Alcock, C.",1987,1987-05-01,The frequency and intensity of comet showers from the Oort cloud,Icarus,,70
1987-05-01,"Leahy, J. P.",1987,1987-05-01,Small-scale variations in the Galactic Faraday rotation.,Monthly Notices of the Royal Astronomical Society,,53
1987-06-01,"Peck, J. A.; Wood, J. A.",1987,1987-06-01,The origin of ferrous zoning in Allende chondrule olivines,Geochimica et Cosmochimica Acta,,53
1987-06-01,"Kappen, H. J.",1987,1987-06-01,Calculating the weak scale in supergravity models,Physical Review D,,6
1987-07-01,"Bessis, D.; Fournier, J. D.; Servizi, G.; Turchetti, G.; Vaienti, S.",1987,1987-07-01,Mellin transforms of correlation integrals and generalized dimension of strange sets,Physical Review A,,34
1987-08-01,"Rosenbaum, M.; Ryan, M.; Urrutia, L.; Matzner, Richard",1987,1987-08-01,Singularities in Kaluza-Klein-Friedmann cosmological models,Physical Review D,,15
1987-08-01,"Klemola, A. R.; Jones, B. F.; Hanson, Robert B.",1987,1987-08-01,"Lick Northern Proper Motion Program. I. Goals, Organization, and Methods",The Astronomical Journal,,145
1987-09-01,"Bailin, D.; Love, A.",1987,1987-09-01,REVIEW ARTICLE: Kaluza-Klein theories,Reports on Progress in Physics,,173
1987-10-01,"Sealy, Judith C.; van der Merwe, Nikolaas J.; Thorp, Julia A. Lee; Lanham, John L.",1987,1987-10-01,Nitrogen isotopic ecology in southern Africa: Implications for environmental and dietary tracing,Geochimica et Cosmochimica Acta,,86
1987-11-01,"Duncan, M.; Quinn, T.; Tremaine, S.",1987,1987-11-01,The Formation and Extent of the Solar System Comet Cloud,The Astronomical Journal,,340
1987-11-01,"Baron, E.; White, Simon D. M.",1987,1987-11-01,The Appearance of Primeval Galaxies,The Astrophysical Journal,,147
1987-11-01,"Lutken, C. A.; Ordonez, C. R.",1987,1987-11-01,Vacuum energy of gravitinos in eleven-dimensional supergravity,Classical and Quantum Gravity,,4
1987-11-01,"Lutken, C. A.; Ordonez, C. R.",1987,1987-11-01,Vacuum energy of eleven-dimensional supergravity,Classical and Quantum Gravity,,7
1987-11-01,"Summons, Roger E.; Volkman, John K.; Boreham, Christopher J.",1987,1987-11-01,Dinosterane and other steroidal hydrocarbons of dinoflagellate origin in sediments and petroleum,Geochimica et Cosmochimica Acta,,48
1987-11-01,"Barucci, M. A.; Capria, M. T.; Coradini, A.; Fulchignoni, M.",1987,1987-11-01,Classification of asteroids using G-mode analysis,Icarus,,154
1988-01-01,"Duff, M. J.",1988,1988-01-01,Supermembranes: the first fifteen weeks,Classical and Quantum Gravity,,193
1988-01-01,"Zarro, Dominic M.; Canfield, Richard C.; Strong, Keith T.; Metcalf, Thomas R.",1988,1988-01-01,Explosive Plasma Flows in a Solar Flare,The Astrophysical Journal,,83
1988-01-01,"Rees, David",1988,1988-01-01,Introduction,Advances in Space Research,,9
1988-01-01,"Cheng, Chung-Chieh; Pallavicini, Roberto",1988,1988-01-01,Temporal and Spatial Relationships between O V and Fe XXI Emissions in Solar Flares,The Astrophysical Journal,,9
1988-02-01,"Heisler, Julia; Ostriker, Jeremiah P.",1988,1988-02-01,Models of the Quasar Population. I. A New Luminosity Function,The Astrophysical Journal,,23
1988-02-01,"Rubakov, V. A.",1988,1988-02-01,REVIEW ARTICLE: Monopole catalysis of proton decay,Reports on Progress in Physics,,23
1988-02-01,"Dadykin, V. L.; Khalchukov, F. F.; Korchagin, P. V.; Korchagin, V. B.; Malgin, A. S.; Ryazhskaya, O. G.; Ryasnyi, V. G.; Talochkin, V. P.; Yakushev, V. F.; Zatsepin, G. T.; Aglietta, M.; Badino, G.; Bologna, G. F.; Castagnoli, C.; Castellina, A.; Fulgione, W.; Galeotti, P.; Savedra, O.; Trinchero, G. C.; Vernetto, S.",1988,1988-02-01,The Signal Recorded by the Mont-Blanc Underground Neutrino Detector on 1987FEB23,Soviet Astronomy Letters,,4
1988-02-01,"Goncharov, Yu. P.; Bytsenko, A. A.",1988,1988-02-01,The four-dimensional inflationary universe from superstrings,EPL (Europhysics Letters),,7
1988-03-01,"Rowe, B.",1988,1988-03-01,Minor Planet and Deep Sky Object Appulses 1988,Minor Planet Bulletin,,0
1988-03-01,"Liller, W.; Alvarado, F.",1988,1988-03-01,The Close Appulse of 393 Lampetia and AGK3+13°0488,Minor Planet Bulletin,,0
1988-03-01,"Conradie, J. A.; Schoch, A. E.",1988,1988-03-01,"Rare earth element geochemistry of an anorthosite-diorite suite, Namaqua mobile belt, South Africa",Earth and Planetary Science Letters,,9
1988-03-01,"Goffin, E.",1988,1988-03-01,Close Mutual Approaches of Minor Planets in 1988,Minor Planet Bulletin,,0
1988-03-01,"Harris, A. W.; Zappalá, V.",1988,1988-03-01,Photoelectric Photometry Opportunities: February-April,Minor Planet Bulletin,,0
1988-04-01,"Casher, A.; Polarski, D.",1988,1988-04-01,On the construction of an SU(8) charge in N=8 supergravity,Classical and Quantum Gravity,,0
1988-06-01,"Lagerkvist, C. -I.; Magnusson, P.; Williams, I. P.; Buontempo, M. E.; Gibbs, P.",1988,1988-06-01,Physical studies of asteriods. XVIII - Phase relations and composite lightcurves obtained with the Carlsberg Meridian Circle,Astronomy and Astrophysics Supplement Series,,15
1988-07-01,"Bartnik, Robert; McKinnon, John",1988,1988-07-01,Particlelike solutions of the Einstein-Yang-Mills equations,Physical Review Letters,,556
1988-08-01,"Perret, Robert E. C.",1988,1988-08-01,Geometric N=4 supergravity,Classical and Quantum Gravity,,2
1988-08-01,"Perret, R. E. C.",1988,1988-08-01,Geometric structure of N=4 matter-coupled supergravity,Classical and Quantum Gravity,,3
1988-08-01,"Bertolami, Orfeu",1988,1988-08-01,Cosmological difficulties of N = 1 supergravity models with sliding scales,Physics Letters B,,29
1988-08-01,"Park, Young-Jai",1988,1988-08-01,Gauged Yang-Mills-Einstein supergravity with three-index field in seven dimensions,Physical Review D,,16
1988-09-01,"Heisler, Julia; Ostriker, Jeremiah P.",1988,1988-09-01,Models of the Quasar Population. II. The Effects of Dust Obscuration,The Astrophysical Journal,,86
1988-10-01,"Hales, S. E. G.; Baldwin, J. E.; Warner, P. J.",1988,1988-10-01,"The 6C survey of radio sources - II. The zone 30 &lt;delta&lt;51, 08h30m &lt;alpha&lt;17h30m.",Monthly Notices of the Royal Astronomical Society,,163
1988-10-01,"D'Hoker, Eric; Phong, D. H.",1988,1988-10-01,The geometry of string perturbation theory,Reviews of Modern Physics,,439
1988-10-01,"Lindqvist, M.; Nyman, L. -A.; Olofsson, H.; Winnberg, A.",1988,1988-10-01,Carbon-bearing molecules and SiS in oxygen-rich circumstellar envelopes.,Astronomy and Astrophysics,,74
1988-12-01,"Hull, C. M.; Warner, N. P.",1988,1988-12-01,Non-compact gaugings from higher dimensions,Classical and Quantum Gravity,,85
1989-01-01,"Heisler, J.; Tremaine, S.",1989,1989-01-01,How dating uncertainties affect the detection of periodicity in extinctions and craters,Icarus,,26
1989-01-01,"Weinberg, Steven",1989,1989-01-01,The cosmological constant problem,Reviews of Modern Physics,,4618
1989-02-01,"Davidson, Aharon; Guendelman, E. I.",1989,1989-02-01,Gravitational bags and solitary cosmological evolution,Nuclear Physics B,,13
1989-02-01,"Hou, Bo-yu; Li, Wei",1989,1989-02-01,Generating functions with new hidden symmetries for cylindrically symmetric gravitational fields,Classical and Quantum Gravity,,1
1989-02-01,"Tedesco, E. F.; Williams, J. G.; Matson, D. L.; Weeder, G. J.; Gradie, J. C.; Lebofsky, L. A.",1989,1989-02-01,A Three-Parameter Asteroid Taxonomy,The Astronomical Journal,,120
1989-03-01,"Drabant, B.; Tox, M.; Nicolai, H.",1989,1989-03-01,Yet more versions of d=11 supergravity,Classical and Quantum Gravity,,8
1989-03-01,"Estabrook, F. B.; Wahlquist, H. D.",1989,1989-03-01,Classical geometries defined by exterior differential systems on higher frame bundles,Classical and Quantum Gravity,,13
1989-04-01,"Canizares, Claude R.; White, Julia L.",1989,1989-04-01,The X-Ray Spectra of High-Redshift Quasars,The Astrophysical Journal,,68
1989-04-01,"Ferrara, S.; Sabharwal, S.",1989,1989-04-01,Dimensional reduction of type-II superstrings,Classical and Quantum Gravity,,48
1989-04-01,"Sinninghe Damsté, Jaap S.; Eglinton, Timothy I.; De Leeuw, Jan W.; Schenck, P. A.",1989,1989-04-01,"Organic sulphur in macromolecular sedimentary organic matter: I. Structure and origin of sulphur-containing moieties in kerogen, asphaltenes and coal as revealed by flash pyrolysis",Geochimica et Cosmochimica Acta,,49
1989-04-01,"Casalbuoni, R.; de Curtis, S.; Dominici, D.; Feruglio, F.; Gatto, R.",1989,1989-04-01,High-energy equivalence theorem in spontaneously broken supergravity,Physical Review D,,49
1989-05-01,"van der Merwe, Nikolaas J.; Medina, Ernesto",1989,1989-05-01,Photosynthesis and <SUP>13</SUP>C /<SUP>12</SUP>C ratios in Amazonian rain forests,Geochimica et Cosmochimica Acta,,83
1989-05-01,"Kim, Chang-Ho; Kim, Kee Yong; Kim, Yongduk; Park, Young-Jai",1989,1989-05-01,Maximal supergravities in SU(8/1),Physical Review D,,7
1989-06-01,"Galt'sov, D. V.; Ershov, A. A.",1989,1989-06-01,Non-Abelian baldness of colored black holes,Physics Letters A,,69
1989-07-01,"Wolf, C.",1989,1989-07-01,Curvature dependent bulk viscosity in a (D + 1) dimensional cosmology leading to slow expansion.,Physica Scripta,,2
1989-07-01,"Hindmarsh, Mark",1989,1989-07-01,Superconducting cosmic strings in grand unified models,Physics Letters B,,10
1989-07-01,"Habbal, Shadia Rifai; Ellman, Nancy E.; Gonzalez, Raymond",1989,1989-07-01,Synthesis Mapping of a Solar Type I Storm Simultaneously at 90 and 20 Centimeters with the VLA,The Astrophysical Journal,,12
1989-08-01,"Kopal, Z.; Moutsoulas, M.; Waranius, F. B.",1989,1989-08-01,Bibliography,Earth Moon and Planets,,0
1989-09-01,"Seaquist, E. R.; Bode, M. F.; Frail, D. A.; Roberts, J. A.; Evans, A.; Albinson, J. S.",1989,1989-09-01,A Detailed Study of the Remnant of Nova GK Persei and Its Environs,The Astrophysical Journal,,70
1989-09-01,"Boreham, Christopher J.; Fookes, Christopher J. R.; Popp, Brian N.; Hayes, J. M.",1989,1989-09-01,Origins of etioporphyrins in sediments: Evidence from stable carbon isotopes,Geochimica et Cosmochimica Acta,,16
1989-09-01,"Liu, Ronghui; Riley, Julia; Warner, Peter; Pooley, Guy; Alexander, Paul",1989,1989-09-01,The structure and dynamics of two tailed sources in cluster 0648+19.,Monthly Notices of the Royal Astronomical Society,,7
1989-10-01,,1989,1989-10-01,Astronomy Week in Cape Town (News Note),Monthly Notes of the Astronomical Society of South Africa,,0
1989-10-01,"Rawlings, Steve; Saunders, Richard; Eales, S. A.; Mackay, C. D.",1989,1989-10-01,The relations between radio and O III -emission line luminosities in FRII radiogalaxies.,Monthly Notices of the Royal Astronomical Society,,101
1989-11-01,"Hayes, J. M.; Popp, Brian N.; Takigiku, Ray; Johnson, Marcus W.",1989,1989-11-01,An isotopic study of biogeochemical relationships between carbonates and organic carbon in the Greenhorn Formation,Geochimica et Cosmochimica Acta,,114
1989-12-01,"Buchbinder, I. L.; Odintsov, S. D.",1989,1989-12-01,Is dynamical supersymmetry breaking in N=1 supergravity possible?,Classical and Quantum Gravity,,15
1989-12-01,"Zito, Richard R.",1989,1989-12-01,A new mechanism for lunar transient phenomena,Icarus,,9
1989-12-01,"Heisler, Julia; Hogan, Craig J.; White, Simon D. M.",1989,1989-12-01,Superclustering of Quasi-stellar Object Absorption Clouds,The Astrophysical Journal,,50
1989-12-01,"Guven, R.",1989,1989-12-01,Hertz potentials in higher dimensions,Classical and Quantum Gravity,,6
1990-01-01,"Wayman, P. A.",1990,1990-01-01,Franz Freidrich Ernst Brunnow - A Link between Dunsink and ANN Arbor,Irish Astronomical Journal,,0
1990-01-01,"Balbinot, R.; Fabris, J. C.; Kerner, R.",1990,1990-01-01,"A singularity-free cosmological solution of N=2, D=5 supergravity",Classical and Quantum Gravity,,16
1990-02-01,"Miralda-Escude, Jordi; Ostriker, Jeremiah P.",1990,1990-02-01,What Produces the Ionizing Background at Large Redshift?,The Astrophysical Journal,,244
1990-02-01,"Qiu, Bo; Imasato, Norihisa",1990,1990-02-01,A numerical study on the formation of the Kuroshio Counter Current and the Kuroshio Branch Current in the East China Sea,Continental Shelf Research,,70
1990-03-01,"Heisler, Julia; White, Simon D. M.",1990,1990-03-01,Satellite disruption and shell formation in galaxies.,Monthly Notices of the Royal Astronomical Society,,26
1990-04-01,"Cloutis, E. A.; Gaffey, M. J.; Smith, D. G. W.; Lambert, R. St. J.",1990,1990-04-01,Reflectance spectra of mafic silicate-opaque assemblages with applications to meteorite spectra,Icarus,,59
1990-05-01,"Bodner, M.; Cadavid, A. C.",1990,1990-05-01,Dimensional reduction of type IIB supergravity and exceptional quaternionic manifolds,Classical and Quantum Gravity,,39
1990-05-01,"Last, William M.",1990,1990-05-01,"Lacustrine dolomite—an overview of modern, Holocene, and Pleistocene occurrences",Earth Science Reviews,,80
1990-05-01,"Burgess, C. P.; Quevedo, Fernando",1990,1990-05-01,Supersymmetry breaking with vanishing cosmological constant in string theory,Physical Review Letters,,4
1990-05-01,"Jacobson, R. A.",1990,1990-05-01,The orbits of the satellites of Neptune,Astronomy and Astrophysics,,26
1990-06-01,"Impey, C. D.; Wynn-Williams, C. G.; Becklin, E. E.",1990,1990-06-01,Infrared Studies of Elliptical Galaxies. II. A Radio-selected Sample,The Astrophysical Journal,,20
1990-06-01,"Olive, Keith A.",1990,1990-06-01,Inflation,Physics Reports,,427
1990-07-01,"Liu, Ronghui; Pooley, Guy",1990,1990-07-01,Radio polarization and the environment of 3C 275.1.,Monthly Notices of the Royal Astronomical Society,,11
1990-07-01,"Bergbusch, Peter A.",1990,1990-07-01,On the Luminosity Function of M92 near the Main-Sequence Turnoff,The Astronomical Journal,,11
1990-07-01,"Yoon, J. H.; Brill, D. R.",1990,1990-07-01,Inflation from extra dimensions,Classical and Quantum Gravity,,18
1990-08-01,"Balbinot, Roberto; Fabris, Julio C.; Kerner, Richard",1990,1990-08-01,"Classical solutions in the N=2, D=5 supergravity theory",Physical Review D,,17
1990-08-01,"Zhong, Yu; Li, Xinzhou",1990,1990-08-01,Towards a realistic d = 11 supergravity cosmology,Physics Letters B,,0
1990-09-01,"Sopp, H.; Alexander, P.; Riley, J.",1990,1990-09-01,Binary starbursts in normal and colour-selected IRAS galaxies.,Monthly Notices of the Royal Astronomical Society,,8
1990-11-01,"Heisler, Julia",1990,1990-11-01,Monte Carlo simulations of the Oort comet cloud,Icarus,,60
1990-12-01,"Fouque, P.; Durand, N.; Bottinelli, L.; Gouguenheim, L.; Paturel, G.",1990,1990-12-01,An HI survey of late-type galaxies in the southern hemisphere. I. The SGC sample.,Astronomy and Astrophysics Supplement Series,,82
1990-12-01,"Metcalf, Thomas R.; Canfield, Richard C.; Saba, Julia L. R.",1990,1990-12-01,Flare Heating and Ionization of the Low Solar Chromosphere. II. Observations of Five Solar Flares,The Astrophysical Journal,,57
1990-12-01,"Kriuchkov, V. P.",1990,1990-12-01,Ridge Belts: Are They Compressional or Extensional Structures?,Earth Moon and Planets,,9
1990-12-01,"Orgeira, Maria Julia",1990,1990-12-01,"Palaeomagnetism of late Cenozoic fossiliferous sediments from Barranca de los Lobos (Buenos Aires Province, Argentina). The magnetic age of the South American land-mammal ages",Physics of the Earth and Planetary Interiors,,13
1991-01-01,"Sundararaman, P.; Boreham, C. J.",1991,1991-01-01,Vanadyl 3-nor C <SUB>30</SUB>DPEP: Indicator of depositional environment of a lacustrine sediment,Geochimica et Cosmochimica Acta,,4
1991-01-01,"Weissman, P. R.",1991,1991-01-01,The angular momentum of the Oort cloud,Icarus,,17
1991-02-01,"Bischoff, James L.; Fitzpatrick, John A.",1991,1991-02-01,U-series dating of impure carbonates: An isochron technique using total-sample dissolution,Geochimica et Cosmochimica Acta,,102
1991-02-01,"Wolf, Carl",1991,1991-02-01,Entropy generation in a ten-dimensional cosmological model admitting decompressive forces,Astronomische Nachrichten,,0
1991-02-01,"Scott, D.",1991,1991-02-01,Against the Delta-ln(1 + z) of about 0.205 periodicity in quasar redshifts.,Astronomy and Astrophysics,,29
1991-03-01,"Calaf, J.",1991,1991-03-01,Residuals for the Observations of the 62 Selected Minor Planets,Astrophysics and Space Science,,0
1991-03-01,"Peck, Julia A.; Tait, C. Drew; Swanson, Basil I.; Brown, Gordon E., Jr.",1991,1991-03-01,Speciation of aqueous gold(III) chlorides from ultraviolet/visible absorption and Raman/resonance Raman spectroscopies,Geochimica et Cosmochimica Acta,,38
1991-03-01,"Liu, Ronghui; Pooley, Guy",1991,1991-03-01,Spectral index and depolarization asymmetry in powerful radio sources.,Monthly Notices of the Royal Astronomical Society,,67
1991-03-01,"Flower, D. R.; Pineau des Forets, G.",1991,1991-03-01,Thermal and chemical evolution of interstellar clouds: Erratum,Monthly Notices of the Royal Astronomical Society,,2
1991-04-01,"Marui, Miho; Shiraishi, Kiyoshi",1991,1991-04-01,Global strings in five-dimensional supergravity,Physics Letters B,1512.06203,2
1991-04-01,"Lewan, M. D.; Ulmishek, G. F.; Harrison, W.; Schreiner, F.",1991,1991-04-01,Gamma <SUP>60</SUP>Co-irradiation of organic matter in the Phosphoria Retort Shale,Geochimica et Cosmochimica Acta,,5
1991-05-01,"Baekler, P.",1991,1991-05-01,Prolongation structure and Backlund transformations of gravitational double duality equations,Classical and Quantum Gravity,,9
1991-05-01,"Gates, S. J., Jr.; Nishino, H.",1991,1991-05-01,"Does D=4, N=8 supergravity really know about heterotic strings?",Classical and Quantum Gravity,,4
1991-05-01,"Bodner, M.; Cadavid, A. C.; Ferrara, S.",1991,1991-05-01,"(2,2) vacuum configurations for type IIA superstrings: N=2 supergravity Lagrangians and algebraic geometry",Classical and Quantum Gravity,,59
1991-05-01,"Laskarides, P. G.; Theodossiou, E.; Danezis, E.",1991,1991-05-01,The Far Ultraviolet Spectrum of the 04V-F Star 9-SAGITTARII,Astrophysics and Space Science,,3
1991-07-01,"Saba, Julia L. R.; Strong, Keith T.",1991,1991-07-01,Coronal Dynamics of a Quiescent Active Region,The Astrophysical Journal,,92
1991-08-01,"Leahy, J. P.; Perley, R. A.",1991,1991-08-01,VLA Images of 23 Extragalactic Radio Sources,The Astronomical Journal,,158
1991-09-01,"Laskarides, P. G.; Danezis, E.; Theodossiou, E.",1991,1991-09-01,The Far Ultraviolet Spectrum of the O4I/N/F Star Zeta-Puppis,Astrophysics and Space Science,,1
1991-11-01,"de las Heras, F. X.; Grimalt, J. O.; Albaigés, J.",1991,1991-11-01,Novel C-ring cleaved triterpenoid-derived aromatic hydrocarbons in Tertiary brown coals,Geochimica et Cosmochimica Acta,,3
1991-11-01,"Littke, R.; Klussmann, U.; Krooss, B.; Leythaeuser, D.",1991,1991-11-01,"Quantification of loss of calcite, pyrite, and organic matter due to weathering of Toarcian black shales and effects on kerogen and bitumen characteristics",Geochimica et Cosmochimica Acta,,61
1992-01-01,"Chiou-Lahanas, C.; Kapella-Economou, A.; Lahanas, A. B.; Maintas, X. N.",1992,1992-01-01,Gravitational radiative corrections in N=1 supergravity,Physical Review D,,5
1992-01-01,"Inoue, K.; Kawasaki, M.; Yamaguchi, M.; Yanagida, T.",1992,1992-01-01,Vanishing squark and slepton masses in a class of supergravity models,Physical Review D,,109
1992-02-01,"Ocampo, Rubén; Bauder, Claude; Callot, Henry J.; Albrecht, Pierre",1992,1992-02-01,"Porphyrins from Messel oil shale (Eocene, Germany): Structure elucidation, geochemical and biological significance, and distribution as a function of depth",Geochimica et Cosmochimica Acta,,8
1992-02-01,"Güven, R.",1992,1992-02-01,Black p-brane solutions of D=11 supergravity theory,Physics Letters B,,259
1992-02-01,"Wesson, Paul S.",1992,1992-02-01,Constants and Cosmology - the Nature and Origin of Fundamental Constants in Astrophysics and Particle Physics,Space Science Reviews,,36
1992-03-01,"Schoell, M.; McCaffrey, M. A.; Fago, F. J.; Moldowan, J. M.",1992,1992-03-01,"Carbon isotopic compositions of 28,30-bisnorhopanes and other biological markers in a Monterey crude oil",Geochimica et Cosmochimica Acta,,27
1992-03-01,"Harris, A. W.; Zappalá, V.",1992,1992-03-01,Photoelectric Photometry Opportunities: February-April,Minor Planet Bulletin,,0
1992-04-01,"Ryan, Joseph N.; Gschwend, Philip M.",1992,1992-04-01,Effect of iron diagenesis on the transport of colloidal clay in an unconfined sand aquifer,Geochimica et Cosmochimica Acta,,23
1992-05-01,"Bec-Borsenberger, A.",1992,1992-05-01,Solar system objects observed by HIPPARCOS,Astronomy and Astrophysics,,9
1992-05-01,"Wolf, Carl",1992,1992-05-01,Looking for a massive KeV pseudo-scalar in gamma ray bursts,Astronomische Nachrichten,,0
1992-05-01,"Burrows, Adam; Klein, David; Gandhi, Raj",1992,1992-05-01,The future of supernova neutrino detection,Physical Review D,,120
1992-05-01,"Goto, Toru; Okada, Yasuhiro",1992,1992-05-01,Nonlinear σ models and supersymmetry-breaking effects in supergravity,Physical Review D,,4
1992-06-01,"Wasserman, L. H.; Bowell, E.; Millis, R. L.",1992,1992-06-01,"Occultation of Stars by Solar System Objects. IX. Occultations of Catalog Stars by Asteroids, Planets, and Major Satellites in 1992 and 1993",The Astronomical Journal,,1
1992-06-01,"Summons, Roger E.; Thomas, James; Maxwell, James R.; Boreham, Christopher J.",1992,1992-06-01,Secular and environmental constraints on the occurrence of dinosterane in sediments,Geochimica et Cosmochimica Acta,,30
1992-06-01,"Lacy, Mark; Rawlings, Steve; Warner, P. J.",1992,1992-06-01,"A complete sample of radio sources in the North Ecliptic Cap, selected at38 MHz - I. The radio data.",Monthly Notices of the Royal Astronomical Society,,26
1992-07-01,"Moran, Ann E.; Sisson, Virginia B.; Leeman, William P.",1992,1992-07-01,Boron depletion during progressive metamorphism: Implications for subduction processes,Earth and Planetary Science Letters,,124
1992-07-01,"Sobel, H.",1992,1992-07-01,Neutrino telescopes,Nuclear Physics B Proceedings Supplements,,0
1992-08-01,"Sen, Ashoke",1992,1992-08-01,Rotating charged black hole solution in heterotic string theory.,Physical Review Letters,hep-th/9204046,319
1992-08-01,"Liu, Ronghui; Pooley, Guy; Riley, Julia M.",1992,1992-08-01,Spectral ageing in a sample of 14 high-luminosity double radio sources.,Monthly Notices of the Royal Astronomical Society,,152
1992-09-01,"Delyra, Jorge L.; Dewitt, Bryce; Foong, See Kit; Gallivan, T. E.; Harrington, Rob; Kapulkin, Arie; Myers, Eric; Polchinski, Joseph",1992,1992-09-01,"The quantized O(1,2)/O(2)×Z<SUB>2</SUB> sigma model has no continuum limit in four dimensions. II. Lattice simulation",Physical Review D,hep-lat/9205017,7
1992-09-01,"Pilcher, F.",1992,1992-09-01,General Report of Position Observations by the ALPO Minor Planets Section for the Year 1991,Minor Planet Bulletin,,0
1992-10-01,"de Wit, B.; Proeyen, A.",1992,1992-10-01,"Special geometry, cubic polynomials and homogeneous quaternionic spaces",Communications in Mathematical Physics,hep-th/9112027,149
1992-10-01,"Haynes, R. F.; Stewart, R. T.; Gray, A. D.; Reich, W.; Reich, P.; Mebold, U.",1992,1992-10-01,Polarized arcs near the Galactic Centre.,Astronomy and Astrophysics,,39
1992-10-01,"Strong, Keith T.; Harvey, Karen; Hirayama, Tadashi; Nitta, Nariaki; Shimizu, Toshifumi; Tsuneta, Saku",1992,1992-10-01,Observations of the Variability of Coronal Bright Points by the Soft X-Ray Telescope on YOHKOH,Publications of the Astronomical Society of Japan,,121
1992-12-01,"Kallosh, Renata; Linde, Andrei; Ortín, Tomás; Peet, Amanda; van Proeyen, Antoine",1992,1992-12-01,Supersymmetry as a cosmic censor,Physical Review D,hep-th/9205027,333
1993-01-01,"Gürses, Metin",1993,1993-01-01,New symmetries of the vacuum Einstein equations,Physical Review Letters,,8
1993-01-01,"Lopes Cardoso, Gabriel; Ovrut, Burt A.",1993,1993-01-01,Natural supergravity inflation,Physics Letters B,hep-th/9210114,4
1993-01-01,"Ashtekar, Abhay; Tate, Ranjeet; Uggla, Claes",1993,1993-01-01,Minisuperspaces:. Observables and Quantization,International Journal of Modern Physics D,gr-qc/9302027,65
1993-01-01,"Laflamme, R.; Matacz, A.",1993,1993-01-01,Decoherence Functional and Inhomogeneities in the Early Universe,International Journal of Modern Physics D,gr-qc/9303036,29
1993-01-01,"Sinninghe Damsté, Jaap S.; de las Heras, F. Xavier C.; van Bergen, Pim F.; de Leeuw, Jan W.",1993,1993-01-01,Characterization of Tertiary Catalan lacustrine oil shales: Discovery of extremely organic sulphur-rich Type I kerogens,Geochimica et Cosmochimica Acta,,21
1993-02-01,"Sharps, Julia A.; Brown, Gordon E., Jr.; Stebbins, Jonathan F.",1993,1993-02-01,"Kinetics and mechanism of ligand exchange of Au (III), Zn(II), and Cd(II) chlorides in aqueous solution: An NMR study from 28-98°C",Geochimica et Cosmochimica Acta,,18
1993-03-01,"Pilcher, F.",1993,1993-03-01,Minor Planets at Unusually Favorable Oppositions in 1993,Minor Planet Bulletin,,0
1993-03-01,"Chicarelli, Maria Ines; Hayes, J. M.; Popp, Brian N.; Eckardt, Christian B.; Maxwell, James R.",1993,1993-03-01,Carbon and nitrogen isotopic compositions of alkyl porphyrins from the Triassic Serpiano oil shale,Geochimica et Cosmochimica Acta,,15
1993-03-01,"Alexander, David; MacKinnon, Alexander L.",1993,1993-03-01,Alfvén turbulence and the time dependence of non-thermal line broadening in flares,Solar Physics,,10
1993-03-01,"Legare, M.",1993,1993-03-01,Invariance conditions and Yang-Mills supermultiplets,Classical and Quantum Gravity,,0
1993-03-01,"Farges, Franã§Ois; Sharps, Julia A.; Brown, Gordon E., Jr.",1993,1993-03-01,Local environment around gold (III) in aqueous chloride solutions: An EXAFS spectroscopy study,Geochimica et Cosmochimica Acta,,32
1993-03-01,"Moffat, J. W.",1993,1993-03-01,"Quantum gravity, the origin of time and time's arrow",Foundations of Physics,gr-qc/9209001,78
1993-04-01,"Burrows, Adam; Klein, D.; Gandhi, R.",1993,1993-04-01,"Supernova neutrino bursts, the SNO detector, and neutrino oscillations",Nuclear Physics B Proceedings Supplements,,9
1993-04-01,"Learned, John G.",1993,1993-04-01,"High energy neutrino astronomy; past, present and future",Nuclear Physics B Proceedings Supplements,,4
1993-05-01,"Learned, John G.",1993,1993-05-01,High energy neutrino astronomy and astrophysics: an outlook into the future,Nuclear Physics B Proceedings Supplements,,0
1993-06-01,"Siegel, W.",1993,1993-06-01,Two-vierbein formalism for string-inspired axionic gravity,Physical Review D,hep-th/9302036,412
1993-06-01,"Page, Don N.",1993,1993-06-01,No time asymmetry from quantum mechanics,Physical Review Letters,gr-qc/9304027,8
1993-06-01,"Michalowski, T.; Kryszczynska, A.",1993,1993-06-01,Pole and Shape Studies of Asteroids,Minor Planet Bulletin,,0
1993-06-01,"Apostolatos, Theocharis; Kennefick, Daniel; Ori, Amos; Poisson, Eric",1993,1993-06-01,Gravitational radiation from a particle in circular orbit around a black hole. III. Stability of circular orbits under radiation reaction,Physical Review D,,50
1993-07-01,,1993,1993-07-01,"56. Annual Meeting of the Meteoritical Society: results from meteorite, lunar and planetary research, Vail, CO (USA), 19 - 23 Jul 1993. Abstracts.",Meteoritics,,0
1993-07-01,"Tubía, JoséM.; Navarro-Vilá, Francisco; Cuevas, Julia",1993,1993-07-01,The Maláguide-Los Reales Nappe: an example of crustal thinning related to the emplacement of the Ronda peridotites (Betic Cordillera),Physics of the Earth and Planetary Interiors,,21
1993-07-01,"Kallosh, Renata; Ortín, Tomás",1993,1993-07-01,Charge quantization of axion-dilaton black holes,Physical Review D,hep-th/9302109,86
1993-07-01,"Kallemeyn, G. W.; Krot, A. N.; Rubin, A. E.",1993,1993-07-01,Preliminary Compositional Comparisons of H-Chondrite Falls to Antarctic H-Chondrite Populations,Meteoritics,,5
1993-08-01,"Lacy, Mark; Hill, Gary J.; Kaiser, Mary-Elizabeth; Rawlings, Steve",1993,1993-08-01,"A complete sample of sources in the North Ecliptic Cap, seleted at 38 MHz - II. CCD observations and their implications",Monthly Notices of the Royal Astronomical Society,,32
1993-09-01,"Louko, Jorma",1993,1993-09-01,Holomorphic quantum mechanics with a quadratic Hamiltonian constraint,Physical Review D,gr-qc/9305003,10
1993-09-01,"Paz, Juan Pablo; Zurek, Wojciech Hubert",1993,1993-09-01,"Environment-induced decoherence, classicality, and consistency of quantum histories",Physical Review D,gr-qc/9304031,110
1993-09-01,"Halliwell, J. J.",1993,1993-09-01,Quantum-mechanical histories and the uncertainty principle: Information-theoretic inequalities,Physical Review D,gr-qc/9304039,39
1993-09-01,"Anderson, Arlen; Halliwell, Jonathan J.",1993,1993-09-01,Information-theoretic measure of uncertainty due to quantum and thermal fluctuations,Physical Review D,gr-qc/9304025,117
1993-09-01,"Eyles, N.",1993,1993-09-01,Earth's glacial record and its tectonic setting,Earth Science Reviews,,192
1993-09-01,"Meyer, Jean-Paul",1993,1993-09-01,"Elemental abundances in active regions, flares and interplanetary medium",Advances in Space Research,,54
1993-10-01,"Misawa, Keiji; Tatsumoto, Mitsunobu; Dalrymple, G. B.; Yanai, Keizo",1993,1993-10-01,"An extremely low U/Pb source in the Moon: UThPb, SmNd, RbSr, and <SUP>40</SUP>Ar /<SUP>39</SUP>Ar isotopic systematics and age of lunar meteorite Asuka 881757",Geochimica et Cosmochimica Acta,,48
1993-10-01,"Damour, Thibault; Nordtvedt, Kenneth",1993,1993-10-01,Tensor-scalar cosmological models and their relaxation toward general relativity,Physical Review D,,470
1993-10-01,"Manojlović, Nenad; Mena Marugán, Guillermo A.",1993,1993-10-01,Nonperturbative canonical quantization of minisuperspace models: Bianchi types I and II,Physical Review D,gr-qc/9304041,13
1993-10-01,"Koster, Randal D.; de Valpine, D. Perry; Jouzel, Jean",1993,1993-10-01,Continental water recycling and H<SUB>2</SUB> <SUP>18</SUP>O concentrations,Geophysical Research Letters,,40
1993-11-01,"Blencowe, Miles",1993,1993-11-01,Semiclassical electrodynamics: A model for semiclassical gravity,Physical Review D,,1
1993-11-01,"Halliwell, J. J.",1993,1993-11-01,Quantum-mechanical histories and the uncertainty principle. II. Fluctuations about classical predictability,Physical Review D,gr-qc/9307013,23
1993-12-01,"Twamley, J.",1993,1993-12-01,Phase-space decoherence: A comparison between consistent histories and environment-induced superselection,Physical Review D,gr-qc/9306004,31
1993-12-01,"Giddings, Steven B.; Polchinski, Joseph; Strominger, Andrew",1993,1993-12-01,Four-dimensional black holes in string theory,Physical Review D,hep-th/9305083,69
1993-12-01,"Gilliland, R. L.; Brown, T. M.; Kjeldsen, H.; McCarthy, J. K.; Peri, M. L.; Belmonte, J. A.; Vidal, I.; Cram, L. E.; Palmer, J.; Frandsen, S.; Parthasarathy, M.; Petro, L.; Schneider, H.; Stetson, P. B.; Weiss, W. W.",1993,1993-12-01,A Search for Solar-Like Oscillations in the Stars of M67 With CCD Ensemble Photometry on a Network of 4m Telescopes,The Astronomical Journal,,116
1994-01-01,"Kocifaj, Miroslav",1994,1994-01-01,Diffusion of Radiation in Planetary Atmospheres. I. The Earth's Atmosphere: A Model,Earth Moon and Planets,,2
1994-01-01,"Wright, V. Paul",1994,1994-01-01,Paleosols in shallow marine carbonate sequences,Earth Science Reviews,,65
1994-01-01,"Smith, J. D.; Thompson, D.; Djorgovski, S.",1994,1994-01-01,Multicolor Detection of High-Redshift Quasars. I. Two Objects at z&gt;4,The Astronomical Journal,,9
1994-01-01,"Ashtekar, Abhay",1994,1994-01-01,Overview and outlook,Canonical Gravity: From Classical to Quantum,gr-qc/9403038,1
1994-01-01,"Mena Marugán, Guillermo A.",1994,1994-01-01,Reality Conditions for Lorentzian and Euclidean Gravity in the Ashtekar Formulation,International Journal of Modern Physics D,gr-qc/9311020,6
1994-01-01,"van der A, Ronald J.; Alexander, Nyka; Atkinson, Colin; Audet, Nicholas; Brouillard, Etienne; Bukley, Angelia P.; Defendini, Ange; Dicke, Ronald A.; Per Åke Edin; Fatelnig, Peter C.; Figa, Julia; Fuller, Ronald G.; Jehn, Rüdiger; Jørgensen, Runar; Ketting Olivier, Roy; Kessler, Claudia; Kimura, Masahiko; Maliet, Eric; Matsuda, Kenji; Matsumoto, Kazuro; Mizukoshi, Noriyoshi; Morland, June C.; Bafana Morodi, Abram; Nana, Léonard; Neubert, Wolfgang M.; Øieroset, Marit; J. K. Olsen, Peter; Österman, Per U.; Pasquet, Jean Marie; Ravulapalli, Raj; Rebholz, Patrick J.; Rusingizandekwe, Jean-Luc; Schaffer, Thomas D.; Suskind, Alain; Stralen, Nick Van; Venet, Frank; Yvain, Theirry; Zech, Ulrich",1994,1994-01-01,GEOWARN - a possible global lifesaver. International Space University,Space Policy,,0
1994-01-01,"Matschull, H. -J.; Nicolai, H.",1994,1994-01-01,Canonical quantum supergravity in three dimensions,Nuclear Physics B,gr-qc/9306018,23
1994-02-01,"Reames, D. V.; Meyer, J. P.; von Rosenvinge, T. T.",1994,1994-02-01,Energetic-Particle Abundances in Impulsive Solar Flare Events,The Astrophysical Journal Supplement Series,,221
1994-03-01,"Mena Marugán, Guillermo A.",1994,1994-03-01,Reality conditions in non-perturbative quantum cosmology,Classical and Quantum Gravity,gr-qc/9309024,13
1994-03-01,"Blundell, K. M.; Alexander, P.",1994,1994-03-01,Spectral-index asymmetries in radio galaxies: The effects of projection and light traveltime,Monthly Notices of the Royal Astronomical Society,,16
1994-04-01,"Harmon, B. A.; Wilson, C. A.; Paciesas, W. S.; Pendleton, G. N.; Briggs, M. S.; Rubin, B. C.; Finger, M. H.; Fishman, G. J.; Brock, M. N.; Wilson, R. B.; Meegan, C. A.",1994,1994-04-01,Observation of GX 339-4 Hard State Outbursts in 1991 and 1992,The Astrophysical Journal,,26
1994-04-01,"Smolin, Lee",1994,1994-04-01,Finite diffeomorphism-invariant observables in quantum gravity,Physical Review D,gr-qc/9302011,21
1994-04-01,"Bucher, Martin; Goldhaber, Alfred S.",1994,1994-04-01,SO(10) cosmic strings and SU(3)<SUB>color</SUB> Cheshire charge,Physical Review D,hep-ph/9310262,14
1994-04-01,"Anderson, Arlen",1994,1994-04-01,Use of exp(iS[x]) in the sum over histories,Physical Review D,gr-qc/9308015,3
1994-06-01,"Coley, A. A.",1994,1994-06-01,Higher Dimensional Vacuum Cosmologies,The Astrophysical Journal,,33
1994-06-01,"Calzetta, Esteban; Hu, B. L.",1994,1994-06-01,Noise and fluctuations in semiclassical gravity,Physical Review D,gr-qc/9312036,162
1994-06-01,"Hu, B. L.; Matacz, A.",1994,1994-06-01,Quantum Brownian motion in a bath of parametric oscillators: A model for system-field interactions,Physical Review D,gr-qc/9312035,106
1994-06-01,"Hartle, James B.",1994,1994-06-01,Unitarity and causality in generalized quantum mechanics for nonchronal spacetimes,Physical Review D,gr-qc/9309012,64
1994-07-01,"Damour, T.; Polyakov, A. M.",1994,1994-07-01,The string dilation and a least coupling principle,Nuclear Physics B,hep-th/9401069,908
1994-08-01,"Damour, Thibault; Esposito-Farèse, Gilles",1994,1994-08-01,Orbital tests of relativistic gravity using artificial satellites,Physical Review D,gr-qc/9403051,21
1994-08-01,"Kocifaj, M.",1994,1994-08-01,Interaction of shortwave direct solar radiation with small dust particles,Contributions of the Astronomical Observatory Skalnate Pleso,,1
1994-08-01,"Oms, O.; Garcés, M.; Parés, J. M.; Agustí, J.; Anadón, P.; Julià, R.",1994,1994-08-01,"Magnetostratigraphic characterization of a thick Lower Pleistocene lacustrine sequence from the Baza Basin (Betic Chain, Southern Spain)",Physics of the Earth and Planetary Interiors,,12
1994-08-01,"Marolf, Donald",1994,1994-08-01,Models of particle detection in regions of space-time,Physical Review A,gr-qc/9307003,11
1994-09-01,"Keely, B. J.; Harris, P. G.; Popp, B. N.; Hayes, J. M.; Meischner, D.; Maxwell, J. R.",1994,1994-09-01,Porphyrin and chlorin distributions in a Late Pliocene lacustrine sediment,Geochimica et Cosmochimica Acta,,13
1994-09-01,"Alexander, David; Matthews, Sarah A.",1994,1994-09-01,Particle acceleration and the decay of soft X-ray non-thermal line broadening in solar flares,Solar Physics,,2
1994-09-01,"Mena Marugán, Guillermo A.",1994,1994-09-01,Wormholes as a basis for the Hilbert space in Lorentzian gravity,Physical Review D,gr-qc/9405027,15
1994-09-01,"Mena Marugán, Guillermo A.",1994,1994-09-01,Bases of wormholes in quantum cosmology,Classical and Quantum Gravity,gr-qc/9404042,10
1994-09-01,"Pilcher, F.",1994,1994-09-01,General Report of Position Observations by the ALPO Minor Planets Section for the Year 1993,Minor Planet Bulletin,,0
1994-10-01,"Smith, J. D.; Djorgovski, S.; Thompson, D.; Brisken, W. F.; Neugebauer, G.; Matthews, K.; Meylan, G.; Piotto, G.; Suntzeff, N. B.",1994,1994-10-01,Multicolor Detection of High-Redshift Quasars. II. Five Objects With z&gt;/=4,The Astronomical Journal,,20
1994-10-01,"Korotkin, D.; Nicolai, H.",1994,1994-10-01,The Ernst equation on a Riemann surface,Nuclear Physics B,gr-qc/9405032,11
1994-11-01,"Whelan, John T.",1994,1994-11-01,Spacetime alternatives in the quantum mechanics of a relativistic particle,Physical Review D,gr-qc/9406029,16
1994-12-01,"Connes, A.; Rovelli, C.",1994,1994-12-01,Von Neumann algebra automorphisms and time-thermodynamics relation in generally covariant quantum theories,Classical and Quantum Gravity,gr-qc/9406019,155
1995-01-01,"Golda, Z. A.; Heller, M.",1995,1995-01-01,"Modern methods in classical and quantum gravity. Proceedings. International Conference on Modern Methods in Classical and Quantum Gravity, Sintra (Portugal), 26 - 28 Jul 1995.",Acta Cosmologica,,0
1995-01-01,"Aschwanden, Markus J.; Benz, Arnold O.",1995,1995-01-01,Chromospheric Evaporation and Decimetric Radio Emission in Solar Flares,The Astrophysical Journal,,61
1995-01-01,"Ortín, Tomás",1995,1995-01-01,"SL(2,R)-duality covariance of Killing spinors in axion-dilaton black holes",Physical Review D,hep-th/9404035,24
1995-01-01,"Kheyfets, Arkady; Miller, Warner A.",1995,1995-01-01,Quantum geometrodynamics: Quantum-driven many-fingered time,Physical Review D,gr-qc/9406031,9
1995-01-01,"Ashtekar, A.",1995,1995-01-01,Polymer geometry at Planck scale and quantum Einstein equations.,Acta Cosmologica,,0
1995-01-01,"Edin, Pär",1995,1995-01-01,Project space vision,Space Policy,,0
1995-01-01,"Jaekel, Marc-Thierry; Reynaud, Serge",1995,1995-01-01,Quantum fluctuations of vacuum stress tensors and spacetime curvatures,Annalen der Physik,quant-ph/0101116,18
1995-01-01,"Mena Marugan, G. A.",1995,1995-01-01,Reality Conditions on Physical Observables,Acta Cosmologica,,0
1995-01-01,"Giulini, Domenico",1995,1995-01-01,Asymptotic Symmetry Groups of Long-Ranged Gauge Configurations,Modern Physics Letters A,gr-qc/9410042,12
1995-01-01,"Manojlovic, Nenad; Marugán, Guillermo A. Mena",1995,1995-01-01,Canonical Quantization of the BELINSKIĬ-ZAKHAROV One-Soliton Solutions,International Journal of Modern Physics D,gr-qc/9503056,2
1995-02-01,"Cvetič, Mirjam; Youm, Donam",1995,1995-02-01,Supersymmetric dyonic black holes in Kaluza-Klein theory,Nuclear Physics B,hep-th/9409119,25
1995-02-01,"Julia, B.; Nicolai, H.",1995,1995-02-01,Null-Killing vector dimensional reduction and Galilean geometrodynamics,Nuclear Physics B,hep-th/9412002,90
1995-02-01,"Cvetič, Mirjam; Youm, Donam",1995,1995-02-01,Four-dimensional supersymmetric dyonic black holes in eleven-dimensional supergravity,Nuclear Physics B,hep-th/9505045,21
1995-02-01,"Gaillard, Mary K.; Murayama, Hitoshi; Olive, Keith A.",1995,1995-02-01,Preserving flat directions during inflation,Physics Letters B,hep-ph/9504307,163
1995-02-01,"Dvali, Gia",1995,1995-02-01,Inflation induced SUSY breaking and flat vacuum directions,Physics Letters B,hep-ph/9503375,41
1995-02-01,"Korotkin, D.; Nicolai, H.",1995,1995-02-01,Separation of Variables and Hamiltonian Formulation for the Ernst Equation,Physical Review Letters,hep-th/9412072,26
1995-02-01,"Denoyelle, J.",1995,1995-02-01,Les astéroides «belges».,Ciel et Terre,,0
1995-02-01,"Hartle, James B.",1995,1995-02-01,Spacetime information,Physical Review D,gr-qc/9409005,17
1995-03-01,"Dettmann, C. P.; Frankel, N. E.; Cornish, N. J.",1995,1995-03-01,Chaos and fractals around black holes.,Fractals,gr-qc/9502014,36
1995-03-01,"Wasserman, L. H.; Millis, R. L.; Bowell, E.",1995,1995-03-01,Occultations of Stars by Asteroids in 1995 and 1996,The Astronomical Journal,,0
1995-04-01,"Drake, Jeremy J.; Laming, J. M.; Widing, K. G.",1995,1995-04-01,Stellar Coronal Abundances. II. The First Ionization Potential Effect and Its Absence in the Corona of Procyon,The Astrophysical Journal,,123
1995-05-01,"Blundell, Katherine M.; Lacy, Mark",1995,1995-05-01,A multi-radio-frequency study of the radio-quiet quasar E1821+643,Monthly Notices of the Royal Astronomical Society,,20
1995-05-01,"Athar, H.; Peltoniemi, J. T.",1995,1995-05-01,Signatures of neutrino conversions to sterile states in collapsing stars,Physical Review D,,6
1995-05-01,"Hales, S. E. G.; Waldram, E. M.; Rees, Nick; Warner, P. J.",1995,1995-05-01,A revised machine-readable source list for the Rees 38-MHz survey,Monthly Notices of the Royal Astronomical Society,,69
1995-05-01,"White, Art F.; Blum, Alex E.",1995,1995-05-01,Effects of climate on chemical_ weathering in watersheds,Geochimica et Cosmochimica Acta,,538
1995-05-01,"Farnik, F.; Garcia, H.",1995,1995-05-01,PHOBOS-GOES Soft X-Ray Observations of the Sun,The Astrophysical Journal,,0
1995-05-01,"Singleton, D.",1995,1995-05-01,Exact Schwarzschild-like solution for Yang-Mills theories,Physical Review D,hep-th/9501052,34
1995-05-01,"Anderson, Arlen",1995,1995-05-01,Unitarity restoration in the presence of closed timelike curves,Physical Review D,gr-qc/9405058,18
1995-05-01,"Shen, Glen T.; Dunbar, Robert B.",1995,1995-05-01,Environmental controls on uranium in reef corals,Geochimica et Cosmochimica Acta,,89
1995-06-01,"Hartle, James B.; Laflamme, Raymond; Marolf, Donald",1995,1995-06-01,Conservation laws in the quantum mechanics of closed systems,Physical Review D,gr-qc/9410006,37
1995-06-01,"Becker, Katrin; Becker, Melanie; Strominger, Andrew",1995,1995-06-01,Three-dimensional supergravity and the cosmological constant,Physical Review D,hep-th/9502107,69
1995-06-01,"Mizoguchi, Shun'ya",1995,1995-06-01,Geroch group in the Ashtekar formulation,Physical Review D,gr-qc/9411018,6
1995-06-01,"Goidet-Devel, B.; Renard, J. B.; Levasseur-Regourd, A. C.",1995,1995-06-01,Polarization of asteroids. Synthetic curves and characteristic parameters,Planetary and Space Science,,44
1995-07-01,"Smith, J. D.; Djorgovski, S.; Thompson, D.; Brisken, W. F.; Neugebauer, G.; Matthews, K.; Meylan, G.; Piotto, G.; Suntzeff, N. B.",1995,1995-07-01,Erratum:''Multicolor detection of high-redshift quasars. II. Five objects with z&gt;a''.,The Astronomical Journal,,0
1995-07-01,"Kennefick, J. D.; de Carvalho, R. R.; Djorgovski, S. G.; Wilber, M. M.; Dickson, E. S.; Weir, N.; Fayyad, U.; Roden, J.",1995,1995-07-01,The Discovery of Five Quasars at z&gt;4 Using the Second Palomar Sky Survey,The Astronomical Journal,,33
1995-07-01,"Hehl, Friedrich W.; McCrea, J. Dermott; Mielke, Eckehard W.; Ne'eman, Yuval",1995,1995-07-01,"Metric-affine gauge theory of gravity: field equations, Noether identities, world spinors, and breaking of dilation invariance",Physics Reports,gr-qc/9402012,1046
1995-07-01,"Embacher, Franz",1995,1995-07-01,The trace left by signature-change-induced compactification,Classical and Quantum Gravity,gr-qc/9411028,1
1995-07-01,"Hayward, Justin D.",1995,1995-07-01,String-motivated model,Physical Review D,hep-th/9502062,3
1995-08-01,"Embacher, Franz",1995,1995-08-01,Signature change induces compactification,Physical Review D,gr-qc/9410012,14
1995-08-01,"Bois, E.; Vokrouhlicky, D.",1995,1995-08-01,Relativistic spin effects in the Earth-Moon system.,Astronomy and Astrophysics,,17
1995-08-01,"Jones, J. H. Spencer",1995,1995-08-01,"Joseph Churms, 16 May 1926 - 25 September 1994.",Monthly Notes of the Astronomical Society of South Africa,,0
1995-09-01,"Pilcher, F.",1995,1995-09-01,General Report of Position Observations by the ALPO Minor Planets Section for the Year 1994,Minor Planet Bulletin,,0
1995-10-01,"Share, Gerald H.; Murphy, Ronald J.",1995,1995-10-01,Gamma-Ray Measurements of Flare-to-Flare Variations in Ambient Solar Abundances,The Astrophysical Journal,,104
1995-10-01,"Cugnon, P.; Koeckelenbergh, A.; Evrard, G.",1995,1995-10-01,Ephémérides astronomiques et calendrier des événements célestes pour 1996.,Ciel et Terre,,0
1995-10-01,"Alexander, Robert; Bastow, Trevor P.; Fisher, Steven J.; Kagi, Robert I.",1995,1995-10-01,Geosynthesis of organic compounds: II. Methylation of phenanthrene and alkylphenanthrenes,Geochimica et Cosmochimica Acta,,21
1995-11-01,"Kallosh, Renata",1995,1995-11-01,Duality symmetric quantization of superstrings,Physical Review D,hep-th/9506113,23
1995-11-01,"Birmingham, Danny",1995,1995-11-01,Lens spaces in the Regge calculus approach to quantum cosmology,Physical Review D,gr-qc/9504005,9
1995-11-01,"Rovelli, Carlo",1995,1995-11-01,Outline of a generally covariant quantum field theory and a quantum theory of gravity,Journal of Mathematical Physics,gr-qc/9503067,23
1995-11-01,"Ashtekar, Abhay; Lewandowski, Jerzy; Marolf, Donald; Mourão, José; Thiemann, Thomas",1995,1995-11-01,Quantization of diffeomorphism invariant theories of connections with local degrees of freedom,Journal of Mathematical Physics,gr-qc/9504018,458
1995-11-01,"Friedman, John L.; Higuchi, Atsushi",1995,1995-11-01,Quantum field theory in Lorentzian universes from nothing,Physical Review D,gr-qc/9505035,10
1995-12-01,"Gal'tsov, Dmitri; García, Alberto; Kechkin, Oleg",1995,1995-12-01,Symmetries of the stationary Einstein - Maxwell-dilaton system,Classical and Quantum Gravity,hep-th/9504155,45
1995-12-01,"Calzetta, E.; Hu, B. L.",1995,1995-12-01,"Quantum fluctuations, decoherence of the mean field, and structure formation in the early Universe",Physical Review D,gr-qc/9505046,141
1995-12-01,"Baez, John C.; Muniain, Javier P.; Píriz, Dardo",1995,1995-12-01,Quantum gravity Hamiltonian for manifolds with boundary,Physical Review D,gr-qc/9501016,8
1995-12-01,"Kennefick, J. D.; Djorgovski, S. G.; de Carvalho, R. R.",1995,1995-12-01,The Luminosity Function of z&gt;4 Quasars from the Second Palomar Sky Survey,The Astronomical Journal,,156
1995-12-01,"Cannizzo, John K.; Chen, Wan; Livio, Mario",1995,1995-12-01,The Accretion Disk Limit Cycle Instability in Black Hole X-Ray Binaries,The Astrophysical Journal,,111
1995-12-01,"Trimble, Virginia",1995,1995-12-01,"The 1920 Shapley-Curtis Discussion: Background, Issues, and Aftermath",Publications of the Astronomical Society of the Pacific,,32
1996-01-01,"Artemova, I. V.; Bisnovatyi-Kogan, G. S.; Bjoernsson, G.; Novikov, I. D.",1996,1996-01-01,Structure of Accretion Disks with Optically Thick--Optically Thin Transitions,The Astrophysical Journal,,43
1996-01-01,"Maldacena, Juan Martin",1996,1996-01-01,Black Holes in String Theory,Ph.D. Thesis,hep-th/9607235,284
1996-01-01,"Mena Marugán, Guillermo A.",1996,1996-01-01,Involutions on the algebra of physical observables from reality conditions,Journal of Mathematical Physics,gr-qc/9506038,3
1996-01-01,"Duff, M. J.",1996,1996-01-01,Electric-Magnetic Duality and its Stringy Origins,International Journal of Modern Physics A,hep-th/9509106,18
1996-01-01,"Ashtekar, Abhay",1996,1996-01-01,Polymer Geometry at Planck Scale and Quantum Einstein Equations,International Journal of Modern Physics D,hep-th/9601054,27
1996-01-01,"Duff, M. J.",1996,1996-01-01,M Theory (the Theory Formerly Known as Strings),International Journal of Modern Physics A,hep-th/9608117,210
1996-01-01,"Schatzman, Evry",1996,1996-01-01,The Desire To Understand the World,Annual Review of Astronomy and Astrophysics,,4
1996-02-01,"Robinson, D. C.",1996,1996-02-01,Spinor-valued forms and a variational principle for Einstein's vacuum equations,Classical and Quantum Gravity,,9
1996-02-01,"Dinshaw, Nadine; Impey, Chris D.",1996,1996-02-01,Two-Point Velocity and Spatial Correlation Functions of the C IV Absorption Systems toward the Tololo Quasar Group: Evidence for Superclustering at Z ≃2<SUP>1</SUP>,The Astrophysical Journal,,38
1996-02-01,"Duff, M. J.; Lü, H.; Pope, C. N.",1996,1996-02-01,The black branes of M-theory,Physics Letters B,hep-th/9604052,138
1996-02-01,"Jaekel, Marc-Thierry; Reynaud, Serge",1996,1996-02-01,Space-time localisation with quantum fields,Physics Letters A,quant-ph/9606030,20
1996-02-01,"Bento, M. C.; Bertolami, O.",1996,1996-02-01,Constraints on supergravity chaotic inflationary models,Physics Letters B,gr-qc/9507045,13
1996-02-01,"Dabholkar, Atish; Gauntlett, Jerome P.; Harvey, Jeffrey A.; Waldram, Daniel",1996,1996-02-01,Strings as solitons &amp; black holes as strings,Nuclear Physics B,hep-th/9511053,140
1996-02-01,"Julia, B.; Nicolai, H.",1996,1996-02-01,Conformal internal symmetry of 2d σ-models coupled to gravity and a dilaton,Nuclear Physics B,hep-th/9608082,52
1996-02-01,"Khuri, Ramzi R.; Ortín, Tomás",1996,1996-02-01,Supersymmetric black holes in N = 8 supergravity,Nuclear Physics B,hep-th/9512177,29
1996-02-01,"Edelstein, José D.; Núñez, Carlos; Schaposnik, Fidel A.",1996,1996-02-01,Supergravity and a Bogomol'nyi bound in three dimensions,Nuclear Physics B,hep-th/9506147,37
1996-02-01,"Townsend, P. K.",1996,1996-02-01,Supergravity solitons and non-perturbative superstrings,Nuclear Physics B Proceedings Supplements,hep-th/9510190,2
1996-02-01,"Hindawi, Ahmed; Ovrut, Burt A.; Waldram, Daniel",1996,1996-02-01,Four-dimensional higher-derivative supergravity and spontaneous supersymmetry breaking,Nuclear Physics B,hep-th/9511223,16
1996-03-01,"Rawlings, Steve; Lacy, Mark; Leahy, J. P.; Dunlop, J. S.; Garrington, S. T.; Ludke, E.",1996,1996-03-01,A study of 4C 13.66 - the final identification and redshift for the revised 3C sample,Monthly Notices of the Royal Astronomical Society,,13
1996-03-01,"Goffin, E.",1996,1996-03-01,Close Approaches of Minor Planets to Naked Eye Stars in 1996,Minor Planet Bulletin,,0
1996-03-01,"Mena Marugán, Guillermo A.",1996,1996-03-01,Canonical quantization of cylindrically symmetric models,Physical Review D,gr-qc/9504006,4
1996-03-01,"Damiani, M.",1996,1996-03-01,Visual Astrometry Techniques: Improving Measurement Precision Using the Computer Program `Megaster',Minor Planet Bulletin,,0
1996-03-01,"Kaplan, David M.; Michelson, Jeremy",1996,1996-03-01,Zero modes for the D=11 membrane and five-brane,Physical Review D,hep-th/9510053,59
1996-03-01,"Jungman, G.; Kamionkowski, M.; Griest, K.",1996,1996-03-01,Supersymmetric dark matter,Physics Reports,hep-ph/9506380,3431
1996-03-01,"Cvetič, Mirjam; Youm, Donam",1996,1996-03-01,BPS Saturated Dyonic Black Holes of N = 8 Supergravity Vacua,Nuclear Physics B Proceedings Supplements,hep-th/9510098,11
1996-03-01,"Bergshoeff, Eric; Janssen, Bert; Ortín, Tomás",1996,1996-03-01,Solution-generating transformations and the string effective action,Classical and Quantum Gravity,hep-th/9506156,59
1996-03-01,"Whelan, John T.",1996,1996-03-01,Generalized quantum mechanics of non-Abelian gauge theories,Physical Review D,hep-th/9507107,1
1996-04-01,"Damour, Thibault; Vokrouhlický, David",1996,1996-04-01,Equivalence principle and the Moon,Physical Review D,gr-qc/9507016,56
1996-04-01,"Kawamura, Yoshiharu",1996,1996-04-01,Low-energy effective Lagrangian from nonminimal supergravity with unified gauge symmetry,Physical Review D,hep-ph/9508290,16
1996-05-01,"Kallosh, Renata; Kol, Barak",1996,1996-05-01,E(7) symmetric area of the black hole horizon,Physical Review D,hep-th/9602014,147
1996-05-01,"Damour, Thibault; Esposito-Farèse, Gilles",1996,1996-05-01,Testing gravity to second post-Newtonian order: A field-theory approach,Physical Review D,gr-qc/9506063,206
1996-05-01,"Kennefick, J. D.; Djorgovski, S. G.; Meylan, G.",1996,1996-05-01,A Multicolor CCD Survey for Faint z&gt;4 Quasars,The Astronomical Journal,,20
1996-05-01,"Hunter, Deidre A.; Plummer, Julia D.",1996,1996-05-01,Sextans A: A Case Study of Star Formation and Gas Densities in Irregular Galaxies,The Astrophysical Journal,,57
1996-06-01,"Friedjung, M.; Mikolajewska, J.; Mikolajewski, M.",1996,1996-06-01,Absorption line profiles in the early development of nova V1500 Cygni.,Astronomy and Astrophysics,,1
1996-06-01,"Marolf, Donald",1996,1996-06-01,Path integrals and instantons in quantum gravity: Minisuperspace models,Physical Review D,gr-qc/9602019,29
1996-06-01,"Satoh, Y.",1996,1996-06-01,Field theoretical quantum effects on the Kerr geometry,Physical Review D,hep-th/9512019,1
1996-06-01,"Korotkin, D.; Nicolai, H.; Samtleben, H.",1996,1996-06-01,On 2 D quantum gravity coupled to a σ-model,Nuclear Physics B Proceedings Supplements,gr-qc/9602027,5
1996-06-01,"Thiemann, T.",1996,1996-06-01,Reality conditions inducing transforms for quantum gauge field theory and quantum gravity,Classical and Quantum Gravity,gr-qc/9511057,82
1996-06-01,"Tseytlin, A. A.",1996,1996-06-01,LETTER TO THE EDITOR: On dilaton dependence of type II superstring action,Classical and Quantum Gravity,hep-th/9601109,28
1996-07-01,"Ferrara, Sergio; Kallosh, Renata",1996,1996-07-01,Universality of supersymmetric attractors,Physical Review D,hep-th/9603090,422
1996-07-01,"Horowitz, Gary T.; Lowe, David A.; Maldacena, Juan M.",1996,1996-07-01,Statistical Entropy of Nonextremal Four-Dimensional Black Holes and U Duality,Physical Review Letters,hep-th/9603195,152
1996-08-01,"de Pietri, Roberto; Rovelli, Carlo",1996,1996-08-01,Geometry eigenvalues and the scalar product from recoupling theory in loop quantum gravity,Physical Review D,gr-qc/9602023,164
1996-08-01,"Bañados, Máximo; Troncoso, Ricardo; Zanelli, Jorge",1996,1996-08-01,Higher dimensional Chern-Simons supergravity,Physical Review D,gr-qc/9601003,98
1996-08-01,"Garcés, M.; Agustí, J.; Cabrera, L.; Parés, J. M.",1996,1996-08-01,Magnetostratigraphy of the Vallesian (late Miocene) in the Vallès-Penedès Basin (northeast Spain),Earth and Planetary Science Letters,,31
1996-08-01,,1996,1996-08-01,Publisher's note,Solar Physics,,0
1996-08-01,"Cargill, Peter J.",1996,1996-08-01,A Possible Difficulty with a Nanoflare-Heated Corona,Solar Physics,,12
1996-09-01,"Roberts, M. D.",1996,1996-09-01,Imploding scalar fields,Journal of Mathematical Physics,gr-qc/9905006,6
1996-09-01,"Pilcher, F.",1996,1996-09-01,General Report of Position Observations by the ALPO Minor Planets Section for the Year 1995,Minor Planet Bulletin,,0
1996-10-01,"Sverjensky, Dimitri A.; Sahai, Nita",1996,1996-10-01,Theoretical prediction of single-site surface-protonation equilibrium constants for oxides and silicates in water,Geochimica et Cosmochimica Acta,,157
1996-10-01,"Bellemare, Pierre M.",1996,1996-10-01,Meteorite Sparks A Cult,Journal of the Royal Astronomical Society of Canada,,0
1996-10-01,"Vayonakis, C. E.",1996,1996-10-01,Astrophysical and cosmological considerations on a string dilaton of a least coupling,Astroparticle Physics,hep-ph/9506362,1
1996-10-01,"Rovelli, Carlo",1996,1996-10-01,Black Hole Entropy from Loop Quantum Gravity,Physical Review Letters,gr-qc/9603063,438
1996-10-01,"Thornburg, Jonathan",1996,1996-10-01,Finding apparent horizons in numerical relativity,Physical Review D,gr-qc/9508014,104
1996-10-01,"Polchinski, Joseph",1996,1996-10-01,String duality,Reviews of Modern Physics,hep-th/9607050,138
1996-11-01,"Smith, George E.",1996,1996-11-01,"Essay Review: Newton's Principia for the Common Reader, by S. Chandrasekhar",Journal for the History of Astronomy,,0
1996-11-01,"Ford, T. D.; Pedley, H. M.",1996,1996-11-01,A review of tufa and travertine deposits of the world,Earth Science Reviews,,244
1996-11-01,"Adem, Julián",1996,1996-11-01,On the seasonal effect of orbital variations on the climates of the next 4000 years,Annales Geophysicae,,1
1996-11-01,"Clément, Gérard; Gal'tsov, Dmitri",1996,1996-11-01,Stationary BPS solutions to dilaton-axion gravity,Physical Review D,hep-th/9607043,52
1996-11-01,"Bakas, Ioannis",1996,1996-11-01,Solitons of axion-dilaton gravity,Physical Review D,hep-th/9605043,34
1996-11-01,"Barreira, Marcelo; Carfora, Mauro; Rovelli, Carlo",1996,1996-11-01,Physics with Nonperturbative Quantum Gravity: Radiation from a Quantum Black Hole,General Relativity and Gravitation,gr-qc/9603064,55
1996-11-01,"Flanagan, Éanna É.; Wald, Robert M.",1996,1996-11-01,Does back reaction enforce the averaged null energy condition in semiclassical gravity\?,Physical Review D,gr-qc/9602052,223
1996-11-01,"Rovelli, C.",1996,1996-11-01,Loop quantum gravity and black hole physics.,Helvetica Physica Acta,gr-qc/9608032,54
1996-11-01,"Kallosh, Renata; Rajaraman, Arvind",1996,1996-11-01,Brane-antibrane democracy,Physical Review D,hep-th/9604193,14
1996-11-01,"Frittelli, Simonetta; Lehner, Luis; Rovelli, Carlo",1996,1996-11-01,The complete spectrum of the area from recoupling theory in loop quantum gravity,Classical and Quantum Gravity,gr-qc/9608043,79
1996-11-01,"Bergshoeff, E.; Sezgin, E.; Sokatchev, E.",1996,1996-11-01,Couplings of self-dual tensor multiplet in six dimensions,Classical and Quantum Gravity,hep-th/9605087,35
1996-12-01,"Grot, Norbert; Rovelli, Carlo; Tate, Ranjeet S.",1996,1996-12-01,Time of arrival in quantum mechanics,Physical Review A,quant-ph/9603021,131
1996-12-01,"Sarkar, Subir",1996,1996-12-01,Big bang nucleosynthesis and physics beyond the standard model,Reports on Progress in Physics,hep-ph/9602260,412
1997-01-01,"Prakash, M.; Bombaci, I.; Prakash, M.; Ellis, P. J.; Lattimer, J. M.; Knorren, R.",1997,1997-01-01,Composition and structure of protoneutron stars,Physics Reports,nucl-th/9603042,595
1997-01-01,"Hutchison, J. M.; Cawthorne, T. V.",1997,1997-01-01,Quasar 4C71.07: a gravitationally lensed quasar revealed by polarization VLBI?,Acta Cosmologica,,0
1997-01-01,"Chyży, K. T.; Ryś, S.",1997,1997-01-01,"30th Young European Radio Astronomers Conference (YERAC), Kraków (Poland), 14 - 19 Sep 1997. Proceedings.",Acta Cosmologica,,0
1997-01-01,"Rueede, C.; Straumann, N.",1997,1997-01-01,On Newton-Cartan cosmology.,Helvetica Physica Acta,gr-qc/9604054,20
1997-01-01,"DePietri, Roberto",1997,1997-01-01,On the relation between the connection and the loop representation of quantum gravity,Classical and Quantum Gravity,gr-qc/9605064,32
1997-01-01,"Dautcourt, G.",1997,1997-01-01,Post-Newtonian extension of the Newton - Cartan theory,Classical and Quantum Gravity,gr-qc/9610036,22
1997-01-01,"Frittelli, S.; Kozameh, C. N.; Newman, E. T.; Rovelli, C.; Tate, R. S.",1997,1997-01-01,Fuzzy spacetime from a null-surface version of general relativity,Classical and Quantum Gravity,gr-qc/9603061,13
1997-01-01,"Ashtekar, Abhay; Lewandowski, Jerzy",1997,1997-01-01,Quantum theory of geometry: I. Area operators,Classical and Quantum Gravity,gr-qc/9602046,569
1997-01-01,"Hysell, D. L.; Larsen, M. F.; Woodman, R. F.",1997,1997-01-01,JULIA radar studies of electric fields in the equatorial electrojet,Geophysical Research Letters,,35
1997-02-01,"Falk, Toby; Olive, Keith A.; Roszkowski, Leszek; Singh, Anupam; Srednicki, Mark",1997,1997-02-01,Constraints from inflation and reheating on superpartner masses,Physics Letters B,hep-ph/9611325,49
1997-02-01,"Gillies, George T.",1997,1997-02-01,The Newtonian gravitational constant: recent measurements and related studies,Reports on Progress in Physics,,140
1997-02-01,"Steinacker, Jürgen; Meyer, Jean-Paul; Steinacker, Adriane; Reames, Donald V.",1997,1997-02-01,The Helium Valley: Comparison of Impulsive Solar Flare Ion Abundances and Gyroresonant Acceleration with Oblique Turbulence in a Hot Multi-Ion Plasma,The Astrophysical Journal,,19
1997-02-01,"Bautier, K.; Deser, S.; Henneaux, M.; Seminara, D.",1997,1997-02-01,No cosmological D = 11 supergravity,Physics Letters B,hep-th/9704131,77
1997-02-01,"Andrianopoli, Laura; D'Auria, Riccardo; Ferrara, Sergio",1997,1997-02-01,"U-invariants, black-hole entropy and fixed scalars",Physics Letters B,hep-th/9703156,65
1997-02-01,"Brignole, Andrea; Feruglio, Ferruccio; Zwirner, Fabio",1997,1997-02-01,Aspects of spontaneously broken N = 1 global supersymmetry in the presence of gauge interactions,Nuclear Physics B,hep-ph/9703286,56
1997-02-01,"Chan, Kwan-Leung",1997,1997-02-01,Four-dimensional supersymmetric black holes of type IIA superstring,Nuclear Physics B,hep-th/9610005,3
1997-02-01,"Zhou, Jian-Ge; Müller-Kirsten, H. J. W.; Liang, J. -Q.; Zimmerschied, F.",1997,1997-02-01,"M-branes, anti-M-branes and non-extremal black holes",Nuclear Physics B,hep-th/9611146,5
1997-02-01,"Batakis, Nikolaos A.",1997,1997-02-01,The gravitational and electroweak interactions unified as a gauge theory of the modified Poincaré group,Physics Letters B,hep-th/9605217,2
1997-03-01,"Barrabès, C.; Bressange, G. F.",1997,1997-03-01,Singular hypersurfaces in scalar - tensor theories of gravity,Classical and Quantum Gravity,gr-qc/9701026,32
1997-04-01,"Jaekel, M. -T.; Reynaud, S.",1997,1997-04-01,Mass as a relativistic quantum observable,EPL (Europhysics Letters),quant-ph/9610004,6
1997-04-01,"Isham, C. J.",1997,1997-04-01,Topos theory and consistent histories: The internal logic of the set of all consistent sets,International Journal of Theoretical Physics,gr-qc/9607069,58
1997-04-01,"Overduin, J. M.; Wesson, P. S.",1997,1997-04-01,Kaluza-Klein gravity.,Physics Reports,gr-qc/9805018,689
1997-04-01,"Taylor-Robinson, Marika M.",1997,1997-04-01,Semiclassical stability of supergravity vacua,Physical Review D,hep-th/9609234,9
1997-05-01,"Barnich, Glenn; Husain, Viqar",1997,1997-05-01,Geometrical representation of Euclidean general relativity in the canonical formalism,Classical and Quantum Gravity,gr-qc/9611030,4
1997-06-01,"Isham, C. J.; Linden, N.",1997,1997-06-01,Information entropy and the space of decoherence functions in generalized quantum theory,Physical Review A,,7
1997-06-01,"Koretsky, Carla M.; Sverjensky, Dimitri A.; Salisbury, John W.; D'Aria, Dana M.",1997,1997-06-01,"Detection of surface hydroxyl species on quartz, γ-alumina, and feldspars using diffuse reflectance infrared spectroscopy",Geochimica et Cosmochimica Acta,,39
1997-06-01,"Bronnikov, K. A.; Grebeniuk, M. A.; Ivashchuk, V. D.; Melnikov, V. N.",1997,1997-06-01,Integrable multidimensional cosmology for intersecting p-branes.,Gravitation and Cosmology,gr-qc/9709006,22
1997-07-01,"Baryshev, Yu. V.; Ezova, Yu. L.",1997,1997-07-01,Gravitational mesolensing by King objects and quasar-galaxy associations,Astronomy Reports,astro-ph/0206348,15
1997-07-01,"Sahai, Nita; Sverjensky, Dimitri A.",1997,1997-07-01,Evaluation of internally consistent parameters for the triple-layer model by the systematic analysis of oxide surface titration data,Geochimica et Cosmochimica Acta,,78
1997-07-01,"Sahai, Nita; Sverjensky, Dimitri A.",1997,1997-07-01,Solvation and electrostatic model for specific electrolyte adsorption,Geochimica et Cosmochimica Acta,,57
1997-08-01,"Korotkin, D.; Samtleben, H.",1997,1997-08-01,LETTER TO THE EDITOR: Poisson realization and quantization of the Geroch group,Classical and Quantum Gravity,gr-qc/9611061,14
1997-08-01,"Hartle, James B.; Miller, Warner A.; Williams, Ruth M.",1997,1997-08-01,Signature of the simplicial supermetric,Classical and Quantum Gravity,gr-qc/9609028,10
1997-09-01,"Jaekel, Marc-Thierry; Reynaud, Serge",1997,1997-09-01,Movement and fluctuations of the vacuum,Reports on Progress in Physics,quant-ph/9706035,49
1997-09-01,"Reisenberger, Michael P.; Rovelli, Carlo",1997,1997-09-01,``Sum over surfaces'' form of loop quantum gravity,Physical Review D,gr-qc/9612035,233
1997-09-01,"Grebeniuk, M. A.; Ivashchuk, V. D.; Melnikov, V. N.",1997,1997-09-01,Integrable multidimensional quantum cosmology for intersecting p-branes.,Gravitation and Cosmology,gr-qc/9708031,22
1997-09-01,"Bronnikov, K. A.; Ivashchuk, V. D.; Melnikov, V. N.",1997,1997-09-01,The Reissner-Nordström problem for intersecting electric and magnetic p-branes.,Gravitation and Cosmology,gr-qc/9710054,48
1997-09-01,"Andrianopoli, Laura; D'Auria, Riccardo; Ferrara, Sergio",1997,1997-09-01,"Five dimensional U-duality, black-hole entropy and topological invariants",Physics Letters B,hep-th/9705024,32
1997-09-01,"Bañados, M.; Henneaux, M.; Iannuzzo, C.; Viallet, C. M.",1997,1997-09-01,Gauge symmetries of pure Chern - Simons theories with &lt;B&gt; p&lt;/B&gt;-form gauge fields,Classical and Quantum Gravity,gr-qc/9703061,11
1997-10-01,"Borissov, Roumen; DePietri, Roberto; Rovelli, Carlo",1997,1997-10-01,Matrix elements of Thiemann's Hamiltonian constraint in loop quantum gravity,Classical and Quantum Gravity,gr-qc/9703090,42
1997-10-01,"Kawamura, Yoshiharu; Kobayashi, Tatsuo",1997,1997-10-01,Generic formula of soft scalar masses in string models,Physical Review D,hep-ph/9608233,43
1997-10-01,"Kallosh, R.; Kumar, J.",1997,1997-10-01,Supersymmetry enhancement of D-p-branes and M-branes,Physical Review D,hep-th/9704189,36
1997-11-01,"Ivashchuk, V. D.; Melnikov, V. N.",1997,1997-11-01,Sigma-model for generalized composite &lt;B&gt; p&lt;/B&gt;-branes,Classical and Quantum Gravity,hep-th/9705036,61
1997-11-01,"Rudolph, Oliver; Maitland Wright, J. D.",1997,1997-11-01,On tracial operator representations of quantum decoherence functionals,Journal of Mathematical Physics,quant-ph/9706001,7
1997-11-01,"Zapata, José A.",1997,1997-11-01,A combinatorial approach to diffeomorphism invariant quantum gauge theories,Journal of Mathematical Physics,gr-qc/9703037,33
1997-11-01,"Hartle, James B.; Marolf, Donald",1997,1997-11-01,Comparing formulations of generalized quantum mechanics for reparametrization-invariant systems,Physical Review D,gr-qc/9703021,63
1997-12-01,"Kennefick, Julia D.; Osmer, Patrick S.; Hall, Patrick B.; Green, Richard F.",1997,1997-12-01,A Deep Multicolor Survey.III.Additional Spectroscopy and Implications for the Number Counts of Faint Quasars,The Astronomical Journal,astro-ph/9708138,16
1997-12-01,"Dall'Agata, Gianguido; Lechner, Kurt; Sorokin, Dmitri",1997,1997-12-01,LETTER TO THE EDITOR: Covariant actions for the bosonic sector of ? IIB supergravity,Classical and Quantum Gravity,hep-th/9707044,75
1997-12-01,"Sorkin, Rafael D.",1997,1997-12-01,"Forks in the road, on the way to quantum gravity",International Journal of Theoretical Physics,gr-qc/9706002,122
1997-12-01,"Secker, J.; Harris, W. E.; Plummer, J. D.",1997,1997-12-01,Dwarf Galaxies in the Coma Cluster. II. Photometry and Analysis,Publications of the Astronomical Society of the Pacific,astro-ph/9709074,85
1998-01-01,"Korotkin, D.; Samtleben, H.",1998,1998-01-01,Canonical Quantization of Cylindrical Gravitational Waves with Two Polarizations,Physical Review Letters,gr-qc/9705013,39
1998-01-01,"Reuter, M.",1998,1998-01-01,Nonperturbative evolution equation for quantum gravity,Physical Review D,hep-th/9605030,788
1998-01-01,"Rovelli, Carlo",1998,1998-01-01,Loop Quantum Gravity,Living Reviews in Relativity,gr-qc/9710008,529
1998-01-01,"Whelan, John T.",1998,1998-01-01,Modeling the decoherence of spacetime,Physical Review D,gr-qc/9612028,4
1998-01-01,"García-Meléndez, E.; Molina, I.; Ferre-Julià, M.; Aguirre, J.",1998,1998-01-01,Multisensor data integration and GIS analysis for natural hazard mapping in a semiarid area (Southeast Spain),Advances in Space Research,,5
1998-01-01,"Hartle, James B.",1998,1998-01-01,Quantum Pasts and the Utility of History,Physica Scripta Volume T,gr-qc/9712001,42
1998-01-01,"Gaillard, M. K.; Zumino, B.",1998,1998-01-01,Self-Duality in Nonlinear Electromagnetism,Supersymmetry and Quantum Field Theory,hep-th/9705226,51
1998-01-01,"Gambini, Rodolfo; Lewandowski, Jerzy; Marolf, Donald; Pullin, Jorge",1998,1998-01-01,On the Consistency of the Constraint Algebra in Spin Network Quantum Gravity,International Journal of Modern Physics D,gr-qc/9710018,72
1998-01-01,"Li, Heping; Xie, Hongsen; Guo, Jie; Zhang, Yueming; Xu, Zuming; Xu, Ji-an",1998,1998-01-01,In situ control of oxygen fugacity at high temperature and high pressure: A Ni-O system,Geophysical Research Letters,,8
1998-02-01,"Lü, H.; Maharana, J.; Mukherji, S.; Pope, C. N.",1998,1998-02-01,"Cosmological solutions, p-branes, and the Wheeler-DeWitt equation",Physical Review D,hep-th/9707182,49
1998-02-01,"Halliwell, J. J.",1998,1998-02-01,Effective theories of coupled classical and quantum variables from decoherent histories: A new approach to the back reaction problem,Physical Review D,quant-ph/9705005,25
1998-03-01,"Halliwell, J. J.; Zafiris, E.",1998,1998-03-01,Decoherent histories approach to the arrival time problem,Physical Review D,quant-ph/9706045,43
1998-03-01,"Burbine, Thomas H.",1998,1998-03-01,Could G-class asteroids be the parent bodies of the CM chondrites?,Meteoritics and Planetary Science,,46
1998-03-01,"Ivashchuk, V. D.; Melnikov, V. N.; Rainer, M.",1998,1998-03-01,Multidimensional sigma-models with composite electric p-branes,Gravitation and Cosmology,gr-qc/9705005,26
1998-03-01,"Lü, H.; Pope, C. N.; Stelle, K. S.",1998,1998-03-01,Multiplet structures of BPS solitons,Classical and Quantum Gravity,hep-th/9708109,55
1998-03-01,"Balasubramanian, Vijay; Larsen, Finn; Leigh, Robert G.",1998,1998-03-01,Branes at angles and black holes,Physical Review D,hep-th/9704143,71
1998-04-01,"Ferrara, Sergio; Maldacena, Juan",1998,1998-04-01,"Branes, central charges and U-duality invariant BPS conditions",Classical and Quantum Gravity,hep-th/9706097,128
1998-04-01,"Khviengia, N.; Khviengia, Z.; Lü, H.; Pope, C. N.",1998,1998-04-01,Towards a field theory of F-theory,Classical and Quantum Gravity,hep-th/9703012,45
1998-04-01,"Sfetsos, Konstadinos; Skenderis, Kostas",1998,1998-04-01,Microscopic derivation of the Bekenstein-Hawking entropy formula for non-extremal black holes,Nuclear Physics B,hep-th/9711138,171
1998-04-01,"Saffin, P. M.; Copeland, E. J.",1998,1998-04-01,Electrically charged sphalerons,Physical Review D,hep-ph/9710343,7
1998-05-01,"Ivashchuk, V. D.; Melnikov, V. N.",1998,1998-05-01,Multidimensional classical and quantum cosmology with intersecting p-branes,Journal of Mathematical Physics,hep-th/9708157,75
1998-05-01,"Cvetič, Mirjam; Larsen, Finn",1998,1998-05-01,Greybody factors for black holes in four dimensions: Particles with spin,Physical Review D,hep-th/9712118,47
1998-06-01,"Thiemann, T.",1998,1998-06-01,Quantum spin dynamics (QSD): VI. Quantum Poincaré algebra and a quantum positivity of energy theorem for canonical quantum gravity,Classical and Quantum Gravity,gr-qc/9705020,54
1998-06-01,"Deser, S.; Gomberoff, A.; Henneaux, M.; Teitelboim, C.",1998,1998-06-01,p-Brane dyons and electric-magnetic duality,Nuclear Physics B,hep-th/9712189,63
1998-06-01,"Canto, J.; Espresate, J.; Raga, A. C.; D'Alessio, P.",1998,1998-06-01,A new plasmon solution with centrifugal pressure,Monthly Notices of the Royal Astronomical Society,,8
1998-07-01,"Mohr, P.",1998,1998-07-01,A Cometary Conflagration in the West of Ireland: ``Paedaeophilus'' Versus John Birmingham,Irish Astronomical Journal,,0
1998-07-01,"Hysell, D. L.",1998,1998-07-01,Imaging coherent scatter radar studies of bottomside equatorial spread F,Journal of Atmospheric and Solar-Terrestrial Physics,,11
1998-07-01,"Hawking, S. W.; Taylor-Robinson, M. M.",1998,1998-07-01,Bulk charges in eleven dimensions,Physical Review D,hep-th/9711042,21
1998-07-01,"Herzberg, C.; O'Hara, M. J.",1998,1998-07-01,"Phase equilibrium constraints on the origin of basalts, picrites, and komatiites",Earth Science Reviews,,101
1998-07-01,"Figueroa, H.; Gracia-Bondía, J. M.; Lizzi, F.; Várilly, J. C.",1998,1998-07-01,A nonperturbative form of the spectral action principle in noncommutative geometry,Journal of Geometry and Physics,hep-th/9701179,9
1998-08-01,"Hardcastle, M. J.",1998,1998-08-01,"Jets, plumes and hotspots in the wide-angle tail source 3C 130",Monthly Notices of the Royal Astronomical Society,astro-ph/9803280,17
1998-08-01,"Clancy, Dominic; Lidsey, James E.; Tavakol, Reza",1998,1998-08-01,Effects of anisotropy and spatial curvature on the pre-big-bang scenario,Physical Review D,gr-qc/9802052,20
1998-08-01,"Copeland, E. J.; Lidsey, James E.; Wands, David",1998,1998-08-01,Symmetries for generating string cosmologies,Physical Review D,hep-th/9708153,12
1998-08-01,"Ferrara, Sergio; Fronsdal, Christian",1998,1998-08-01,"Conformal Maxwell theory as a singleton field theory on AdS?, IIB 3-branes and duality",Classical and Quantum Gravity,hep-th/9712239,96
1998-08-01,"Julia, B.; Silva, S.",1998,1998-08-01,Currents and superpotentials in classical gauge-invariant theories: I. Local results with applications to perfect fluids and general relativity,Classical and Quantum Gravity,gr-qc/9804029,101
1998-08-01,"Gebert, R. W.; Mizoguchi, S.",1998,1998-08-01,BPS saturation from null reduction,Classical and Quantum Gravity,hep-th/9712078,3
1998-08-01,"Lavrinenko, I. V.; Lü, H.; Pope, C. N.",1998,1998-08-01,Fibre bundles and generalized dimensional reductions,Classical and Quantum Gravity,hep-th/9710243,99
1998-09-01,"Carlip, S.",1998,1998-09-01,Dominant topologies in Euclidean quantum gravity,Classical and Quantum Gravity,gr-qc/9710114,34
1998-09-01,"Korotkin, D.; Samtleben, H.",1998,1998-09-01,Yangian symmetry in integrable quantum gravity,Nuclear Physics B,hep-th/9710210,29
1998-09-01,"Liddle, Andrew R.; Mazumdar, Anupam; Schunck, Franz E.",1998,1998-09-01,Assisted inflation,Physical Review D,astro-ph/9804177,407
1998-09-01,"Kennefick, Daniel",1998,1998-09-01,Stability under radiation reaction of circular equatorial orbits around Kerr black holes,Physical Review D,gr-qc/9805102,36
1998-09-01,"Pilcher, F.",1998,1998-09-01,General Report of Position Observations by the ALPO Minor Planets Section for the Year 1997,Minor Planet Bulletin,,0
1998-10-01,"Cowdall, P. M.",1998,1998-10-01,Supersymmetric electrovacs in gauged supergravities,Classical and Quantum Gravity,hep-th/9710214,19
1998-10-01,"Daughton, Alan; Louko, Jorma; Sorkin, Rafael D.",1998,1998-10-01,Instantons and unitarity in quantum cosmology with fixed four-volume,Physical Review D,gr-qc/9805101,13
1998-10-01,"Crispino, Luís C. B.; Higuchi, Atsushi; Matsas, George E. A.",1998,1998-10-01,Interaction of Hawking radiation and a static electric charge,Physical Review D,gr-qc/9804066,16
1998-10-01,"Yang, Hyun Seok; Kim, Inbo; Lee, Bum-Hoon",1998,1998-10-01,Pointlike structure for super p-branes,Physical Review D,hep-th/9806112,4
1998-10-01,"Bañados, Máximo; Bautier, Karin; Coussaert, Olivier; Henneaux, Marc; Ortiz, Miguel",1998,1998-10-01,Anti-de Sitter-CFT correspondence in three-dimensional supergravity,Physical Review D,hep-th/9805165,82
1998-10-01,"Carroll, Sean M.",1998,1998-10-01,Quintessence and the Rest of the World: Suppressing Long-Range Interactions,Physical Review Letters,astro-ph/9806099,853
1998-11-01,"Troncoso, Ricardo; Zanelli, Jorge",1998,1998-11-01,New gauge supergravity in seven and eleven dimensions,Physical Review D,hep-th/9710180,102
1998-11-01,"Heusler, M.; Straumann, N.; Volkov, M.",1998,1998-11-01,On rotational excitations and axial deformations of BPS monopoles and Julia-Zee dyons,Physical Review D,gr-qc/9805061,16
1998-11-01,"Kudeki, E.; Franke, S. J.",1998,1998-11-01,Statistics of momentum flux estimation,Journal of Atmospheric and Solar-Terrestrial Physics,,29
1998-11-01,"Willott, Chris J.; Rawlings, Steve; Blundell, Katherine M.; Lacy, Mark",1998,1998-11-01,The radio luminosity function of radio-loud quasars from the 7C Redshift Survey,Monthly Notices of the Royal Astronomical Society,astro-ph/9807026,72
1998-11-01,"Hull, C. M.; Julia, B.",1998,1998-11-01,Duality and moduli spaces for time-like reductions,Nuclear Physics B,hep-th/9803239,69
1998-11-01,"Borowiec, Andrzej; Ferraris, Marco; Francaviglia, Mauro",1998,1998-11-01,Lagrangian symmetries of Chern-Simons theories,Journal of Physics A Mathematical General,hep-th/9801126,17
1998-12-01,"Loll, Renate",1998,1998-12-01,Discrete Approaches to Quantum Gravity in Four Dimensions,Living Reviews in Relativity,gr-qc/9805049,124
1998-12-01,"Gauntlett, J. P.; Myers, R. C.; Townsend, P. K.",1998,1998-12-01,Supersymmetry of rotating branes,Physical Review D,hep-th/9809065,98
1998-12-01,"Tkach, V. I.; Rosales, J. J.; Martínez, J.",1998,1998-12-01,Action for the FRW model and complex matter field with local supersymmetry,Classical and Quantum Gravity,,5
1998-12-01,"Hysell, D. L.; Burcham, J. D.",1998,1998-12-01,JULIA radar studies of equatorial spread F,Journal of Geophysical Research,,103
1999-01-01,"Campbell, Bruce A.; Gaillard, Mary K.; Murayama, Hitoshi; Olive, Keith A.",1999,1999-01-01,Regulating the baryon asymmetry in no-scale Affleck-Dine baryogenesis,Nuclear Physics B,hep-ph/9805300,36
1999-01-01,"Bizdadea, C.; Negru, I.; Saliu, S. O.",1999,1999-01-01,Irreducible Hamiltonian BRST analysis of Stueckelberg coupled p-form gauge theories,Classical and Quantum Gravity,hep-th/9912200,11
1999-01-01,"Balakrishna, Jayashree",1999,1999-01-01,A numerical study of boson stars: Einstein equations with a matter source,Ph.D. Thesis,gr-qc/9906110,19
1999-01-01,"Halliwell, Jonathan J.",1999,1999-01-01,Effective theories of coupled classical and quantum variables,"Lecture Notes in Physics, Berlin Springer Verlag",gr-qc/9808071,2
1999-01-01,"de Wit, Bernard",1999,1999-01-01,Supermembranes and Super Matrix Models,"Lecture Notes in Physics, Berlin Springer Verlag",hep-th/9902051,21
1999-01-01,"Obers, Niels A.; Pioline, Boris",1999,1999-01-01,"U-Duality and M-Theory, an Algebraic Approach","Lecture Notes in Physics, Berlin Springer Verlag",hep-th/9812139,32
1999-01-01,"Schwarz, John H.",1999,1999-01-01,Introduction to M Theory and AdS/CFT Duality,"Lecture Notes in Physics, Berlin Springer Verlag",hep-th/9812037,30
1999-01-01,"Elliott, I.",1999,1999-01-01,The Huggins' Sesquicentenary,Irish Astronomical Journal,,0
1999-01-01,"Gomberoff, Andrés; Marolf, Donald",1999,1999-01-01,"On Group Averaging for SO(n, 1)",International Journal of Modern Physics D,gr-qc/9902069,27
1999-01-01,"Lü, H.; Mukherji, S.; Pope, C. N.",1999,1999-01-01,From p-BRANES to Cosmology,International Journal of Modern Physics A,hep-th/9612224,74
1999-01-01,"Cotsakis, S.; Ivashchuk, V. D.; Melnikov, V. N.",1999,1999-01-01,p-brane black holes and post-Newtonian approximation.,Gravitation and Cosmology,hep-th/9902148,16
1999-01-01,"Andrianopoli, L.",1999,1999-01-01,"Central charges, black-hole entropy and geometrical structure of N-extended supergravities in D = 4.",Fortschritte der Physik,hep-th/9801116,0
1999-01-01,"Green, Michael B.",1999,1999-01-01,"Interconnections Between Type II Superstrings, M Theory and N = 4 Yang-Mills","Lecture Notes in Physics, Berlin Springer Verlag",hep-th/9903124,50
1999-01-01,"Duff, M. J.",1999,1999-01-01,"Anti-De Space, Branes, Singletons, Superconformal Field Theories and all that",International Journal of Modern Physics A,hep-th/9808100,25
1999-02-01,"Green, Michael B.; Sethi, Savdeep",1999,1999-02-01,Supersymmetry constraints on type IIB supergravity,Physical Review D,hep-th/9808061,225
1999-02-01,"Blundell, Katherine M.; Rawlings, Steve; Willott, Chris J.",1999,1999-02-01,The Nature and Evolution of Classical Double Radio Sources from Complete Samples,The Astronomical Journal,astro-ph/9810197,270
1999-02-01,"Hořava, Petr",1999,1999-02-01,M theory as a holographic field theory,Physical Review D,hep-th/9712130,104
1999-03-01,"Tkach, V. I.; Rosales, J. J.; Socorro, J.",1999,1999-03-01,Supersymmetric FRW model and the ground state of supergravity,Classical and Quantum Gravity,hep-th/9807083,11
1999-03-01,"Ivashchuk, V. D.; Melnikov, V. N.",1999,1999-03-01,Majumdar-Papapetrou-type solutions in the sigma-model and intersecting &lt;B&gt; p&lt;/B&gt;-branes,Classical and Quantum Gravity,hep-th/9802121,25
1999-03-01,"Bremer, M. S.; Duff, M. J.; Lü, H.; Pope, C. N.; Stelle, K. S.",1999,1999-03-01,Instanton cosmology and domain walls from M-theory and string theory,Nuclear Physics B,hep-th/9807051,87
1999-03-01,"Deser, S.; Seminara, D.",1999,1999-03-01,Counterterms and M-Theory Corrections to D = 11 Supergravity,Physical Review Letters,hep-th/9812136,45
1999-03-01,"Tholen, D.",1999,1999-03-01,Correction,Minor Planet Bulletin,,0
1999-03-01,"Garrett, L.",1999,1999-03-01,New Asteroid Report Form Now Available,Minor Planet Bulletin,,0
1999-03-01,"Goffin, E.",1999,1999-03-01,Close Approaches of Minor Planets to Naked Eye Stars in 1999,Minor Planet Bulletin,,0
1999-05-01,"Bernard, D.; Julia, B.",1999,1999-05-01,Twisted self-duality of dimensionally reduced gravity and vertex operators,Nuclear Physics B,hep-th/9712254,19
1999-06-01,"Hysell, D. L.",1999,1999-06-01,Imaging coherent backscatter radar studies of equatorial spread F,Journal of Atmospheric and Solar-Terrestrial Physics,,11
1999-06-01,"Brun, Todd A.; Hartle, James B.",1999,1999-06-01,Entropy of classical histories,Physical Review E,quant-ph/9808024,16
1999-07-01,"Billó, Marco; Cacciatori, Sergio; Denef, Frederik; Fré, Pietro; Van Proeyen, Antoine; Zanon, Daniela",1999,1999-07-01,The 0-brane action in a general D = 4 supergravity background,Classical and Quantum Gravity,hep-th/9902100,26
1999-07-01,"Giulini, Domenico; Marolf, Donald",1999,1999-07-01,A uniqueness theorem for constraint quantization,Classical and Quantum Gravity,gr-qc/9902045,70
1999-08-01,"Reynolds, Christopher S.; Heinz, Sebastian; Fabian, Andrew C.; Begelman, Mitchell C.",1999,1999-08-01,A Rossi X-Ray Timing Explorer Study of M87 and the Core of the Virgo Cluster,The Astrophysical Journal,astro-ph/9812031,27
1999-08-01,"Claus, Piet; Van Hoof, Kor; Van Proeyen, Antoine",1999,1999-08-01,A symplectic covariant formulation of special Kähler geometry in superconformal calculus,Classical and Quantum Gravity,hep-th/9904066,3
1999-08-01,"Melnikov, V. N.",1999,1999-08-01,Multidimensional gravity and cosmology.,Journal of Korean Physical Society,gr-qc/9801037,3
1999-08-01,"Fludra, A.; Schmelz, J. T.",1999,1999-08-01,"The absolute coronal abundances of sulfur, calcium, and iron from Yohkoh-BCS flare spectra",Astronomy and Astrophysics,,106
1999-08-01,"Valero-Garcés, Blas L.; Delgado-Huertas, Antonio; Ratto, Norma; Navas, Ana",1999,1999-08-01,"Large <SUP>13</SUP>C enrichment in primary carbonates from Andean Altiplano lakes, northwest Argentina",Earth and Planetary Science Letters,,33
1999-09-01,"Penrose, Roger",1999,1999-09-01,The Question of Cosmic Censorship,Journal of Astrophysics and Astronomy,,77
1999-09-01,"Obregón, O.; Rosales, J. J.; Socorro, J.; Tkach, V. I.",1999,1999-09-01,Supersymmetry breaking and a normalizable wavefunction for the FRW (k = 0) cosmological model,Classical and Quantum Gravity,,26
1999-09-01,"Pahre, Michael A.",1999,1999-09-01,Near-infrared Imaging of Early-Type Galaxies. II. Global Photometric Parameters,The Astrophysical Journal Supplement Series,,79
1999-09-01,"Nicolai, Hermann",1999,1999-09-01,On M-Theory,Journal of Astrophysics and Astronomy,hep-th/9801090,13
1999-09-01,"Bertolini, M.; Frè, P.; Trigiante, M.",1999,1999-09-01,The generating solution of regular N = 8 BPS black holes,Classical and Quantum Gravity,hep-th/9905143,29
1999-10-01,"Bergshoeff, Eric; Sezgin, Ergin; Van Proeyen, Antoine",1999,1999-10-01,"(2,0) tensor multiplets and conformal supergravity in D = 6",Classical and Quantum Gravity,hep-th/9904085,36
1999-10-01,"D'auria, R.; Ferrara, S.; Lledó, M. A.",1999,1999-10-01,Central charges and Hamiltonians for 0-brane dynamics,Physical Review D,hep-th/9903089,23
1999-10-01,"Martín, Rosario; Verdaguer, Enric",1999,1999-10-01,Stochastic semiclassical gravity,Physical Review D,gr-qc/9904021,71
1999-11-01,"Bronnikov, K. A.; Kasper, U.; Rainer, M.",1999,1999-11-01,Intersecting Electric and Magnetic p-branes: Spherically Symmetric Solutions,General Relativity and Gravitation,gr-qc/9708058,11
1999-11-01,"Willott, Chris J.; Rawlings, Steve; Blundell, Katherine M.; Lacy, Mark",1999,1999-11-01,The emission line-radio correlation for radio sources using the 7C Redshift Survey,Monthly Notices of the Royal Astronomical Society,astro-ph/9905388,382
1999-11-01,"Brihaye, Yves; Hartmann, Betti; Kunz, Jutta; Tell, Nadège",1999,1999-11-01,Dyonic non-Abelian black holes,Physical Review D,hep-th/9904065,26
1999-11-01,"Burda, Z.; Jurkiewicz, J.; Krzywicki, A.",1999,1999-11-01,Wilson fermions on a randomly triangulated manifold,Physical Review D,hep-lat/9905015,6
1999-11-01,"Halliwell, J. J.",1999,1999-11-01,Somewhere in the universe: Where is the information stored when histories decohere?,Physical Review D,quant-ph/9902008,99
1999-12-01,"Freitag, R. S.",1999,1999-12-01,Recent publications relating to the history of astronomy [Jul 1999].,Journal of Astronomical History and Heritage,,0
1999-12-01,"Mbonye, Manasse R.",1999,1999-12-01,Horizon dynamics of evaporating black holes in a higher dimensional inflationary universe,Physical Review D,gr-qc/9908054,6
1999-12-01,"Struck, Curtis; Smith, Daniel C.",1999,1999-12-01,Simple Models for Turbulent Self-Regulation in Galaxy Disks,The Astrophysical Journal,astro-ph/9907425,20
1999-12-01,"Brüggen, M.",1999,1999-12-01,Effects of a Torsion Field on Big Bang Nucleosynthesis,General Relativity and Gravitation,astro-ph/9906403,7
1999-12-01,"Sorkin, Rafael D.; Sudarsky, Daniel",1999,1999-12-01,Large fluctuations in the horizon area and what they can tell us about entropy and quantum gravity,Classical and Quantum Gravity,gr-qc/9902051,25
1999-12-01,"Ivashchuk, V. D.; Melnikov, V. N.",1999,1999-12-01,p-brane black holes for general intersections.,Gravitation and Cosmology,gr-qc/0002085,24
2000-01-01,"Ashtekar, Abhay; Beetle, Christopher; Fairhurst, Stephen",2000,2000-01-01,Mechanics of isolated horizons,Classical and Quantum Gravity,gr-qc/9907068,184
2000-01-01,"Huguet, Eric; Peter, Patrick",2000,2000-01-01,Bound states in monopoles: sources for UHECR?,Astroparticle Physics,hep-ph/9901370,18
2000-01-01,"Razmi, H.; Abbassi, Amir H.",2000,2000-01-01,The Fundamental Commutator for Massless Particles,Modern Physics Letters A,gr-qc/0012028,0
2000-01-01,"Young, A. J.; Reynolds, C. S.",2000,2000-01-01,Iron Line Reverberation Mapping withConstellation-X,The Astrophysical Journal,astro-ph/9910168,46
2000-01-01,"Dimitrijević, M. S.",2000,2000-01-01,Milutin Milanković i astronomija,Publications de l'Observatoire Astronomique de Beograd,,0
2000-01-01,"Rovelli, Carlo; Gaul, Marcus",2000,2000-01-01,Loop Quantum Gravity and the Meaning of Diffeomorphism Invariance,Toward Quantum Gravity,gr-qc/9910079,64
2000-01-01,"Ivashchuk, V. D.; Melnikov, V. N.",2000,2000-01-01,Multidimensional Cosmological and Spherically Symmetric Solutions with Intersecting p-Branes,Mathematical and Quantum Aspects of Relativity and Cosmology,gr-qc/9901001,20
2000-01-01,"Breitenlohner, Peter; Maison, Dieter",2000,2000-01-01,On Nonlinear σ-Models Arising in (Super-)Gravity,Communications in Mathematical Physics,gr-qc/9806002,33
2000-01-01,"Skenderis, Kostas",2000,2000-01-01,Black Holes in String Theory,Toward Quantum Gravity,hep-th/9901050,59
2000-02-01,"Pope, C. N.; Sadrzadeh, A.; Scuro, S. R.",2000,2000-02-01,Timelike Hopf duality and type IIA<SUP>*</SUP> string solutions,Classical and Quantum Gravity,hep-th/9905161,22
2000-02-01,"Mizoguchi, Shun'ya; Schröder, Germar",2000,2000-02-01,On discrete U-duality in M-theory,Classical and Quantum Gravity,hep-th/9909150,37
2000-02-01,"Billyard, Andrew P.; Coley, Alan A.; Lidsey, James E.; Nilsson, Ulf S.",2000,2000-02-01,Dynamics of M-theory cosmology,Physical Review D,hep-th/9908102,20
2000-02-01,"Feist, M.",2000,2000-02-01,Astronomy and the camera obscura,Journal of the British Astronomical Association,,0
2000-02-01,"Hysell, D. L.; Burcham, J. D.",2000,2000-02-01,Ionospheric electric field estimates from radar observations of the equatorial electrojet,Journal of Geophysical Research,,23
2000-02-01,"Lerner, Michael-Pierre",2000,2000-02-01,Copernicus in Paris in 1612: A Teaching Text Edition of De Revolutionibus,Journal for the History of Astronomy,,1
2000-02-01,"Hutchison, J. M.",2000,2000-02-01,Parsec-scale polarization of the jet in quasar 4C71.07,The Observatory,,0
2000-02-01,"Kao, W. F.",2000,2000-02-01,Magnetic monopole in induced Einstein-Yang-Mills models,Physical Review D,,4
2000-03-01,,2000,2000-03-01,Papers presented to the 24th Symposium on Antarctic Meteorites,Antarctic Meteorite Research,,0
2000-03-01,"Cotsakis, S.; Gavrilov, V. R.; Melnikov, V. N.",2000,2000-03-01,Spherically Symmetric Solutions for p-Brane Models Associated with Lie Algebras,Gravitation and Cosmology,gr-qc/0004052,6
2000-03-01,"Ivashchuk, V. D.; Melnikov, V. N.",2000,2000-03-01,Black Hole p-Brane Solutions for General Intersection Rules,Gravitation and Cosmology,hep-th/9910041,28
2000-03-01,"Damour, Thibault",2000,2000-03-01,Experimental Tests of Relativistic Gravity,Nuclear Physics B Proceedings Supplements,gr-qc/9904057,31
2000-04-01,"Smith, M. D.; Mac Low, M. -M.; Zuev, J. M.",2000,2000-04-01,The shock waves in decaying supersonic turbulence,Astronomy and Astrophysics,astro-ph/0002291,28
2000-04-01,"Reynolds, Christopher S.",2000,2000-04-01,On the Lack of X-Ray Iron Line Reverberation in MCG -6-30-15: Implications for the Black Hole Mass and Accretion Disk Structure,The Astrophysical Journal,astro-ph/9912001,64
2000-04-01,"Aldaya, V.; Jaramillo, J. L.",2000,2000-04-01,Spacetime structures from critical values in two-dimensional quantum gravity,Classical and Quantum Gravity,gr-qc/9907071,5
2000-04-01,"Capozziello, S.; Lambiase, G.",2000,2000-04-01,Selection Rules in Minisuperspace Quantum Cosmology,General Relativity and Gravitation,gr-qc/9912083,69
2000-04-01,"Premović, Pavle I.; Nikolić, Nikola D.; Tonsa, Ivana R.; Pavlović, Mirjana S.; Premović, Miroslav P.; Dulanović, Dejan T.",2000,2000-04-01,Copper and copper(II) porphyrins of the Cretaceous-Tertiary boundary at Stevns Klint (Denmark),Earth and Planetary Science Letters,,3
2000-05-01,"Chen, Chiang-Mei; Harko, T.; Mak, M. K.",2000,2000-05-01,"Bianchi type I cosmology in N=2, D=5 supergravity",Physical Review D,hep-th/9912192,3
2000-05-01,"Warren, Harry P.; Winebarger, Amy R.",2000,2000-05-01,Small Scale Structure in the Solar Transition Region,The Astrophysical Journal,,24
2000-05-01,"Green, Michael B.; Kwon, Hwang-H.; Vanhove, Pierre",2000,2000-05-01,Two loops in eleven dimensions,Physical Review D,hep-th/9910055,144
2000-05-01,"Deser, S.",2000,2000-05-01,Infinities in Quantum Gravities,Annalen der Physik,gr-qc/9911073,14
2000-05-01,"Ivashchuk, V. D.; Melnikov, V. N.",2000,2000-05-01,Toda p-brane black holes and polynomials related to Lie algebras,Classical and Quantum Gravity,math-ph/0002048,27
2000-05-01,"Bizdadea, C.; Cioroianu, E. M.; Saliu, S. O.",2000,2000-05-01,Freedman-Townsend vertex from Hamiltonian BRST cohomology,Classical and Quantum Gravity,hep-th/0003192,19
2000-05-01,"Kallosh, Renata; Kofman, Lev; Linde, Andrei; van Proeyen, Antoine",2000,2000-05-01,Gravitino production after inflation,Physical Review D,hep-th/9907124,200
2000-06-01,"Rovelli, Carlo",2000,2000-06-01,The century of the incomplete revolution: Searching for general relativistic quantum field theory,Journal of Mathematical Physics,hep-th/9910131,32
2000-06-01,"Bern, Z.; Dixon, L.; Dunbar, D. C.; Grant, A. K.; Perelstein, M.; Rozowsky, J. S.",2000,2000-06-01,On perturbative gravity and gauge theory,Nuclear Physics B Proceedings Supplements,hep-th/0002078,10
2000-06-01,"Bridgman, Helen A.; Wands, David",2000,2000-06-01,"Cosmological perturbation spectra from SL(4,R)-invariant effective actions",Physical Review D,hep-th/0002215,7
2000-06-01,"Vasil'chuk, Yurij K.; van der Plicht, Johannes; Jungner, Hogne; Sonninen, Eloni; Vasil'chuk, Alla C.",2000,2000-06-01,First direct dating of Late Pleistocene ice-wedges by AMS,Earth and Planetary Science Letters,,11
2000-06-01,"Lee, J. C.",2000,2000-06-01,X-ray reflection and variability in active galactic nuclei,The Observatory,,0
2000-07-01,"Minns, A. R.; Riley, J. M.",2000,2000-07-01,Compact radio sources variable at 151MHz - I. Catalogue of sources,Monthly Notices of the Royal Astronomical Society,,8
2000-07-01,"Maroto, Antonio L.; Peláez, J. R.",2000,2000-07-01,The equivalence theorem and the production of gravitinos after inflation,Physical Review D,hep-ph/9912212,19
2000-07-01,"Brodbeck, Othmar; Zagermann, Marco",2000,2000-07-01,"Dimensionally reduced gravity, Hermitian symmetric spaces and the Ashtekar variables",Classical and Quantum Gravity,gr-qc/9911118,9
2000-08-01,"Figueroa-O'Farrill, José Miguel",2000,2000-08-01,"Breaking the 0264- 9381/17/15/306/bigssm"" ALT=""sanserifM-waves",Classical and Quantum Gravity,hep-th/9904124,86
2000-08-01,"Bergshoeff, Eric; Van Proeyen, Antoine",2000,2000-08-01,The many faces of OSp(1|32),Classical and Quantum Gravity,hep-th/0003261,40
2000-08-01,"Willott, Chris J.; Rawlings, Steve; Blundell, Katherine M.; Lacy, Mark",2000,2000-08-01,The quasar fraction in low-frequency-selected complete samples and implications for unified schemes,Monthly Notices of the Royal Astronomical Society,astro-ph/0003461,100
2000-08-01,"Bjoraker, Jeff; Hosotani, Yutaka",2000,2000-08-01,"Monopoles, dyons, and black holes in the four-dimensional Einstein-Yang-Mills theory",Physical Review D,hep-th/0002098,92
2000-08-01,"Bonanno, Alfio; Reuter, Martin",2000,2000-08-01,Renormalization group improved black hole spacetimes,Physical Review D,hep-th/0002196,343
2000-08-01,"Aros, Rodrigo; Contreras, Mauricio; Olea, Rodrigo; Troncoso, Ricardo; Zanelli, Jorge",2000,2000-08-01,Conserved charges for even dimensional asymptotically AdS gravity theories,Physical Review D,hep-th/9912045,100
2000-08-01,"Brihaye, Y.; Grard, F.; Hoorelbeke, S.",2000,2000-08-01,Gravitating dyons and the Lue-Weinberg bifurcation,Physical Review D,hep-th/9912023,5
2000-09-01,"Webb, Wayne; Malkan, Matthew",2000,2000-09-01,Comparison Star Sequences for Optical Photometry of Active Galactic Nuclei and Quasars,The Astrophysical Journal Supplement Series,,6
2000-09-01,"Pilcher, F.",2000,2000-09-01,General Report of Position Observations by the ALPO Minor Planets Section for the Year 1999,Minor Planet Bulletin,,0
2000-09-01,"Webb, Wayne; Malkan, Matthew",2000,2000-09-01,Rapid Optical Variability in Active Galactic Nuclei and Quasars,The Astrophysical Journal,,86
2000-09-01,"Wood, Kenneth; Raymond, John",2000,2000-09-01,Resonant Scattering of Emission Lines in Coronal Loops: Effects on Image Morphology and Line Ratios,The Astrophysical Journal,astro-ph/0004131,21
2000-09-01,"Ivashchuk, V. D.; Kenmoku, M.; Melnikov, V. N.",2000,2000-09-01,On Quantum Analogue of p-Brane Black Holes,Gravitation and Cosmology,gr-qc/0101043,4
2000-09-01,"Koepsell, K.; Nicolai, H.; Samtleben, H.",2000,2000-09-01,An exceptional geometry for d = 11 supergravity?,Classical and Quantum Gravity,hep-th/0006034,55
2000-09-01,"Cvetič, M.; Lü, H.; Pope, C. N.",2000,2000-09-01,Consistent Kaluza-Klein sphere reductions,Physical Review D,hep-th/0003286,136
2000-10-01,"Hoxha, P.; Martinez-Acosta, R. R.; Pope, C. N.",2000,2000-10-01,"Kaluza-Klein consistency, Killing vectors and Kähler spaces",Classical and Quantum Gravity,hep-th/0005172,65
2000-10-01,"Kallosh, Renata; Kofman, Lev; Linde, Andrei; Van Proeyen, Antoine",2000,2000-10-01,"Superconformal symmetry, supergravity and cosmology",Classical and Quantum Gravity,hep-th/0006179,153
2000-10-01,"Hammond, Richard T.",2000,2000-10-01,Strings in Gravity with Torsion,General Relativity and Gravitation,gr-qc/9904033,16
2000-10-01,"Lidsey, J. E.; Wands, D.; Copeland, E. J.",2000,2000-10-01,Superstring cosmology,Physics Reports,hep-th/9909061,420
2000-10-01,"Bastero-Gil, Mar; Mazumdar, Anupam",2000,2000-10-01,Gravitino production in hybrid inflationary models,Physical Review D,hep-ph/0002004,27
2000-10-01,"Deser, S.; Seminara, D.",2000,2000-10-01,Tree amplitudes and two-loop counterterms in D=11 supergravity,Physical Review D,hep-th/0002241,36
2000-10-01,"Crisóstomo, Juan; Troncoso, Ricardo; Zanelli, Jorge",2000,2000-10-01,Black hole scan,Physical Review D,hep-th/0003271,239
2000-11-01,"Alexander, P.",2000,2000-11-01,Evolutionary models for radio sources from compact sources to classical doubles,Monthly Notices of the Royal Astronomical Society,,84
2000-11-01,"Minns, A. R.; Riley, J. M.",2000,2000-11-01,Compact radio sources variable at 151MHz - II. High-resolution observations of an unbiased sample,Monthly Notices of the Royal Astronomical Society,,1
2000-11-01,"Emilio, M.; Kuhn, J. R.; Bush, R. I.; Scherrer, P.",2000,2000-11-01,On the Constancy of the Solar Diameter,The Astrophysical Journal,,61
2000-11-01,"Storrie-Lombardi, Lisa J.; Wolfe, Arthur M.",2000,2000-11-01,Surveys for z&gt;3 Damped Lyα Absorption Systems: The Evolution of Neutral Gas,The Astrophysical Journal,astro-ph/0006044,250
2000-11-01,"Lee, Julia C.; Fabian, A. C.; Reynolds, Christopher S.; Brandt, W. N.; Iwasawa, Kazushi",2000,2000-11-01,The X-ray variability of the Seyfert 1 galaxy MCG-6-30-15 from long ASCA and RXTE observations,Monthly Notices of the Royal Astronomical Society,astro-ph/9909239,94
2000-11-01,"Julia, B.; Silva, S.",2000,2000-11-01,Currents and superpotentials in classical gauge theories: II. Global aspects and the example of affine gravity,Classical and Quantum Gravity,gr-qc/0005127,56
2000-11-01,"Dudas, Emilian",2000,2000-11-01,TOPICAL REVIEW: Theory and phenomenology of type I strings and M-theory,Classical and Quantum Gravity,hep-ph/0006190,102
2000-11-01,"Ashtekar, Abhay; Fairhurst, Stephen; Krishnan, Badri",2000,2000-11-01,Isolated horizons: Hamiltonian evolution and the first law,Physical Review D,gr-qc/0005083,250
2000-12-01,"Ivashchuk, V. D.",2000,2000-12-01,On Supersymmetric Solutions in D = 11 Supergravity with Ricci-Flat Internal Spaces,Gravitation and Cosmology,hep-th/0012263,7
2000-12-01,"Chen, Chiang-Mei; Nester, James M.",2000,2000-12-01,A Symplectic Hamiltonian Derivation of Quasilocal Energy-Momentum for GR,Gravitation and Cosmology,gr-qc/0001088,69
2000-12-01,"Bernstein, Gary; Khushalani, Bharat",2000,2000-12-01,Orbit Fitting and Uncertainties for Kuiper Belt Objects,The Astronomical Journal,astro-ph/0008348,122
2000-12-01,"Aldaya, V.; Jaramillo, J. L.",2000,2000-12-01,A first analysis regarding matter-dynamical diffeomorphism coupling,Classical and Quantum Gravity,gr-qc/0006103,1
2001-01-01,,2001,2001-01-01,Jack Bondietti remembered (news note),Monthly Notes of the Astronomical Society of South Africa,,0
2001-01-01,"Fox, Christopher G.; Matsumoto, Haruyoshi; Lau, Tai-Kwan Andy",2001,2001-01-01,Monitoring Pacific Ocean seismicity from an autonomous hydrophone array,Journal of Geophysical Research,,115
2001-01-01,"Goreva, J. S.; Burnett, D. S.",2001,2001-01-01,Phosphate control on the Th/U variations in ordinary chondrites: Improving solar system abundances,Meteoritics and Planetary Science,,20
2001-01-01,"Wdowiak, Thomas J.; Armendarez, Lawrence P.; Agresti, David G.; Wade, Manson L.; Wdowiak, Suzanne Y.; Claeys, Philippe; Izett, Glenn",2001,2001-01-01,Presence of an iron-rich nanophase material in the upper layer of the Cretaceous-Tertiary boundary clay,Meteoritics and Planetary Science,,27
2001-02-01,"Glazebrook, Karl; Bland-Hawthorn, Joss",2001,2001-02-01,Microslit Nod-Shuffle Spectroscopy: A Technique for Achieving Very High Densities of Spectra,Publications of the Astronomical Society of the Pacific,astro-ph/0011104,137
2001-02-01,"Nicolai, H.; Samtleben, H.",2001,2001-02-01,Maximal Gauged Supergravity in Three Dimensions,Physical Review Letters,hep-th/0010076,162
2001-03-01,"Peeters, Kasper; Vanhove, Pierre; Westerberg, Anders",2001,2001-03-01,"Supersymmetric higher-derivative actions in 10 and 11 dimensions, the associated superalgebras and their formulation in superspace",Classical and Quantum Gravity,hep-th/0010167,115
2001-03-01,"Johnson, Clifford V.",2001,2001-03-01,"Enhançons, fuzzy spheres, and multimonopoles",Physical Review D,hep-th/0004068,21
2001-04-01,"Willott, Chris J.; Rawlings, Steve; Blundell, Katherine M.; Lacy, Mark; Eales, Stephen A.",2001,2001-04-01,"The radio luminosity function from the low-frequency 3CRR, 6CE and 7CRS complete samples",Monthly Notices of the Royal Astronomical Society,astro-ph/0010419,245
2001-04-01,"Péroux, Céline; Storrie-Lombardi, Lisa J.; McMahon, Richard G.; Irwin, Mike; Hook, Isobel M.",2001,2001-04-01,Absorption Systems in the Spectra of 66 Z&gt;~4 Quasars,The Astronomical Journal,astro-ph/0101179,94
2001-04-01,"Taylor, Washington",2001,2001-04-01,M(atrix) theory: matrix quantum mechanics as a fundamental theory,Reviews of Modern Physics,hep-th/0101126,233
2001-04-01,"Martín, Xavier; O'connor, Denjoe; Rideout, David; Sorkin, Rafael D.",2001,2001-04-01,``Renormalization'' transformations induced by cycles of expansion and contraction in causal set cosmology,Physical Review D,gr-qc/0009063,29
2001-04-01,"Giovannini, Massimo",2001,2001-04-01,Hedgehogs in higher dimensional gravity with curvature self-interactions,Physical Review D,hep-th/0009172,9
2001-04-01,"Silva, Sebastián",2001,2001-04-01,Brane-world charges,Classical and Quantum Gravity,hep-th/0010098,9
2001-04-01,"Halliwell, J. J.",2001,2001-04-01,Approximate decoherence of histories and 't Hooft's deterministic quantum theory,Physical Review D,quant-ph/0011103,19
2001-05-01,"Chrusciel, Piotr T.; Nagy, Gabriel",2001,2001-05-01,LETTER TO THE EDITOR: The Hamiltonian mass of asymptotically anti-de Sitter space-times,Classical and Quantum Gravity,hep-th/0011270,15
2001-05-01,"Tsuda, Motomu",2001,2001-05-01,N=3 chiral supergravity compatible with the reality condition and higher N chiral Lagrangian density,Physical Review D,gr-qc/0011046,3
2001-05-01,"Damour, Thibault; Henneaux, Marc",2001,2001-05-01,"E<SUB>10</SUB>, BE<SUB>10</SUB> and Arithmetical Chaos in Superstring Cosmology",Physical Review Letters,hep-th/0012172,150
2001-05-01,"Bandos, Igor A.; de Azcárraga, José A.; Izquierdo, José M.; Lukierski, Jerzy",2001,2001-05-01,BPS States in M Theory and Twistorial Constituents,Physical Review Letters,hep-th/0101113,58
2001-06-01,"Judge, Philip G.; Tarbell, Theodore D.; Wilhelm, Klaus",2001,2001-06-01,A Study of Chromospheric Oscillations Using the SOHO and TRACE Spacecraft,The Astrophysical Journal,,84
2001-06-01,"Willott, Chris J.; Rawlings, Steve; Blundell, Katherine M.",2001,2001-06-01,Extremely red galaxy counterparts to 7C radio sources,Monthly Notices of the Royal Astronomical Society,astro-ph/0011082,48
2001-06-01,"Shibata, Kazunari; Tanuma, Syuniti",2001,2001-06-01,Plasmoid-induced-reconnection and fractal reconnection,"Earth, Planets and Space",astro-ph/0101008,321
2001-06-01,"Herzog, Christopher P.; Klebanov, Igor R.",2001,2001-06-01,Gravity duals of fractional branes in various dimensions,Physical Review D,hep-th/0101020,44
2001-08-01,"Bukhmastova, Yu. L.",2001,2001-08-01,Properties of Quasar-Galaxy Associations and Gravitational Mesolensing by Halo Objects,Astronomy Reports,astro-ph/0206456,8
2001-08-01,"de Wit, B.; Nicolai, H.",2001,2001-08-01,"Hidden symmetries, central charges and all that",Classical and Quantum Gravity,hep-th/0011239,52
2001-08-01,"Bergshoeff, Eric; Van Proeyen, Antoine",2001,2001-08-01,"Symmetries of string, M- and F-theories",Classical and Quantum Gravity,hep-th/0010195,4
2001-08-01,"Halliwell, J. J.",2001,2001-08-01,Trajectories for the wave function of the universe from a simple detector model,Physical Review D,gr-qc/0008046,45
2001-08-01,"Ambjørn, J.; Jurkiewicz, J.; Loll, R.",2001,2001-08-01,Nonperturbative 3D Lorentzian quantum gravity,Physical Review D,hep-th/0011276,94
2001-08-01,"Carlip, S.",2001,2001-08-01,Quantum gravity: a progress report,Reports on Progress in Physics,gr-qc/0108040,252
2001-08-01,"Michalak, G.",2001,2001-08-01,"Determination of asteroid masses. II. (6) Hebe, (10) Hygiea, (15) Eunomia, (52) Europa, (88) Thisbe, (444) Gyptis, (511) Davida and (704) Interamnia",Astronomy and Astrophysics,,31
2001-09-01,"Savvidou, Ntina",2001,2001-09-01,General relativity histories theory: spacetime diffeomorphisms and the Dirac algebra of constraints,Classical and Quantum Gravity,gr-qc/0104081,22
2001-10-01,"Brax, Philippe; Martin, Jérôme; Riazuelo, Alain",2001,2001-10-01,Quintessence with two energy scales,Physical Review D,hep-ph/0104240,20
2001-10-01,"Phillipps, S.; Drinkwater, M. J.; Gregg, M. D.; Jones, J. B.",2001,2001-10-01,Ultracompact Dwarf Galaxies in the Fornax Cluster,The Astrophysical Journal,astro-ph/0106377,139
2001-10-01,"Ivashchuk, V. D.; Melnikov, V. N.",2001,2001-10-01,TOPICAL REVIEW: Exact solutions in multidimensional gravity with antisymmetric forms,Classical and Quantum Gravity,hep-th/0110274,81
2001-11-01,"West, P.",2001,2001-11-01,E<SUB>11</SUB> and M theory,Classical and Quantum Gravity,hep-th/0104081,425
2001-11-01,"Martí, Daniel; Pomarol, Alex",2001,2001-11-01,Supersymmetric theories with compact extra dimensions in N=1 superfields,Physical Review D,hep-th/0106256,194
2001-12-01,"Brihaye, Y.; Hartmann, B.; Kunz, J.",2001,2001-12-01,Dilatonic monopoles and ``hairy'' black holes,Physical Review D,hep-th/0106227,11
2001-12-01,"Gates, S. James; Nishino, Hitoshi; Rajpoot, Subhash",2001,2001-12-01,Teleparallel superspace in eleven dimensions coupled to supermembranes,Physical Review D,hep-th/0107155,5
2001-12-01,"Valladares, C. E.; Basu, S.; Groves, K.; Hagan, M. P.; Hysell, D.; Mazzella, A. J., Jr; Sheehan, R. E.",2001,2001-12-01,Measurement of the latitudinal distributions of total electron content during equatorial spread F events,Journal of Geophysical Research,,54
2001-12-01,"Nishino, Hitoshi; Rajpoot, Subhash",2001,2001-12-01,Note on embedding of M-theory corrections into eleven-dimensional superspace,Physical Review D,hep-th/0103224,11
2001-12-01,"Halliwell, J. J.; Thorwart, J.",2001,2001-12-01,Decoherent histories analysis of the relativistic particle,Physical Review D,gr-qc/0106095,40
2001-12-01,"Theis, Ulrich; van Nieuwenhuizen, Peter",2001,2001-12-01,Ward identities for N = 2 rigid and local supersymmetry in Euclidean space,Classical and Quantum Gravity,hep-th/0108204,12
2001-12-01,"Sterken, C.; Hearnshaw, J. B.",2001,2001-12-01,Miklós Konkoly Thege (1842-1916). 100 Years of Observational Astronomy and Astrophysics. A collection of papers on the history of Observational Astrophysics,Journal of Astronomical Data,,0
2001-12-01,"Snellen, I. A. G.; Best, P. N.",2001,2001-12-01,Distant FR I radio galaxies in the Hubble Deep Field: implications for the cosmological evolution of radio-loud AGN,Monthly Notices of the Royal Astronomical Society,astro-ph/0108440,29
2002-01-01,"van der Bij, J. J.; Radu, Eugen",2002,2002-01-01,On Rotating Regular Non-Abelian Solutions,International Journal of Modern Physics A,gr-qc/0111046,56
2002-01-01,"Constantin, Anca; Shields, Joseph C.; Hamann, Fred; Foltz, Craig B.; Chaffee, Frederic H.",2002,2002-01-01,Emission-Line Properties of z&gt;4 Quasars,The Astrophysical Journal,astro-ph/0109328,39
2002-01-01,"Barrow, John D.; Hervik, Sigbjørn",2002,2002-01-01,Magnetic brane-worlds,Classical and Quantum Gravity,gr-qc/0109084,23
2002-01-01,"Chen, Chiang-Mei; Gal'tsov, Dmitri V.; Sharakin, Sergei A.",2002,2002-01-01,Inverse dualization and non-local dualities between Einstein gravity and supergravities,Classical and Quantum Gravity,hep-th/0109151,3
2002-01-01,"Francaviglia, M.; Raiteri, M.",2002,2002-01-01,"Hamiltonian, energy and entropy in general relativity with non-orthogonal boundaries",Classical and Quantum Gravity,gr-qc/0107074,19
2002-01-01,"Bañados, Máximo",2002,2002-01-01,Linear Spectrum of OSp(32 | 1) Chern-Simons Supergravity in Eleven Dimensions,Physical Review Letters,hep-th/0107214,21
2002-01-01,"Slagter, R. J.",2002,2002-01-01,Radiative non-Abelian cosmic strings with negative cosmological constant,Classical and Quantum Gravity,,3
2002-02-01,"Bonanno, A.; Reuter, M.",2002,2002-02-01,Cosmology of the Planck era from a renormalization group for quantum gravity,Physical Review D,hep-th/0106133,240
2002-02-01,"Lundstrom, Craig C.",2002,2002-02-01,Acceptance of the 2001 F.W. Clarke award,Geochimica et Cosmochimica Acta,,0
2002-02-01,"Giveon, Uriel; Sternberg, Amiel; Lutz, Dieter; Feuchtgruber, Helmut; Pauldrach, A. W. A.",2002,2002-02-01,The Excitation and Metallicity of Galactic H II Regions from Infrared Space Observatory SWS Observations of Mid-Infrared Fine-Structure Lines,The Astrophysical Journal,,115
2002-02-01,"Petrov, Alexander N.; Katz, Joseph",2002,2002-02-01,"Conserved currents, superpotentials and cosmological perturbations",Proceedings of the Royal Society of London Series A,gr-qc/9911025,36
2002-02-01,"Bañados, Máximo",2002,2002-02-01,Charged solutions in 5D Chern-Simons supergravity,Physical Review D,hep-th/0109031,5
2002-03-01,"Aceves de La Cruz, F.; Rosales, J. J.; Tkach, V. I.; Torres A, J.",2002,2002-03-01,SUSY Cosmological Models,Gravitation and Cosmology,hep-th/0106007,10
2002-03-01,"Dasgupta, Arundhati; Nicolai, Hermann; Plefka, Jan",2002,2002-03-01,An Introduction to the Quantum Supermembrane,Gravitation and Cosmology,hep-th/0201182,15
2002-03-01,"Juliá-Díaz, B.; Haidenbauer, J.; Valcarce, A.; Fernández, F.",2002,2002-03-01,Quark-model based study of the triton binding energy,Physical Review C,hep-ph/0112244,14
2002-03-01,"Chamblin, A.; Lambert, N. D.",2002,2002-03-01,"Zero-branes, quantum mechanics, and the cosmological constant",Physical Review D,hep-th/0107031,18
2002-03-01,"Gersdorff, G. V.; Quirós, M.",2002,2002-03-01,Supersymmetry breaking on orbifolds from Wilson lines,Physical Review D,hep-th/0110132,60
2002-03-01,"Goffin, E.",2002,2002-03-01,Close Approaches of Minor Planets to Naked Eye Stars in 2002,Minor Planet Bulletin,,0
2002-04-01,"Khoury, Justin; Ovrut, Burt A.; Seiberg, Nathan; Steinhardt, Paul J.; Turok, Neil",2002,2002-04-01,From big crunch to big bang,Physical Review D,hep-th/0108187,495
2002-05-01,"Allemandi, G.; Francaviglia, M.; Raiteri, M.",2002,2002-05-01,Energy in Einstein-Maxwell theory and the first law of isolated horizons via the Noether theorem,Classical and Quantum Gravity,,6
2002-05-01,"Kallosh, Renata; Linde, Andrei; Prokushkin, Sergey; Shmakova, Marina",2002,2002-05-01,"Gauged supergravities, de Sitter space, and cosmology",Physical Review D,hep-th/0110089,93
2002-05-01,"Songaila, Antoinette; Cowie, Lennox L.",2002,2002-05-01,Approaching Reionization: The Evolution of the Ly α Forest from z=4 to z=6,The Astronomical Journal,astro-ph/0202165,114
2002-05-01,"Maharana, Jnanadeva",2002,2002-05-01,From big crunch to big bang: A quantum string cosmology perspective,Physical Review D,gr-qc/0110120,5
2002-05-01,"Aros, Rodrigo; Martínez, Cristián; Troncoso, Ricardo; Zanelli, Jorge",2002,2002-05-01,Supersymmetry of gravitational ground states,Journal of High Energy Physics,hep-th/0204029,22
2002-05-01,"Halliwell, J. J.; Thorwart, J.",2002,2002-05-01,Life in an energy eigenstate: Decoherent histories analysis of a model timeless universe,Physical Review D,gr-qc/0201070,51
2002-06-01,"Ivashchuk, V. D.",2002,2002-06-01,Composite fluxbranes with general intersections,Classical and Quantum Gravity,hep-th/0202022,23
2002-06-01,"Reisenberger, Michael; Rovelli, Carlo",2002,2002-06-01,Spacetime states and covariant quantum theory,Physical Review D,gr-qc/0111016,52
2002-06-01,"Borokhov, Vadim",2002,2002-06-01,Belinfante tensors induced by matter-gravity couplings,Physical Review D,hep-th/0201043,11
2002-06-01,"Kouletsis, I.; Kuchař, K. V.",2002,2002-06-01,Diffeomorphisms as symplectomorphisms in history phase space: Bosonic string model,Physical Review D,gr-qc/0108022,14
2002-07-01,"Müller, T. G.; Hotzel, S.; Stickel, M.",2002,2002-07-01,Solar system objects in the ISOPHOT 170 mu m serendipity survey,Astronomy and Astrophysics,astro-ph/0203216,9
2002-07-01,"Marolf, Donald; Rovelli, Carlo",2002,2002-07-01,Relativistic quantum measurement,Physical Review D,gr-qc/0203056,34
2002-07-01,"Ruffolo, D.",2002,2002-07-01,Classification of solar energetic particles,Advances in Space Research,,3
2002-08-01,"Hysell, D. L.; Burcham, J. D.",2002,2002-08-01,Long term studies of equatorial spread /F using the JULIA radar at Jicamarca,Journal of Atmospheric and Solar-Terrestrial Physics,,106
2002-08-01,"Raghavarao, R.; Patra, A. K.; Sripathi, S.",2002,2002-08-01,Equatorial E region irregularities: a review of recent observations,Journal of Atmospheric and Solar-Terrestrial Physics,,10
2002-08-01,"Chau, J. L.; Woodman, R. F.; Flores, L. A.",2002,2002-08-01,Statistical characteristics of low-latitude ionospheric field-aligned irregularities obtained with the Piura VHF radar,Annales Geophysicae,,25
2002-08-01,"Nishino, Hitoshi; Rajpoot, Subhash",2002,2002-08-01,Generalized BF theory in superspace as the underlying theory of 11D supergravity,Classical and Quantum Gravity,hep-th/0108123,0
2002-08-01,"Glampedakis, Kostas; Kennefick, Daniel",2002,2002-08-01,Zoom and whirl: Eccentric equatorial orbits around spinning black holes and their evolution under gravitational radiation reaction,Physical Review D,gr-qc/0203086,170
2002-08-01,"Lamine, B.; Jaekel, M. -T.; Reynaud, S.",2002,2002-08-01,Gravitational decoherence of atomic interferometers,European Physical Journal D,quant-ph/0202086,22
2002-08-01,"Silva, Sebastián",2002,2002-08-01,Black-hole entropy and thermodynamics from symmetries,Classical and Quantum Gravity,hep-th/0204179,67
2002-08-01,"Hysell, D. L.; Chau, J. L.",2002,2002-08-01,Imaging radar observations and nonlocal theory of large-scale plasma waves in the equatorial electrojet,Annales Geophysicae,,11
2002-09-01,"Alexander, P.",2002,2002-09-01,On the interaction of FR II radio sources with the intracluster medium,Monthly Notices of the Royal Astronomical Society,astro-ph/0204443,42
2002-09-01,"Pilcher, F.",2002,2002-09-01,General Report of Position Observations by the ALPO Minor Planets Section for the Year 2001,Minor Planet Bulletin,,0
2002-10-01,"Willott, Chris J.; Rawlings, Steve; Blundell, Katherine M.; Lacy, Mark; Hill, Gary J.; Scott, Susan E.",2002,2002-10-01,Optical spectroscopy of radio galaxies in the 7C Redshift Survey,Monthly Notices of the Royal Astronomical Society,astro-ph/0205507,37
2002-10-01,"Eugster, O.; Busemann, H.; Lorenzetti, S.; Terribilini, D.",2002,2002-10-01,Ejection ages from krypton-81-krypton-83 dating and pre-atmospheric sizes of martian meteorites,Meteoritics and Planetary Science,,79
2002-10-01,"Barrow, John D.; Hervik, Sigbjørn",2002,2002-10-01,The Weyl tensor in spatially homogeneous cosmological models,Classical and Quantum Gravity,gr-qc/0206061,32
2002-10-01,"Sturm, E.; Lutz, D.; Verma, A.; Netzer, H.; Sternberg, A.; Moorwood, A. F. M.; Oliva, E.; Genzel, R.",2002,2002-10-01,Mid-Infrared line diagnostics of active galaxies. A spectroscopic AGN survey with ISO-SWS,Astronomy and Astrophysics,astro-ph/0207381,194
2002-10-01,"Rogatko, Marek",2002,2002-10-01,Positivity of energy in Einstein-Maxwell axion-dilaton gravity,Classical and Quantum Gravity,hep-th/0209126,7
2002-10-01,"Frye, Kevin M.; Marone, Chris",2002,2002-10-01,The effect of particle dimensionality on Granular friction in laboratory shear zones,Geophysical Research Letters,,25
2002-11-01,"Maccarone, Thomas J.",2002,2002-11-01,On the misalignment of jets in microquasars,Monthly Notices of the Royal Astronomical Society,astro-ph/0209105,124
2002-11-01,"Angelantonj, C.; Sagnotti, A.",2002,2002-11-01,Open strings,Physics Reports,hep-th/0204089,367
2002-11-01,"Damour, Thibault; Kogan, Ian I.; Papazoglou, Antonios",2002,2002-11-01,Nonlinear bigravity and cosmic acceleration,Physical Review D,hep-th/0206044,110
2002-11-01,"Higuchi, Atsushi",2002,2002-11-01,Radiation reaction in quantum field theory,Physical Review D,quant-ph/0208017,30
2002-11-01,"Damour, T.; Henneaux, M.; Nicolai, H.",2002,2002-11-01,E<SUB>10</SUB> and a Small Tension Expansion of M Theory,Physical Review Letters,hep-th/0207267,264
2002-12-01,"Woodman, Ronald F.; Chau, Jorge L.",2002,2002-12-01,First Jicamarca radar observations of two-stream E region irregularities under daytime counter equatorial electrojet conditions,Journal of Geophysical Research (Space Physics),,16
2002-12-01,"Huang, C. Y.; Burke, W. J.; Machuzak, J. S.; Gentile, L. C.; Sultan, P. J.",2002,2002-12-01,Equatorial plasma bubbles observed by DMSP satellites during a full solar cycle: Toward a global climatology,Journal of Geophysical Research (Space Physics),,87
2002-12-01,"Rius, Antonio; Aparicio, Josep M.; Cardellach, Estel; Martín-Neira, Manuel; Chapron, Bertrand",2002,2002-12-01,Sea surface state measured using GPS reflected signals,Geophysical Research Letters,,46
2002-12-01,"Niedermaier, Max",2002,2002-12-01,Renormalization and asymptotic safety in truncated quantum Einstein gravity,Journal of High Energy Physics,hep-th/0207143,58
2002-12-01,"Bern, Zvi",2002,2002-12-01,Perturbative Quantum Gravity and its Relation to Gauge Theory,Living Reviews in Relativity,gr-qc/0206071,139
2002-12-01,"Hardcastle, M. J.; Birkinshaw, M.; Cameron, R. A.; Harris, D. E.; Looney, L. W.; Worrall, D. M.",2002,2002-12-01,Magnetic Field Strengths in the Hot Spots and Lobes of Three Powerful Fanaroff-Riley Type II Radio Sources,The Astrophysical Journal,astro-ph/0208204,136
2002-12-01,"Wu, Zhong-Chao",2002,2002-12-01,Dispelling the Anthropic Principle from the Dimensionality Arguments,Chinese Physics Letters,gr-qc/0209049,1
2002-12-01,"Dybczyński, P. A.",2002,2002-12-01,Simulating observable comets. I. The effects of a single stellar passage through or near the Oort cometary cloud,Astronomy and Astrophysics,,39
2002-12-01,"Chalmers, Gordon",2002,2002-12-01,LETTER TO THE EDITOR: Cosmological constant in broken maximal supergravities,Classical and Quantum Gravity,hep-th/0103225,6
2003-01-01,"Brito, Francisco A.; Cvetic, Mirjam; Naqvi, Asad",2003,2003-01-01,Brane resolution and gravitational Chern Simons terms,Classical and Quantum Gravity,hep-th/0206180,9
2003-01-01,"Nishino, Hitoshi; Rajpoot, Subhash",2003,2003-01-01,Topological gauging of N=16 supergravity in three dimensions,Physical Review D,hep-th/0209106,5
2003-01-01,"Ivashchuk, V. D.",2003,2003-01-01,Composite S-brane solutions related to Toda-type systems,Classical and Quantum Gravity,hep-th/0208101,53
2003-01-01,"Easson, Damien A.",2003,2003-01-01,Brane Gases on K3 and Calabi Yau Manifolds,International Journal of Modern Physics A,hep-th/0110225,62
2003-01-01,"Pravec, Petr; Harris, Alan W.; Warner, Brian",2003,2003-01-01,Asteroid photometry opportunities January - March 2003,Minor Planet Bulletin,,0
2003-01-01,"Warner, Brian",2003,2003-01-01,Asteroid-deepsky appulses in 2003,Minor Planet Bulletin,,0
2003-01-01,"Hervik, Sigbjørn",2003,2003-01-01,Chaos and Brane-worlds,Astrophysics and Space Science,gr-qc/0210047,8
2003-01-01,"Slivan, Stephen M.; Bowsher, Emily C.; Chang, Bena W.",2003,2003-01-01,Rotation period and spin direction of near-Earth asteroid (35396) 1997 XF11,Minor Planet Bulletin,,1
2003-02-01,"Allemandi, G.; Francaviglia, M.; Raiteri, M.",2003,2003-02-01,Covariant charges in Chern-Simons AdS<SUB>3</SUB> gravity,Classical and Quantum Gravity,gr-qc/0211098,13
2003-02-01,"Pons, Josep M.",2003,2003-02-01,"Boundary Conditions from Boundary Terms, Noether Charges and the Trace K Lagrangian in General Relativity",General Relativity and Gravitation,gr-qc/0105032,10
2003-02-01,"Bekaert, Xavier; Boulanger, Nicolas; Henneaux, Marc",2003,2003-02-01,Consistent deformations of dual formulations of linearized gravity: A no-go result,Physical Review D,hep-th/0210278,89
2003-02-01,"Alonso-Zarza, Ana M.",2003,2003-02-01,Palaeoenvironmental significance of palustrine carbonates and calcretes in the geological record,Earth Science Reviews,,186
2003-02-01,"Willott, Chris J.; Rawlings, Steve; Jarvis, Matt J.; Blundell, Katherine M.",2003,2003-02-01,Near-infrared imaging and the K-z relation for radio galaxies in the 7C Redshift Survey,Monthly Notices of the Royal Astronomical Society,astro-ph/0209439,173
2003-03-01,"Moraitakis, George; Purkiss, Andrew G.; Goodfellow, Julia M.",2003,2003-03-01,Simulated dynamics and biological macromolecules,Reports on Progress in Physics,,3
2003-03-01,"Hu, B. L.; Verdaguer, E.",2003,2003-03-01,TOPICAL REVIEW:  Stochastic gravity: a primer with applications,Classical and Quantum Gravity,gr-qc/0211090,67
2003-03-01,"van der Meijde, Mark; van der Lee, Suzan; Giardini, Domenico",2003,2003-03-01,Crustal structure beneath broad-band seismic stations in the Mediterranean region,Geophysical Journal International,,70
2003-04-01,"Reynolds, Christopher S.; Nowak, Michael A.",2003,2003-04-01,Fluorescent iron lines as a probe of astrophysical black hole systems,Physics Reports,astro-ph/0212065,428
2003-04-01,"Gegenberg, Jack; Martínez, Cristián; Troncoso, Ricardo",2003,2003-04-01,Finite action for three dimensional gravity with a minimally coupled scalar field,Physical Review D,hep-th/0301190,50
2003-04-01,"Datta, S.",2003,2003-04-01,Fractal structure of the Horsehead nebula (B 33),Astronomy and Astrophysics,,8
2003-05-01,"Burke, W. J.; Huang, C. Y.; Valladares, C. E.; Machuzak, J. S.; Gentile, L. C.; Sultan, P. J.",2003,2003-05-01,Multipoint observations of equatorial plasma bubbles,Journal of Geophysical Research (Space Physics),,19
2003-05-01,"Volkov, Mikhail S.; Wöhnert, Erik",2003,2003-05-01,Existence of spinning solitons in gauge field theory,Physical Review D,hep-th/0302032,19
2003-05-01,"Damour, T.; Henneaux, M.; Nicolai, H.",2003,2003-05-01,TOPICAL REVIEW:  Cosmological billiards,Classical and Quantum Gravity,,172
2003-05-01,"Smith, Douglas J.",2003,2003-05-01,TOPICAL REVIEW:  Intersecting brane solutions in string and M-theory,Classical and Quantum Gravity,hep-th/0210157,54
2003-05-01,"Filippov, A. T.; Maison, D.",2003,2003-05-01,Horizons in (1 + 1)-dimensional dilaton gravity coupled to matter,Classical and Quantum Gravity,gr-qc/0210081,11
2003-05-01,"Cornell, A. S.; Joshi, G. C.; Rozowsky, J. S.; Wali, K. C.",2003,2003-05-01,Non-Abelian monopole and dyon solutions in a modified Einstein-Yang-Mills-Higgs system,Physical Review D,hep-th/0207043,3
2003-06-01,"Patricot, Christophe",2003,2003-06-01,Kaigorodov spaces and their Penrose limits,Classical and Quantum Gravity,hep-th/0302073,14
2003-06-01,"West, Peter",2003,2003-06-01,"Very extended E<SUB>8</SUB> and A<SUB>8</SUB> at low levels, gravity and supergravity",Classical and Quantum Gravity,hep-th/0212291,93
2003-06-01,"Keurentjes, Arjan",2003,2003-06-01,Oxidation = group theory,Classical and Quantum Gravity,hep-th/0212050,7
2003-06-01,"Fischer, Debra A.; Butler, R. Paul; Marcy, Geoffrey W.; Vogt, Steven S.; Henry, Gregory W.",2003,2003-06-01,A Sub-Saturn Mass Planet Orbiting HD 3651,The Astrophysical Journal,,46
2003-06-01,"Osterbrock, Donald E.",2003,2003-06-01,"Don Hendrix, master Mount Wilson and Palomar Observatories optician",Journal of Astronomical History and Heritage,,0
2003-06-01,"Torres, Guillermo; Mader, Jeff A.; Marschall, Laurence A.; Neuhäuser, Ralph; Duffy, Alaine S.",2003,2003-06-01,Optical Photometry and X-Ray Monitoring of the ``Cool Algol'' BD +05°706: Determination of the Physical Properties,The Astronomical Journal,astro-ph/0303152,7
2003-07-01,"Brändle, Matthias; Lukas, André",2003,2003-07-01,Flop transitions in M-theory cosmology,Physical Review D,hep-th/0212263,22
2003-08-01,"Englert, François; Houart, Laurent; West, Peter",2003,2003-08-01,"Intersection rules, dynamics and symmetries",Journal of High Energy Physics,hep-th/0307024,24
2003-08-01,"Fienga, A.; Bange, J. -F.; Bec-Borsenberger, A.; Thuillot, W.",2003,2003-08-01,Close encounters of asteroids before and during the ESA GAIA mission,Astronomy and Astrophysics,,8
2003-09-01,"Ferraris, M.; Francaviglia, M.; Raiteri, M.",2003,2003-09-01,Conserved quantities from the equations of motion: with applications to natural and gauge natural theories of gravitation,Classical and Quantum Gravity,gr-qc/0305047,15
2003-09-01,"Ivashchuk, V. D.",2003,2003-09-01,Generalized pp-wave Solutions on Products of Ricci-Flat Spaces,Gravitation and Cosmology,hep-th/0303050,1
2003-09-01,"Englert, François; Houart, Laurent; Taormina, Anne; West, Peter",2003,2003-09-01,The symmetry of M-theories,Journal of High Energy Physics,hep-th/0304206,87
2003-09-01,"Brand, Kate; Rawlings, Steve; Hill, Gary J.; Lacy, Mark; Mitchell, Ewan; Tufts, Joe",2003,2003-09-01,Two 100-Mpc-scale structures in the three-dimensional distribution of radio galaxies and their implications,Monthly Notices of the Royal Astronomical Society,astro-ph/0305077,30
2003-09-01,"Hill, Gary J.; Rawlings, Steve",2003,2003-09-01,The TOOT survey: status and early results,New Astronomy Reviews,astro-ph/0301441,25
2003-09-01,"Uzawa, K.",2003,2003-09-01,Dilaton Stabilization in (A)dS Spacetime with Compactified Dimensions,Progress of Theoretical Physics,hep-th/0308170,12
2003-09-01,"Dideriksen, K.; Stipp, S. L. S.",2003,2003-09-01,The adsorption of glyphosate and phosphate to goethite: a molecular-scale atomic force microscopy study,Geochimica et Cosmochimica Acta,,13
2003-10-01,"Schunck, Franz E.; Mielke, Eckehard W.",2003,2003-10-01,TOPICAL REVIEW:  General relativistic boson stars,Classical and Quantum Gravity,0801.0307,432
2003-10-01,"Ballantyne, D. R.; Weingartner, J. C.; Murray, N.",2003,2003-10-01,On the location and composition of the dust in the MCG-6-30-15 warm absorber,Astronomy and Astrophysics,astro-ph/0308028,19
2003-11-01,,2003,2003-11-01,News,Physics Education,,0
2003-11-01,"Hatzfeld, Denis; Tatar, Mohammad; Priestley, Keith; Ghafory-Ashtiany, Mohsen",2003,2003-11-01,Seismological constraints on the crustal structure beneath the Zagros Mountain belt (Iran),Geophysical Journal International,,96
2003-11-01,"Klein, C.",2003,2003-11-01,On explicit solutions to the stationary axisymmetric Einstein-Maxwell equations describing dust disks,Annalen der Physik,gr-qc/0512134,11
2003-11-01,"Correa, D. H.; Medina, A. D.; Moreno, E. F.; Schaposnik, F. A.",2003,2003-11-01,Dyons in N=4 gauged supergravity,Physical Review D,hep-th/0307080,2
2003-11-01,"Colosi, Daniele; Rovelli, Carlo",2003,2003-11-01,Simple background-independent Hamiltonian quantum model,Physical Review D,gr-qc/0306059,9
2003-12-01,"Allemandi, G.; Francaviglia, M.; Raiteri, M.",2003,2003-12-01,Charges and energy in Chern Simons theories and Lovelock gravity,Classical and Quantum Gravity,gr-qc/0308019,24
2003-12-01,"de Buyl, Sophie; Pinardi, Gaïa; Schomblond, Christiane",2003,2003-12-01,Einstein billiards and spatially homogeneous cosmological models,Classical and Quantum Gravity,hep-th/0306280,12
2003-12-01,"Hull, C. M.",2003,2003-12-01,"New gauged N = 8, D = 4 supergravities",Classical and Quantum Gravity,hep-th/0204156,39
2003-12-01,"Duff, M. J.; Liu, James T.",2003,2003-12-01,Hidden spacetime symmetries and generalized holonomy in M-theory,Nuclear Physics B,hep-th/0303140,76
2003-12-01,"Kostelecký, V. Alan; Lehnert, Ralf; Perry, Malcolm J.",2003,2003-12-01,Spacetime-varying couplings and Lorentz violation,Physical Review D,astro-ph/0212003,197
2003-12-01,,2003,2003-12-01,Forthcoming papers*,Geophysical Journal International,,0
2003-12-01,"Finch, Adrian A.; Allison, Nicola",2003,2003-12-01,Strontium in coral aragonite: 2. Sr coordination and the long-term stability of coral environmental records,Geochimica et Cosmochimica Acta,,17
2004-01-01,"Hewett, Joanne L.; Sadri, Darius",2004,2004-01-01,Supersymmetric extra dimensions: Gravitino effects in selectron pair production,Physical Review D,hep-ph/0204063,19
2004-01-01,"Englert, François; Houart, Laurent",2004,2004-01-01,Script G<SUP>+++</SUP> invariant formulation of gravity and M-theories: exact BPS solutions,Journal of High Energy Physics,hep-th/0311255,55
2004-01-01,"Hull, C. M.",2004,2004-01-01,Gauged D = 9 supergravities and Scherk Schwarz reduction,Classical and Quantum Gravity,hep-th/0203146,26
2004-01-01,"Julià, Jordi; Mejía, Jorge",2004,2004-01-01,Thickness and V<SUB>p</SUB>/V<SUB>s</SUB> Ratio Variation in the Iberian Crust,Geophysical Journal International,,45
2004-01-01,"Schwarz, John H.",2004,2004-01-01,Update on String Theory,Measuring and Modeling the Universe,astro-ph/0304507,10
2004-01-01,"Montani, Giovanni",2004,2004-01-01,a Scenario for the Dimensional Compactification in Eleven-Dimensional Space-Time,International Journal of Modern Physics D,gr-qc/0404030,2
2004-01-01,"Savvidou, Ntina",2004,2004-01-01,Histories approach to general relativity: I. The spacetime character of the canonical description,Classical and Quantum Gravity,gr-qc/0306034,30
2004-02-01,"Perniola, B.; Bressan, G.; Pondrelli, S.",2004,2004-02-01,Changes in failure stress and stress transfer during the 1976-77 Friuli earthquake sequence,Geophysical Journal International,,16
2004-02-01,"Sokolowski, L. M.",2004,2004-02-01,Restrictions on Possible Forms of Classical Matter Fields Carrying no Energy,Acta Physica Polonica B,gr-qc/0310113,10
2004-03-01,,2004,2004-03-01,News,Physics Education,,0
2004-03-01,"Michalski, Joseph R.; Reynolds, Stephen J.; Sharp, Thomas G.; Christensen, Philip R.",2004,2004-03-01,"Thermal infrared analysis of weathered granitic rock compositions in the Sacaton Mountains, Arizona: Implications for petrologic classifications from thermal infrared remote-sensing data",Journal of Geophysical Research (Planets),,17
2004-03-01,"Eyles, Nicholas; Januszczak, Nicole",2004,2004-03-01,'Zipper-rift': a tectonic model for Neoproterozoic glaciations during the breakup of Rodinia after 750 Ma,Earth Science Reviews,,139
2004-03-01,"Bergamin, L.; Grumiller, D.; Kummer, W.",2004,2004-03-01,Supersymmetric black holes in 2D dilaton supergravity: baldness and extremality,Journal of Physics A Mathematical General,hep-th/0310006,14
2004-03-01,"Krtous, Pavel",2004,2004-03-01,Sum-over-histories quantization of relativistic particle,Classical and Quantum Gravity,gr-qc/0011077,0
2004-03-01,"Burgess, C. P.; Grenier, P.; Hoover, D.",2004,2004-03-01,Quintessentially flat scalar potentials,Journal of Cosmology and Astroparticle Physics,hep-ph/0308252,17
2004-03-01,"Keurentjes, Arjan",2004,2004-03-01,The topology of U-duality (sub)groups,Classical and Quantum Gravity,hep-th/0309106,17
2004-03-01,"Tiwari, D.; Patra, A.; Devasia, C.; Sridharan, R.; Jyoti, N.; Viswanathan, K.; Subbarao, K.",2004,2004-03-01,Radar Observations of 8.3-m scale equatorial spread F irregularities over Trivandrum,Annales Geophysicae,,4
2004-04-01,"Deruelle, Nathalie; Katz, Joseph; Ogushi, Sachiko",2004,2004-04-01,Conserved charges in Einstein Gauss Bonnet theory,Classical and Quantum Gravity,gr-qc/0310098,75
2004-04-01,"Clarkson, R.; Ghezelbash, A. M.; Mann, R. B.",2004,2004-04-01,New Reducible Membrane Solutions in D=11 Supergravity,Journal of High Energy Physics,hep-th/0404071,30
2004-04-01,"Christodoulakis, T.; Hervik, S.; Papadopoulos, G. O.",2004,2004-04-01,Essential constants for spatially homogeneous Ricci-flat manifolds of dimension 4+1,Journal of Physics A Mathematical General,gr-qc/0311025,6
2004-04-01,"Bertolami, Orfeu; Lehnert, Ralf; Potting, Robertus; Ribeiro, André",2004,2004-04-01,"Cosmological acceleration, varying couplings, and Lorentz breaking",Physical Review D,astro-ph/0310344,120
2004-04-01,"Blackhurst, Rebecca L.; Jarvis, Kym; Grady, Monica M.",2004,2004-04-01,Biologically induced elemental variations in Antarctic sandstones: a potential test for Martian micro-organisms,International Journal of Astrobiology,,5
2004-05-01,"Bandos, Igor A.; de Azcárraga, José A.; Izquierdo, José M.; Picón, Moisés; Varela, Oscar",2004,2004-05-01,"BPS preons, generalized holonomies, and D=11 supergravities",Physical Review D,hep-th/0312266,44
2004-05-01,"Englert, Francois; Houart, Laurent",2004,2004-05-01,G+++ Invariant Formulation of Gravity and M-Theories: Exact Intersecting Brane Solutions,Journal of High Energy Physics,hep-th/0405082,41
2004-05-01,"Keurentjes, Arjan",2004,2004-05-01,U-duality (sub-)groups and their topology,Classical and Quantum Gravity,hep-th/0312134,8
2004-05-01,"Hervik, Sigbjørn",2004,2004-05-01,The asymptotic behaviour of tilted Bianchi type VI<SUB>0</SUB> universes,Classical and Quantum Gravity,gr-qc/0403040,25
2004-05-01,"de Azcárraga, J. A.; Izquierdo, J. M.; Picón, M.; Varela, O.",2004,2004-05-01,"Extensions, expansions, Lie algebra cohomology and enlarged superspaces",Classical and Quantum Gravity,hep-th/0401033,49
2004-05-01,"Kleinschmidt, Axel; Schnakenburg, Igor; West, Peter",2004,2004-05-01,Very extended Kac Moody algebras and their interpretation at low levels,Classical and Quantum Gravity,hep-th/0309198,104
2004-06-01,"Rawlings, Steve; Willott, Chris J.; Hill, Gary J.; Archibald, Elese N.; Dunlop, James S.; Hughes, David H.",2004,2004-06-01,Submillimetre photometry of typical high-redshift radio quasars,Monthly Notices of the Royal Astronomical Society,astro-ph/0403368,8
2004-06-01,"Barrett, Jessica K.; Johnson, Clifford V.",2004,2004-06-01,Wrapped D-branes as BPS monopoles: The moduli space perspective,Physical Review D,hep-th/0312053,0
2004-06-01,"Craig, David; Hartle, James B.",2004,2004-06-01,Generalized quantum theory of recollapsing homogeneous cosmologies,Physical Review D,gr-qc/0309117,24
2004-06-01,"Birlan, Mirel; Barucci, Maria Antonietta; Vernazza, Pierre; Fulchignoni, Marcello; Binzel, Richard P.; Bus, Schelte J.; Belskaya, Irina; Fornasier, Sonia",2004,2004-06-01,"Near-IR spectroscopy of asteroids 21 Lutetia, 89 Julia, 140 Siwa, 2181 Fogelin and 5480 (1989YK8), potential targets for the Rosetta mission; remote observations campaign on IRTF",New Astronomy,astro-ph/0312638,46
2004-06-01,"Cariglia, M.; Gibbons, G. W.; Güven, R.; Pope, C. N.",2004,2004-06-01,Non-Abelian pp-waves in D = 4 supergravity theories,Classical and Quantum Gravity,hep-th/0312256,8
2004-06-01,"Beck, Christian",2004,2004-06-01,Chaotic scalar fields as models for dark energy,Physical Review D,astro-ph/0310479,30
2004-06-01,"Arshakian, T. G.; Longair, M. S.",2004,2004-06-01,On the jet speeds of classical double radio sources,Monthly Notices of the Royal Astronomical Society,astro-ph/0310503,45
2004-07-01,"Francaviglia, M.; Raiteri, M.",2004,2004-07-01,"Boundary conditions, energies and gravitational heat in general relativity (a classical analysis)",Classical and Quantum Gravity,gr-qc/0402080,2
2004-07-01,"Dehnen, H.; Ivashchuk, V. D.; Melnikov, V. N.",2004,2004-07-01,Billiard Representation for Multidimensional Multi-Scalar Cosmological Model with Exponential Potentials,General Relativity and Gravitation,hep-th/0312317,9
2004-08-01,"Brown, Jeffrey; Ganor, Ori J.; Helfgott, Craig",2004,2004-08-01,"M-theory and E<SUB>10</SUB>: billiards, branes, and imaginary roots",Journal of High Energy Physics,hep-th/0401053,54
2004-08-01,"Hassaïne, Mokhtar; Troncoso, Ricardo; Zanelli, Jorge",2004,2004-08-01,Poincaré invariant gravity with local supersymmetry as a gauge theory for the M-algebra,Physics Letters B,hep-th/0306258,47
2004-08-01,"Endrun, B.; Meier, T.; Bischoff, M.; Harjes, H. -P.",2004,2004-08-01,Lithospheric structure in the area of Crete constrained by receiver functions and dispersion analysis of Rayleigh phase velocities,Geophysical Journal International,,40
2004-09-01,"Baumont, D.; Scotti, O.; Courboulex, F.; Melis, N.",2004,2004-09-01,"Complex kinematic rupture of the Mw 5.9, 1999 Athens earthquake as revealed by the joint inversion of regional seismological and SAR data",Geophysical Journal International,,11
2004-09-01,"Çakır, Özcan; Erduran, Murat",2004,2004-09-01,"Constraining crustal and uppermost mantle structure beneath station TBZ (Trabzon, Turkey) by receiver function and dispersion analyses",Geophysical Journal International,,27
2004-09-01,"Blaauw, Adriaan",2004,2004-09-01,My Cruise Through the World of Astronomy,Annual Review of Astronomy and Astrophysics,,7
2004-09-01,"Sheehan, R.; Valladares, C.",2004,2004-09-01,Equatorial ionospheric zonal drift model and vertical drift statistics from UHF scintillation measurements in South America,Annales Geophysicae,,14
2004-09-01,"Makela, J.; Ledvina, B.; Kelley, M.; Kintner, P.",2004,2004-09-01,"Analysis of the seasonal variations of equatorial plasma bubble occurrence observed from Haleakala, Hawaii",Annales Geophysicae,,60
2004-09-01,"Bacon, Dave",2004,2004-09-01,Quantum computational complexity in the presence of closed timelike curves,Physical Review A,quant-ph/0309189,61
2004-09-01,"Gaspar, Yves",2004,2004-09-01,Time Asymmetry and Chaos in General Relativity,General Relativity and Gravitation,gr-qc/0402054,1
2004-09-01,"Burke, W.; Huang, C.; Gentile, L.; Bauer, L.",2004,2004-09-01,Seasonal-longitudinal variability of equatorial plasma bubbles,Annales Geophysicae,,71
2004-09-01,"Valladares, C.; Villalobos, J.; Sheehan, R.; Hagan, M.",2004,2004-09-01,Latitudinal extension of low-latitude scintillations measured with a network of GPS receivers,Annales Geophysicae,,75
2004-10-01,"Reynaud, Serge; Lamine, Brahim; Lambrecht, Astrid; Neto, Paulo Maia; Jaekel, Marc-Thierry",2004,2004-10-01,HYPER and Gravitational Decoherence,General Relativity and Gravitation,quant-ph/0311024,16
2004-10-01,"Paula, E.; Iyer, K.; Hysell, D.; Rodrigues, F.; Kherani, E.; Jardim, A.; Rezende, L.; Dutra, S.; Trivedi, N.",2004,2004-10-01,Multi-technique investigations of storm-time ionospheric irregularities over the São Luís equatorial station in Brazil,Annales Geophysicae,,1
2004-11-01,"Hysell, D. L.; Kudeki, E.",2004,2004-11-01,Collisional shear instability in the equatorial F region ionosphere,Journal of Geophysical Research (Space Physics),,110
2004-11-01,"Sahr, John D.; Meyer, Melissa",2004,2004-11-01,Opportunities for passive VHF radar studies of plasma irregularities in the equatorial E and F regions,Journal of Atmospheric and Solar-Terrestrial Physics,,4
2004-11-01,"Aurich, Ralf; Lustig, Sven; Steiner, Frank; Then, Holger",2004,2004-11-01,Hyperbolic universes with a horned topology and the cosmic microwave background anisotropy,Classical and Quantum Gravity,astro-ph/0403597,36
2004-11-01,"Chau, Jorge L.; Hysell, David L.; Reyes, Pablo M.; Milla, Marco A.",2004,2004-11-01,Improved spectral observations of equatorial spread F echoes at Jicamarca using aperiodic transmitter coding,Journal of Atmospheric and Solar-Terrestrial Physics,,5
2004-12-01,"Hu, Bei Lok; Verdaguer, Enric",2004,2004-12-01,Stochastic Gravity: Theory and Applications,Living Reviews in Relativity,gr-qc/0307032,84
2004-12-01,"Burgess, C. P.",2004,2004-12-01,Inflationary string theory?,Pramana,hep-th/0408037,38
2004-12-01,"Hysell, D.; Chun, J.; Chau, J.",2004,2004-12-01,Bottom-type scattering layers and equatorial spread F,Annales Geophysicae,,25
2004-12-01,"Chau, J.; Hysell, D.",2004,2004-12-01,High altitude large-scale plasma waves in the equatorial electrojet at twilight,Annales Geophysicae,,16
2004-12-01,"Syamsudin, Fadli; Kaneko, Arata; Haidvogel, Dale B.",2004,2004-12-01,Numerical and observational estimates of Indian Ocean Kelvin wave intrusion into Lombok Strait,Geophysical Research Letters,,16
2004-12-01,"Spencer, Hilary",2004,2004-12-01,Role of the atmosphere in seasonal phase locking of El Niño,Geophysical Research Letters,,34
2004-12-01,"Burke, W. J.; Gentile, L. C.; Huang, C. Y.; Valladares, C. E.; Su, S. Y.",2004,2004-12-01,Longitudinal variability of equatorial plasma bubbles observed by DMSP and ROCSAT-1,Journal of Geophysical Research (Space Physics),,160
2004-12-01,"Szabados, László B.",2004,2004-12-01,Quasi-Local Energy-Momentum and Angular Momentum in GR: A Review Article,Living Reviews in Relativity,,188
2004-12-01,"Hägele, G. F.; Albacete Colombo, J. F.; Barbá, R. H.; Bosch, G. L.",2004,2004-12-01,G287.84-0.82: an infrared star cluster in the Carina nebula,Monthly Notices of the Royal Astronomical Society,astro-ph/0410185,8
2005-01-01,"Montani, Giovanni",2005,2005-01-01,Geometrization of the Gauge Connection within a Kaluza Klein Theory,International Journal of Theoretical Physics,gr-qc/0412030,2
2005-01-01,"Figueroa-O'Farrill, José; Meessen, Patrick; Philip, Simon",2005,2005-01-01,Supersymmetry and homogeneity of M-theory backgrounds,Classical and Quantum Gravity,hep-th/0409170,66
2005-01-01,"Deruelle, Nathalie; Katz, Joseph",2005,2005-01-01,On the mass of a Kerr anti-de Sitter spacetime in D dimensions,Classical and Quantum Gravity,gr-qc/0410135,38
2005-01-01,"Maharana, Jnanadeva",2005,2005-01-01,Symmetries of Axion-Dilaton String Cosmology,International Journal of Modern Physics A,hep-th/0405039,7
2005-01-01,"Krause, L. Habash; Enloe, C. L.; Haaland, R. K.; Golando, P.",2005,2005-01-01,Microsatellite missions to conduct midlatitude studies of equatorial ionospheric plasma bubbles,Advances in Space Research,,8
2005-01-01,"Cianfrani, Francesco; Marrocco, Andrea; Montani, Giovanni",2005,2005-01-01,Gauge Theories as a Geometrical Issue of a Kaluza-Klein Framework,International Journal of Modern Physics D,gr-qc/0508126,19
2005-01-01,"Arias, J. I.; Barbá, R. H.; Morrell, N. I.",2005,2005-01-01,The very young stellar population of M8,Boletin de la Asociacion Argentina de Astronomia La Plata Argentina,,0
2005-02-01,"Englert, Francois; Henneaux, Marc; Houart, Laurent",2005,2005-02-01,From very-extended to overextended gravity and M-theories,Journal of High Energy Physics,hep-th/0412184,34
2005-02-01,"McKim, Richard",2005,2005-02-01,Henry McEwen of Glasgow: a forgotten astronomer?,Journal of the British Astronomical Association,,0
2005-03-01,"Duffard, R.; Lazzaro, D.; de León, J.",2005,2005-03-01,Revisiting spectral parameters of silicate-bearing meteorites,Meteoritics and Planetary Science,,22
2005-03-01,"Tizard, J.; Lyon, I.; Henkel, T.",2005,2005-03-01,The gentle separation of presolar SiC grains from meteorites,Meteoritics and Planetary Science,,16
2005-03-01,"Gillard, J.; Gran, U.; Papadopoulos, G.",2005,2005-03-01,The spinorial geometry of supersymmetric backgrounds,Classical and Quantum Gravity,hep-th/0410155,116
2005-03-01,"Lee, C. -C.; Liu, J. -Y.; Reinisch, B. W.; Chen, W. -S.; Chu, F. -D.",2005,2005-03-01,"The effects of the pre-reversal ExB drift, the EIA asymmetry, and magnetic activity on the equatorial spread F during solar maximum",Annales Geophysicae,,41
2005-04-01,"Benini, R.; Kirillov, A. A.; Montani, Giovanni",2005,2005-04-01,Oscillatory regime in the multidimensional homogeneous cosmological models induced by a vector field,Classical and Quantum Gravity,gr-qc/0505027,5
2005-04-01,"Chakraborty, Abhijit; Thompson, Laird A.; Rogosky, Michael",2005,2005-04-01,10-7 contrast ratio at 4.5λ/D: New results obtained in laboratory experiments using nano-fabricated coronagraph and multi-Gaussian shaped pupil masks,Optics Express,astro-ph/0504091,8
2005-04-01,"Antinori, Federico; Bass, Steffen A.; Bellwied, Rene; Ullrich, Thomas; Velkovska, Julia; Wiedemann, Urs",2005,2005-04-01,PREFACE:  Hot Quarks 2004,Journal of Physics G Nuclear Physics,,7
2005-04-01,"Angloher, G.; Bucci, C.; Christ, P.; Cozzini, C.; von Feilitzsch, F.; Hauff, D.; Henry, S.; Jagemann, Th.; Jochum, J.; Kraus, H.; Majorovits, B.; Ninkovic, J.; Petricca, F.; Potzel, W.; Pröbst, F.; Ramachers, Y.; Razeti, M.; Rau, W.; Seidel, W.; Stark, M.; Stodolsky, L.; Tolhurst, A. J. B.; Westphal, W.; Wulandari, H.",2005,2005-04-01,Limits on WIMP dark matter using scintillating CaWO <SUB>4</SUB> cryogenic detectors with active background suppression,Astroparticle Physics,astro-ph/0408006,219
2005-05-01,,2005,2005-05-01,Goldschmidt Conference Abstracts 2005,Geochimica et Cosmochimica Acta,,0
2005-05-01,,2005,2005-05-01,Goldschmidt Conference Abstracts 2005,Geochimica et Cosmochimica Acta,,5
2005-05-01,,2005,2005-05-01,Goldschmidt Conference Abstracts 2005,Geochimica et Cosmochimica Acta,,0
2005-05-01,"Ellwanger, Ulrich",2005,2005-05-01,Generalized gravitational S-duality and the cosmological constant problem,Classical and Quantum Gravity,hep-th/0410265,4
2005-05-01,"Gürses, Metin; Karasu, Atalay; Sarioglu, Özgür",2005,2005-05-01,Gödel-type metrics in various dimensions,Classical and Quantum Gravity,hep-th/0312290,31
2005-05-01,"Valcarce, A.; Garcilazo, H.; Fernández, F.; González, P.",2005,2005-05-01,Quark-model study of few-baryon systems,Reports on Progress in Physics,hep-ph/0502173,179
2005-05-01,,2005,2005-05-01,Goldschmidt Conference Abstracts 2005,Geochimica et Cosmochimica Acta,,1
2005-06-01,"Fatibene, L.; Ferraris, M.; Francaviglia, M.",2005,2005-06-01,Augmented Variational Principles and Relative Conservation Laws in Classical Field Theory,International Journal of Geometric Methods in Modern Physics,math-ph/0411029,19
2005-06-01,"Galadini, F.; Poli, M. E.; Zanferrari, A.",2005,2005-06-01,"Seismogenic sources potentially responsible for earthquakes with M&gt;= 6 in the eastern Southern Alps (Thiene-Udine sector, NE Italy)",Geophysical Journal International,,77
2005-07-01,"Schmelz, J. T.; Nasraoui, K.; Richardson, V. L.; Hubbard, P. J.; Nevels, C. R.; Beene, J. E.",2005,2005-07-01,All Coronal Loops Are the Same: Evidence to the Contrary,The Astrophysical Journal,astro-ph/0505593,21
2005-07-01,"Gran, U.; Papadopoulos, G.; Roest, D.",2005,2005-07-01,Systematics of M-theory spinorial geometry,Classical and Quantum Gravity,hep-th/0503046,44
2005-07-01,"Damour, Thibault; Nicolai, Hermann",2005,2005-07-01,Higher-order M-theory corrections and the Kac Moody algebra E<SUB>10</SUB>,Classical and Quantum Gravity,hep-th/0504153,53
2005-07-01,"Chaudhuri, Shyamoli",2005,2005-07-01,Spacetime reduction of large N flavor models: A fundamental theory of emergent local geometry?,Nuclear Physics B,hep-th/0408057,9
2005-07-01,"Rodriguez, Yeinzon",2005,2005-07-01,The Origin of the Large-Scale Structure in the Universe: Theoretical and Statistical Aspects,Ph.D. Thesis,astro-ph/0507701,5
2005-07-01,,2005,2005-07-01,News,Physics Education,,1
2005-08-01,"Fleming, Christopher",2005,2005-08-01,The Skies Over Canada: Observing Committee News,Journal of the Royal Astronomical Society of Canada,,0
2005-08-01,"Julià, Jordi; Ammon, Charles J.; Nyblade, Andrew A.",2005,2005-08-01,"Evidence for mafic lower crust in Tanzania, East Africa, from joint inversion of receiver functions and Rayleigh wave dispersion velocities",Geophysical Journal International,,68
2005-08-01,"Bastow, Ian D.; Stuart, Graham W.; Kendall, J. -Michael; Ebinger, Cynthia J.",2005,2005-08-01,Upper-mantle seismic structure in a region of incipient continental breakup: northern Ethiopian rift,Geophysical Journal International,,133
2005-08-01,"Soon, Willie W. -H.",2005,2005-08-01,Variable solar irradiance as a plausible agent for multidecadal variations in the Arctic-wide surface air temperature record of the past 130 years,Geophysical Research Letters,,34
2005-09-01,"de Buyl, Sophie; Henneaux, Marc; Paulot, Louis",2005,2005-09-01,Hidden symmetries and Dirac fermions,Classical and Quantum Gravity,hep-th/0506009,38
2005-09-01,"Ashtekar, Abhay",2005,2005-09-01,Gravity and the quantum,New Journal of Physics,gr-qc/0410054,96
2005-09-01,"Karner, Stephen L.; Chester, Frederick M.; Chester, Judith S.",2005,2005-09-01,Towards a general state-variable constitutive relation to describe granular deformation,Earth and Planetary Science Letters,,6
2005-09-01,"Mackenzie, G. D.; Thybo, H.; Maguire, P. K. H.",2005,2005-09-01,Crustal velocity structure across the Main Ethiopian Rift: results from two-dimensional wide-angle seismic modelling,Geophysical Journal International,,122
2005-09-01,"Emori, S.; Brown, S. J.",2005,2005-09-01,Dynamic and thermodynamic changes in mean and extreme precipitation under changed climate,Geophysical Research Letters,,321
2005-09-01,"Dyar, M. Darby; Treiman, Allan H.; Pieters, Carlé M.; Hiroi, Takahiro; Lane, Melissa D.; O'Connor, Vanessa",2005,2005-09-01,"MIL03346, the most oxidized Martian meteorite: A first look at spectroscopy, petrography, and mineral chemistry",Journal of Geophysical Research (Planets),,27
2005-09-01,"Pilcher, Frederick",2005,2005-09-01,General report of position observations by the ALPO Minor Planets Section for the year 2004,Minor Planet Bulletin,,0
2005-09-01,"Warner, Brian D.",2005,2005-09-01,Asteroid lightcurve analysis at the Palmer Divide Observatory - winter 2004-2005,Minor Planet Bulletin,,4
2005-10-01,"Fleming, Christopher",2005,2005-10-01,The Skies Over Canada: Observing Committee News,Journal of the Royal Astronomical Society of Canada,,0
2005-10-01,"Figueroa-O'Farrill, José M.; Gadhia, Sunil",2005,2005-10-01,Supersymmetry and spin structures,Classical and Quantum Gravity,hep-th/0506229,5
2005-10-01,"Blagojevic, M.; Vasilic, M.",2005,2005-10-01,On the classical central charge,Classical and Quantum Gravity,hep-th/0410111,3
2005-10-01,"Diehl, T.; Ritter, J. R. R.",2005,2005-10-01,The crustal structure beneath SE Romania from teleseismic receiver functions,Geophysical Journal International,,15
2005-11-01,"Kleinschmidt, Axel; Nicolai, Hermann",2005,2005-11-01,Gradient representations and affine structures in AE<SUB>n</SUB>,Classical and Quantum Gravity,hep-th/0506238,26
2005-11-01,"Dowker, Fay; Herbauts, Isabelle",2005,2005-11-01,The Status of the Wave Function in Dynamical Collapse Models,Foundations of Physics Letters,quant-ph/0411050,8
2005-11-01,"Stahl, Frieda A.",2005,2005-11-01,Sarah Frances Whiting: A foremother of American women physicists,American Journal of Physics,,1
2005-11-01,"Tiberi, Christel; Ebinger, Cynthia; Ballu, Valérie; Stuart, Graham; Oluma, Befekadu",2005,2005-11-01,Inverse models of gravity data from the Red Sea-Aden-East African rifts triple junction zone,Geophysical Journal International,,65
2005-11-01,"Care, C. M.; Cleaver, D. J.",2005,2005-11-01,Computer simulation of liquid crystals,Reports on Progress in Physics,,99
2005-12-01,"Khan, Ray",2005,2005-12-01,In Memoriam: Frank Smith (1923-2005),Journal of the Royal Astronomical Society of Canada,,0
2005-12-01,"Huziak, Rick",2005,2005-12-01,Confessions of an Astronomer - The Morning Julia Winked at Me!,Journal of the Royal Astronomical Society of Canada,,1
2005-12-01,"Katz, Joseph",2005,2005-12-01,Gravitational energy,Classical and Quantum Gravity,gr-qc/0510092,8
2005-12-01,"Zuther, J.; Eckart, A.",2005,2005-12-01,Near infrared imaging of the broad absorption line quasar <ASTROBJ>BAL QSO 0134+3253</ASTROBJ>,Astronomy and Astrophysics,astro-ph/0508288,0
2005-12-01,"Headrick, Matthew; Wiseman, Toby",2005,2005-12-01,Numerical Ricci-flat metrics on K3,Classical and Quantum Gravity,hep-th/0506129,53
2006-01-01,"Gambini, Rodolfo; Pullin, Jorge",2006,2006-01-01,"Consistent Discretization and Canonical, Classical and Quantum Regge Calculus",International Journal of Modern Physics D,gr-qc/0511096,22
2006-01-01,"Pop, Virgiliu",2006,2006-01-01,The Nation of Celestial Space,Space Policy,,0
2006-01-01,"Loll, R.; Westra, W.",2006,2006-01-01,Sum over topologies and double-scaling limit in 2D Lorentzian quantum gravity,Classical and Quantum Gravity,hep-th/0306183,17
2006-01-01,"Kleinschmidt, Axel; Nicolai, Hermann",2006,2006-01-01,E<SUB>10</SUB> cosmology,Journal of High Energy Physics,hep-th/0511290,17
2006-01-01,"Hashimoto, Akikazu; Thomas, Keith",2006,2006-01-01,Non-commutative gauge theory on D-branes in Melvin universes,Journal of High Energy Physics,hep-th/0511197,26
2006-01-01,"Lacquaniti, Valentino; Montani, Giovanni",2006,2006-01-01,On the Adm Decomposition of the 5-D Kaluza-Klein Model,International Journal of Modern Physics D,gr-qc/0601101,4
2006-02-01,"Deruelle, Nathalie; Katz, Joseph",2006,2006-02-01,"Comments on conformal masses, asymptotic backgrounds and conservation laws",Classical and Quantum Gravity,gr-qc/0512077,4
2006-02-01,"Nurmagambetov, Alexei J.",2006,2006-02-01,Duality-Symmetric Approach to General Relativity and Supergravity,SIGMA,hep-th/0602145,9
2006-04-01,"Eling, Christopher",2006,2006-04-01,Energy in the Einstein-aether theory,Physical Review D,gr-qc/0507059,50
2006-05-01,"Bergshoeff, E.; Jong, D. C.; Sezgin, E.",2006,2006-05-01,"Noncompact gaugings, chiral reduction and dual sigma models in supergravity",Classical and Quantum Gravity,hep-th/0509203,19
2006-05-01,"Kallosh, Renata; Linde, Andrei",2006,2006-05-01,"Strings, black holes, and quantum information",Physical Review D,hep-th/0602061,67
2006-05-01,"Alexander, P.",2006,2006-05-01,Models of young powerful radio sources,Monthly Notices of the Royal Astronomical Society,,22
2006-05-01,"Mandal, Prantik",2006,2006-05-01,"Sedimentary and crustal structure beneath Kachchh and Saurashtra regions, Gujarat, India",Physics of the Earth and Planetary Interiors,,25
2006-05-01,"Kovacevic, A.",2006,2006-05-01,Gravitational influence of asteroids and determination of their masses,Publications de l'Observatoire Astronomique de Beograd,,1
2006-05-01,"Mizoguchi, Shun'ya; Mohri, Kenji; Yamada, Yasuhiko",2006,2006-05-01,Five-dimensional supergravity and the hyperbolic Kac Moody algebra G<SUP>H</SUP><SUB>2</SUB>,Classical and Quantum Gravity,hep-th/0512092,10
2006-06-01,"Browne, Brandon L.; Gardner, James E.",2006,2006-06-01,"The influence of magma ascent path on the texture, mineralogy, and formation of hornblende reaction rims",Earth and Planetary Science Letters,,68
2006-06-01,"Milton, Kimball A.",2006,2006-06-01,Theoretical and experimental status of magnetic monopoles,Reports on Progress in Physics,hep-ex/0602040,123
2006-06-01,"An, Jin H.; Evans, N. Wyn",2006,2006-06-01,The Chang-Refsdal lens revisited,Monthly Notices of the Royal Astronomical Society,astro-ph/0601457,22
2006-06-01,"Fang, Taotao; Mckee, Christopher F.; Canizares, Claude R.; Wolfire, Mark",2006,2006-06-01,A Galactic Origin for the Local Ionized X-Ray Absorbers,The Astrophysical Journal,astro-ph/0511777,75
2006-06-01,"Eto, Minoru; Isozumi, Youichi; Nitta, Muneto; Ohashi, Keisuke; Sakai, Norisuke",2006,2006-06-01,TOPICAL REVIEW:  Solitons in the Higgs phase: the moduli matrix approach,Journal of Physics A Mathematical General,hep-th/0602170,318
2006-07-01,"Paul, Anne; Kaviani, Ayoub; Hatzfeld, Denis; Vergne, Jérôme; Mokhtari, Mohammad",2006,2006-07-01,Seismological evidence for crustal-scale thrusting in the Zagros mountain belt (Iran),Geophysical Journal International,,126
2006-07-01,"Stratford, W. R.; Stern, T. A.",2006,2006-07-01,"Crust and upper mantle structure of a continental backarc: central North Island, New Zealand",Geophysical Journal International,,64
2006-08-01,"Comberiate, J. M.; Kamalabadi, F.; Paxton, L.",2006,2006-08-01,Tomographic imaging of equatorial plasma bubbles,Geophysical Research Letters,,9
2006-09-01,"Schmidt, S. J.; Connolly, A. J.; Hopkins, A. M.",2006,2006-09-01,The DRaGONS Survey: A Search for High-Redshift Radio Galaxies and Heavily Obscured Active Galactic Nuclei,The Astrophysical Journal,astro-ph/0606323,9
2006-09-01,"Hartle, James B.",2006,2006-09-01,Glafka 2004: Generalizing Quantum Mechanics for Quantum Gravity,International Journal of Theoretical Physics,gr-qc/0510126,22
2006-09-01,"Horspool, N. A.; Savage, M. K.; Bannister, S.",2006,2006-09-01,"Implications for intraplate volcanism and back-arc deformation in northwestern New Zealand, from joint inversion of receiver functions and surface waves",Geophysical Journal International,,47
2006-10-01,"Bauer, Florian",2006,2006-10-01,The Cosmological Constant and Discrete Space-Times,Ph.D. Thesis,hep-th/0610178,16
2006-10-01,"Damour, Thibault; Hanany, Amihay; Henneaux, Marc; Kleinschmidt, Axel; Nicolai, Hermann",2006,2006-10-01,Curvature corrections and Kac Moody compatibility conditions,General Relativity and Gravitation,hep-th/0604143,22
2006-10-01,"Fu, Hai; Stockton, Alan",2006,2006-10-01,Integral Field Spectroscopy of the Extended Emission-Line Region of 3C 249.1,The Astrophysical Journal,astro-ph/0606502,18
2006-10-01,"Henneaux, Marc; Leston, Mauricio; Persson, Daniel; Spindel, Philippe",2006,2006-10-01,"Geometric configurations, regular subalgebras of E<SUB>10</SUB> and M-theory cosmology",Journal of High Energy Physics,hep-th/0606123,15
2006-11-01,"Pioline, Boris",2006,2006-11-01,"Lectures on black holes, topological strings and quantum attractors",Classical and Quantum Gravity,hep-th/0607227,102
2006-11-01,"Bagnoud, Maxime; Carlevaro, Luca",2006,2006-11-01,Hidden Borcherds symmetries in Bbb Z<SUB>n</SUB> orbifolds of M-theory and magnetized D-branes in type 0' orientifolds,Journal of High Energy Physics,hep-th/0607136,5
2006-11-01,"Thomasson, P.; Saikia, D. J.; Muxlow, T. W. B.",2006,2006-11-01,3C 254: MERLIN observations of a highly asymmetric quasar,Monthly Notices of the Royal Astronomical Society,astro-ph/0608481,4
2006-11-01,"Then, H.",2006,2006-11-01,Foreground contamination of the WMAP CMB maps from the perspective of the matched circle test,Monthly Notices of the Royal Astronomical Society,astro-ph/0511726,11
2006-11-01,"Mohsen, Ayman; Kind, Rainer; Sobolev, Stephan V.; Weber, Michael",2006,2006-11-01,Thickness of the lithosphere east of the Dead Sea Transform,Geophysical Journal International,,34
2006-11-01,"Pape, Luc; Treille, Daniel",2006,2006-11-01,Supersymmetry facing experiment: much ado (already) about nothing (yet),Reports on Progress in Physics,,23
2006-12-01,"Eason, Deborah; Sinton, John",2006,2006-12-01,Origin of high-Al N-MORB by fractional crystallization in the upper mantle beneath the Galápagos Spreading Center,Earth and Planetary Science Letters,,45
2006-12-01,"Johnson, John Asher; Marcy, Geoffrey W.; Fischer, Debra A.; Henry, Gregory W.; Wright, Jason T.; Isaacson, Howard; McCarthy, Chris",2006,2006-12-01,An Eccentric Hot Jupiter Orbiting the Subgiant HD 185269,The Astrophysical Journal,astro-ph/0608035,93
2006-12-01,"Niedermaier, Max; Reuter, Martin",2006,2006-12-01,The Asymptotic Safety Scenario in Quantum Gravity,Living Reviews in Relativity,,417
2006-12-01,"Hillmann, Christian; Kleinschmidt, Axel",2006,2006-12-01,Pure type I supergravity and DE <SUB>10</SUB>,General Relativity and Gravitation,hep-th/0608092,7
2006-12-01,"Levin, Janna",2006,2006-12-01,Chaos and order in models of black hole pairs,Physical Review D,gr-qc/0612003,48
2006-12-01,"Minguzzi, E.",2006,2006-12-01,Classical aspects of lightlike dimensional reduction,Classical and Quantum Gravity,gr-qc/0610011,13
2007-01-01,"Aref'eva, I. Ya.; Volovich, I. V.",2007,2007-01-01,Quantization of the Riemann Zeta-Function and Cosmology,International Journal of Geometric Methods in Modern Physics,hep-th/0701284,40
2007-01-01,"Fré, Pietro; Gargiulo, Floriana; Rosseel, Jan; Rulik, Ksenya; Trigiante, Mario; Van Proeyen, Antoine",2007,2007-01-01,Tits Satake projections of homogeneous special geometries,Classical and Quantum Gravity,hep-th/0606173,18
2007-01-01,"Craig, David; Dowker, Fay; Henson, Joe; Major, Seth; Rideout, David; Sorkin, Rafael D.",2007,2007-01-01,A Bell inequality analog in quantum measure theory,Journal of Physics A Mathematical General,quant-ph/0605008,21
2007-01-01,"Harris, Andrew J. L.; Ripepe, Maurizio",2007,2007-01-01,Regional earthquake as a trigger for enhanced volcanic activity: Evidence from MODIS thermal data,Geophysical Research Letters,,32
2007-02-01,"Trujillo, Chadwick A.; Brown, Michael E.; Barkume, Kristina M.; Schaller, Emily L.; Rabinowitz, David L.",2007,2007-02-01,The Surface of 2003 EL<SUB>61</SUB> in the Near-Infrared,The Astrophysical Journal,astro-ph/0601618,66
2007-02-01,"Wesley, Daniel H.",2007,2007-02-01,FAST TRACK COMMUNICATION: Kac Moody algebras and controlled chaos,Classical and Quantum Gravity,hep-th/0610322,3
2007-02-01,"Ellwanger, U.",2007,2007-02-01,S-dual gravity in the axial gauge,Classical and Quantum Gravity,hep-th/0610206,5
2007-03-01,"Wittig, Nadine; Baker, Joel A.; Downes, Hilary",2007,2007-03-01,"U Th Pb and Lu Hf isotopic constraints on the evolution of sub-continental lithospheric mantle, French Massif Central",Geochimica et Cosmochimica Acta,,46
2007-03-01,"Tiberi, C.; Leroy, S.; d'Acremont, E.; Bellahsen, N.; Ebinger, C.; Al-Lazki, A.; Pointu, A.",2007,2007-03-01,Crustal geometry of the northeastern Gulf of Aden passive margin: localization of the deformation inferred from receiver function analysis,Geophysical Journal International,,23
2007-03-01,"Sorkin, Rafael D.",2007,2007-03-01,Quantum dynamics without the wavefunction,Journal of Physics A Mathematical General,quant-ph/0610204,51
2007-03-01,"Hartle, James B.",2007,2007-03-01,Quantum physics and human language,Journal of Physics A Mathematical General,quant-ph/0610131,19
2007-04-01,"Rosseel, Jan; Van Riet, Thomas; Westra, Dennis B.",2007,2007-04-01,Scaling cosmologies of {\cal N}=8 gauged supergravity,Classical and Quantum Gravity,hep-th/0610143,13
2007-04-01,"An, Jin H.",2007,2007-04-01,Gravitational lensing by point masses on regular grid points,Monthly Notices of the Royal Astronomical Society,astro-ph/0612192,2
2007-04-01,"Coombs, Michelle L.; White, Scott M.; Scholl, David W.",2007,2007-04-01,Massive edifice failure at Aleutian arc volcanoes,Earth and Planetary Science Letters,,31
2007-04-01,"Hopley, Philip J.; Weedon, Graham P.; Marshall, Jim D.; Herries, Andy I. R.; Latham, Alf G.; Kuykendall, Kevin L.",2007,2007-04-01,High- and low-latitude orbital forcing of early hominin habitats in South Africa,Earth and Planetary Science Letters,,16
2007-04-01,"Enright, Leo",2007,2007-04-01,John A. Brashear and SL Phoebe: The Kingston Connection,Journal of the Royal Astronomical Society of Canada,,0
2007-05-01,"Chiorny, V. G.; Shevchenko, V. G.; Krugly, Yu. N.; Velichko, F. P.; Gaftonyuk, N. M.",2007,2007-05-01,Photometry of asteroids: Lightcurves of 24 asteroids obtained in 1993 2005,Planetary and Space Science,,3
2007-05-01,"Denevi, B. W.; Lucey, P. G.; Hochberg, E. J.; Steutel, D.",2007,2007-05-01,Near-infrared optical constants of pyroxene as a function of iron and calcium content,Journal of Geophysical Research (Planets),,25
2007-05-01,"Chilla, Vincenzo",2007,2007-05-01,Combinatorics of transformations from standard to non-standard bases in Brauer algebras,Journal of Physics A Mathematical General,math-ph/0610077,0
2007-05-01,"Seidewitz, Ed",2007,2007-05-01,The Universe as an Eigenstate: Spacetime Paths and Decoherence,Foundations of Physics,quant-ph/0612023,7
2007-05-01,"Hollands, Stefan; Marolf, Donald",2007,2007-05-01,Asymptotic generators of fermionic charges and boundary conditions preserving supersymmetry,Classical and Quantum Gravity,gr-qc/0611044,17
2007-05-01,"Englert, François; Houart, Laurent; Tabti, Nassiba; Kleinschmidt, Axel; Nicolai, Hermann",2007,2007-05-01,An E<SUB>9</SUB> multiplet of BPS states,Journal of High Energy Physics,hep-th/0703285,35
2007-05-01,"Dunajski, Maciej; West, Simon",2007,2007-05-01,Anti-self-dual Conformal Structures with Null Killing Vectors from Projective Structures,Communications in Mathematical Physics,math/0601419,20
2007-06-01,"Jamrozy, M.; Konar, C.; Saikia, D. J.; Stawarz, Ł.; Mack, K. -H.; Siemiginowska, A.",2007,2007-06-01,Intermittent jet activity in the radio galaxy 4C29.30?,Monthly Notices of the Royal Astronomical Society,astro-ph/0703723,51
2007-06-01,"Halzen, Francis",2007,2007-06-01,Cosmic neutrinos from the sources of galactic and extragalactic cosmic rays,Astrophysics and Space Science,astro-ph/0611915,16
2007-06-01,"Bukhmastova, Yu. L.",2007,2007-06-01,Quasars lensed by globular clusters of spiral and elliptical galaxies,Astronomy Letters,0705.0446,1
2007-06-01,"Anderson, Edward",2007,2007-06-01,Emergent semiclassical time in quantum gravity: I. Mechanical models,Classical and Quantum Gravity,gr-qc/0611007,35
2007-06-01,"Minguzzi, E.",2007,2007-06-01,Eisenhart's theorem and the causal simplicity of Eisenhart's spacetime,Classical and Quantum Gravity,gr-qc/0612014,20
2007-06-01,"Hohm, Olaf",2007,2007-06-01,Gauged diffeomorphisms and hidden symmetries in Kaluza-Klein theories,Classical and Quantum Gravity,hep-th/0611347,6
2007-06-01,"Melnikov, Vitaly N.",2007,2007-06-01,"Variations of constants as a test of gravity, cosmology and unified models (Review article)",Gravitation and Cosmology,0910.3484,11
2007-06-01,"de Vroome, M. T.",2007,2007-06-01,"N=2 supersymmetric theories, dyonic charges and instantons",Ph.D. Thesis,0708.1262,1
2007-06-01,"van Dongen, Jeroen",2007,2007-06-01,"Reactionaries and Einstein's Fame: ``German Scientists for the Preservation of Pure Science,'' Relativity, and the Bad Nauheim Meeting",Physics in Perspective,1111.2194,5
2007-06-01,"Ma, Yanlu; Zhou, Huilan",2007,2007-06-01,Crustal thicknesses and Poisson's ratios in China by joint analysis of teleseismic receiver functions and Rayleigh wave dispersion,Geophysical Research Letters,,15
2007-06-01,"Serpelloni, E.; Vannucci, G.; Pondrelli, S.; Argnani, A.; Casula, G.; Anzidei, M.; Baldi, P.; Gasperini, P.",2007,2007-06-01,Kinematics of the Western Africa-Eurasia plate boundary from focal mechanisms and GPS data,Geophysical Journal International,,264
2007-06-01,"Gök, Rengin; Pasyanos, Michael E.; Zor, Ekrem",2007,2007-06-01,Lithospheric structure of the continent-continent collision zone: eastern Turkey,Geophysical Journal International,,69
2007-07-01,"Hansen, Samantha E.; Rodgers, Arthur J.; Schwartz, Susan Y.; Al-Amri, Abdullah M. S.",2007,2007-07-01,Imaging ruptured lithosphere beneath the Red Sea and Arabian Peninsula,Earth and Planetary Science Letters,,73
2007-07-01,"Duff, M. J.; Ferrara, S.",2007,2007-07-01,E<SUB>7</SUB> and the tripartite entanglement of seven qubits,Physical Review D,quant-ph/0609227,57
2007-07-01,"Cercato, M.",2007,2007-07-01,Computation of partial derivatives of Rayleigh-wave phase velocity using second-order subdeterminants,Geophysical Journal International,,11
2007-07-01,"Nicolls, Michael J.; Kelley, Michael C.; Chau, Jorge L.; Veliz, Oscar; Anderson, David; Anghel, Adela",2007,2007-07-01,The spectral properties of low latitude daytime electric fields inferred from magnetometer observations,Journal of Atmospheric and Solar-Terrestrial Physics,,20
2007-07-01,"Bergshoeff, Eric A.; Hartong, Jelle; Ploegh, André; Rosseel, Jan; Van den Bleeken, Dieter",2007,2007-07-01,Pseudo-supersymmetry and a tale of alternate realities,Journal of High Energy Physics,0704.3559,53
2007-07-01,"Pasyanos, Michael E.; Tkalčić, Hrvoje; Gök, Rengin; Al-Enezi, Abdullah; Rodgers, Arthur J.",2007,2007-07-01,Seismic structure of Kuwait,Geophysical Journal International,,15
2007-07-01,"Anghel, Adela; Anderson, David; Maruyama, Naomi; Chau, Jorge; Yumoto, Kiyo; Bhattacharyya, Archana; Alex, S.",2007,2007-07-01,Interplanetary electric fields and their relationship to low-latitude electric fields under disturbed conditions,Journal of Atmospheric and Solar-Terrestrial Physics,,13
2007-08-01,"Johnson, John Asher; Fischer, Debra A.; Marcy, Geoffrey W.; Wright, Jason T.; Driscoll, Peter; Butler, R. Paul; Hekker, Saskia; Reffert, Sabine; Vogt, Steven S.",2007,2007-08-01,Retired A Stars and Their Companions: Exoplanets Orbiting Three Intermediate-Mass Subgiants,The Astrophysical Journal,0704.2455,210
2007-08-01,"Wu, Qingju; Li, Yonghua; Zhang, Ruiqing; Zeng, Rongsheng",2007,2007-08-01,Wavelet modelling of broad-band receiver functions,Geophysical Journal International,,12
2007-08-01,"Van Orman, James A.",2007,2007-08-01,Acceptance of the 2005 F.W. Clarke Medal,Geochimica et Cosmochimica Acta,,0
2007-09-01,"Bičák, Jiří; Katz, Joseph; Lynden-Bell, Donald",2007,2007-09-01,"Cosmological perturbation theory, instantaneous gauges, and local inertial frames",Physical Review D,0803.4106,22
2007-09-01,"Gangopadhyay, Abhijit; Pulliam, Jay; Sen, Mrinal K.",2007,2007-09-01,"Waveform modelling of teleseismic S, Sp, SsPmP, and shear-coupled PL waves for crust- and upper-mantle velocity structure beneath Africa",Geophysical Journal International,,12
2007-09-01,"Alken, Patrick; Maus, Stefan",2007,2007-09-01,"Spatio-temporal characterization of the equatorial electrojet from CHAMP, Ørsted, and SAC-C satellite magnetic measurements",Journal of Geophysical Research (Space Physics),,78
2007-09-01,"Gleiser, Pablo M.",2007,2007-09-01,How to become a superhero,Journal of Statistical Mechanics: Theory and Experiment,0708.2410,8
2007-09-01,"Brinsfield, James W.",2007,2007-09-01,The Rotation Periods of 36 Atalante and 416 Vaticana,Minor Planet Bulletin,,1
2007-09-01,"Ditteon, Richard; Hawkins, Scot",2007,2007-09-01,Asteroid Lightcurve Analysis at the Oakley Observatory - October-November 2006,Minor Planet Bulletin,,6
2007-09-01,"Brenneman, Laura W.; Reynolds, Christopher S.; Wilms, Jörn; Kaiser, Mary Elizabeth",2007,2007-09-01,An X-Ray Spectral Analysis of the Central Regions of NGC 4593,The Astrophysical Journal,0706.1083,17
2007-10-01,"Gelfand, Joseph D.; Gaensler, B. M.",2007,2007-10-01,The Compact X-Ray Source 1E 1547.0-5408 and the Radio Shell G327.24-0.13: A New Proposed Association between a Candidate Magnetar and a Candidate Supernova Remnant,The Astrophysical Journal,0706.1054,105
2007-10-01,"Fejer, B. G.; Jensen, J. W.; Kikuchi, T.; Abdu, M. A.; Chau, J. L.",2007,2007-10-01,Equatorial Ionospheric Electric Fields During the November 2004 Magnetic Storm,Journal of Geophysical Research (Space Physics),,152
2007-10-01,"Grigorian, Sergey",2007,2007-10-01,Minisuperspace models in M-theory,Classical and Quantum Gravity,hep-th/0612153,0
2007-10-01,"DeRydt, Jan; Rosseel, Jan; Schmidt, Torsten T.; Van Proeyen, Antoine; Zagermann, Marco",2007,2007-10-01,Symplectic structure of \mathcal{N}=1 supergravity with anomalies and Chern Simons terms,Classical and Quantum Gravity,0705.4216,34
2007-10-01,"Julià, Jordi",2007,2007-10-01,Constraining velocity and density contrasts across the crust-mantle boundary with receiver function amplitudes,Geophysical Journal International,,56
2007-11-01,"Faccioli, Lorenzo; Alcock, Charles; Cook, Kem; Prochter, Gabriel E.; Protopapas, Pavlos; Syphers, David",2007,2007-11-01,Eclipsing Binary Stars in the Large and Small Magellanic Clouds from the MACHO Project: The Sample,The Astronomical Journal,0711.1617,42
2007-11-01,"Kaiser, Christian R.; Best, Philip N.",2007,2007-11-01,"Luminosity function, sizes and FR dichotomy of radio-loud AGN",Monthly Notices of the Royal Astronomical Society,0708.3733,88
2007-11-01,"Bouchareb, Adel; Clément, Gérard; Chen, Chiang-Mei; Gal'Tsov, Dmitri V.; Scherbluk, Nikolai G.; Wolf, Thomas",2007,2007-11-01,G<SUB>2</SUB> generating technique for minimal D=5 supergravity and black rings,Physical Review D,0708.2361,62
2007-11-01,"Lévay, Péter",2007,2007-11-01,Three-qubit interpretation of BPS and non-BPS STU black holes,Physical Review D,0708.2799,34
2007-12-01,"Warner, Brian D.",2007,2007-12-01,Initial Results of a Dedicated H-G Project,Minor Planet Bulletin,,45
2007-12-01,"Maus, Stefan; Alken, Patrick; Lühr, Hermann",2007,2007-12-01,Electric fields and zonal winds in the equatorial ionosphere inferred from CHAMP satellite magnetic measurements,Geophysical Research Letters,,10
2007-12-01,"Halzen, Francis; Ó Murchadha, Aongus",2007,2007-12-01,Neutrinos from cosmic ray accelerators in the Cygnus region of the galaxy,Physical Review D,0705.1723,16
2007-12-01,"Hetényi, György; Cattin, Rodolphe; Brunet, Fabrice; Bollinger, Laurent; Vergne, Jérôme; Nábělek, John L.; Diament, Michel",2007,2007-12-01,Density distribution of the India plate beneath the Tibetan plateau: Geophysical and petrological constraints on the kinetics of lower-crustal eclogitization,Earth and Planetary Science Letters,,120
2007-12-01,,2007,2007-12-01,Acknowledgment of reviewers,Geophysical Journal International,,0
2007-12-01,"Damour, Thibault; Kleinschmidt, Axel; Nicolai, Hermann",2007,2007-12-01,Constraints and the E<SUB>10</SUB> coset model,Classical and Quantum Gravity,0709.2691,24
2008-01-01,"Montani, Giovanni; Battisti, Marco Valerio; Benini, Riccardo; Imponente, Giovanni",2008,2008-01-01,Classical and Quantum Features of the Mixmaster Singularity,International Journal of Modern Physics A,0712.3008,55
2008-01-01,"Damour, Thibault; Nicolai, Hermann",2008,2008-01-01,"Symmetries, Singularities and the De-Emergence of Space",International Journal of Modern Physics D,0705.2643,22
2008-01-01,"Liko, Tomas",2008,2008-01-01,Extending the isolated horizon phase space to string-inspired gravity models,Ph.D. Thesis,0812.3436,1
2008-01-01,"Anderson, Edward",2008,2008-01-01,Foundations of relational particle dynamics,Classical and Quantum Gravity,0706.3934,66
2008-01-01,"Woodborne, Stephan; Mélice, Jean-Luc; Scholes, Robert J.",2008,2008-01-01,Long-term sunspot forcing of savanna structure inferred from carbon and oxygen isotopes,Geophysical Research Letters,,4
2008-01-01,"Priestley, Keith; James, Jackson; McKenzie, Dan",2008,2008-01-01,"Lithospheric structure and deep earthquakes beneath India, the Himalaya and southern Tibet",Geophysical Journal International,,131
2008-01-01,"Iihoshi, Masao; Ketov, Sergei V.",2008,2008-01-01,On the Superstrings-Induced Four-Dimensional Gravity and Its Applications to Cosmology,Advances in High Energy Physics,0707.3359,8
2008-02-01,"Radu, Eugen; Tchrakian, D. H.; Yang, Yisong",2008,2008-02-01,Spherically symmetric self-dual Yang-Mills instantons on curved backgrounds in all even dimensions,Physical Review D,0707.1270,11
2008-02-01,"Nurmagambetov, Alexei J.",2008,2008-02-01,Hidden Symmetries of M-Theory and Its Dynamical Realization,SIGMA,0802.2638,3
2008-02-01,"Kelley, M. C.; Cuevas, R. A.; Hysell, D. L.",2008,2008-02-01,Radar scatter from equatorial electrojet waves: An explanation for the constancy of the Type I Doppler shift with zenith angle,Geophysical Research Letters,,7
2008-02-01,"Kagan, L. M.; Kissack, R. S.; Kelley, M. C.; Cuevas, R.",2008,2008-02-01,Unexpected rapid decrease in phase velocity of submeter Farley-Buneman waves with altitude,Geophysical Research Letters,,2
2008-02-01,"Nason, Curt",2008,2008-02-01,Astrocryptic,Journal of the Royal Astronomical Society of Canada,,0
2008-02-01,"Riccioni, Fabio; Steele, Duncan; West, Peter",2008,2008-02-01,Duality symmetries and G<SUP>+++</SUP> theories,Classical and Quantum Gravity,0706.3659,13
2008-03-01,"Betzler, Alberto Silva; Ferreira, Diogo Henrique; Dos Santos, Tarcio Henrique Ribeiro; Novaes, Alberto Brum",2008,2008-03-01,Lightcurve and Rotation Period of 1044 Teutonia,Minor Planet Bulletin,,2
2008-03-01,"Gök, Rengin; Mahdi, Hanan; Al-Shukri, Haydar; Rodgers, Arthur J.",2008,2008-03-01,Crustal structure of Iraq from receiver functions and surface wave dispersion: implications for understanding the deformation history of the Arabian-Eurasian collision,Geophysical Journal International,,35
2008-03-01,"Warner, Brian D.",2008,2008-03-01,Asteroid-Deepsky Appulses in 2008,Minor Planet Bulletin,,0
2008-04-01,"Lombardi, D.; Braunmiller, J.; Kissling, E.; Giardini, D.",2008,2008-04-01,Moho depth and Poisson's ratio in the Western-Central Alps from receiver functions,Geophysical Journal International,,54
2008-04-01,"Henneaux, Marc; Persson, Daniel; Spindel, Philippe",2008,2008-04-01,Spacelike Singularities and Hidden Symmetries of Gravity,Living Reviews in Relativity,0710.1818,87
2008-05-01,"Nishioka, M.; Saito, A.; Tsugawa, T.",2008,2008-05-01,Occurrence characteristics of plasma bubble derived from global ground-based GPS receiver networks,Journal of Geophysical Research (Space Physics),,99
2008-05-01,"Su, S. -Y.; Chao, C. K.; Liu, C. H.",2008,2008-05-01,On monthly/seasonal/longitudinal variations of equatorial irregularity occurrences and their relationship with the postsunset vertical drift velocities,Journal of Geophysical Research (Space Physics),,89
2008-05-01,"Jaiswal, Priyank; Zelt, Colin A.; Bally, Albert W.; Dasgupta, Rahul",2008,2008-05-01,"2-D traveltime and waveform inversion for improved seismic imaging: Naga Thrust and Fold Belt, India",Geophysical Journal International,,12
2008-05-01,"Liko, Tomáš; Booth, Ivan",2008,2008-05-01,Supersymmetric isolated horizons,Classical and Quantum Gravity,0712.3308,14
2008-05-01,"Pratap, Preethi; Shute, P. A.; Keane, Thomas C.; Battersby, Cara; Sterling, Sarah",2008,2008-05-01,Class i Methanol Masers: Signposts of Star Formation?,The Astronomical Journal,,44
2008-05-01,"Bao, Ling; Cederwall, Martin; Nilsson, Bengt E. W.",2008,2008-05-01,Aspects of higher curvature terms and U-duality,Classical and Quantum Gravity,0706.1183,19
2008-05-01,"Huba, J. D.; Joyce, G.; Krall, J.",2008,2008-05-01,Three-dimensional equatorial spread F modeling,Geophysical Research Letters,,133
2008-06-01,"Levine, E. S.; Heiles, Carl; Blitz, Leo",2008,2008-06-01,The Milky Way Rotation Curve and Its Vertical Derivatives: Inside the Solar Circle,The Astrophysical Journal,0802.2714,74
2008-06-01,"Gibbons, G. W.; Pope, C. N.",2008,2008-06-01,Time-dependent multi-centre solutions from new metrics with holonomy Sim(n - 2),Classical and Quantum Gravity,0709.2440,29
2008-06-01,"Ivashchuk, V. D.; Melnikov, V. N.",2008,2008-06-01,On the ``Scattering Law'' for kasner parameters appearing in asymptotics of an exact S-brane solution,Gravitation and Cosmology,0712.4238,4
2008-06-01,"Wallden, Petros",2008,2008-06-01,Spacetime Coarse Grainings and the Problem of Time in the Decoherent Histories Approach to Quantum Theory,International Journal of Theoretical Physics,gr-qc/0607072,7
2008-06-01,"Garavuso, Richard S.; Toppan, Francesco",2008,2008-06-01,Chern Simons AdS<SUB></SUB> supergravity in a Randall Sundrum background,Nuclear Physics B,0705.4082,4
2008-06-01,"Champion, David J.; Ransom, Scott M.; Lazarus, Patrick; Camilo, Fernando; Bassa, Cees; Kaspi, Victoria M.; Nice, David J.; Freire, Paulo C. C.; Stairs, Ingrid H.; van Leeuwen, Joeri; Stappers, Ben W.; Cordes, James M.; Hessels, Jason W. T.; Lorimer, Duncan R.; Arzoumanian, Zaven; Backer, Don C.; Bhat, N. D. Ramesh; Chatterjee, Shami; Cognard, Ismaël; Deneva, Julia S.; Faucher-Giguère, Claude-André; Gaensler, Bryan M.; Han, JinLin; Jenet, Fredrick A.; Kasian, Laura; Kondratiev, Vlad I.; Kramer, Michael; Lazio, Joseph; McLaughlin, Maura A.; Venkataraman, Arun; Vlemmings, Wouter",2008,2008-06-01,An Eccentric Binary Millisecond Pulsar in the Galactic Plane,Science,0805.2396,152
2008-06-01,"Alken, Patrick; Maus, Stefan; Emmert, John; Drob, Douglas P.",2008,2008-06-01,Improved horizontal wind model HWM07 enables estimation of equatorial ionospheric electric fields from satellite magnetic measurements,Geophysical Research Letters,,13
2008-06-01,"Bass, Deborah S.; Talley, Kevin P.",2008,2008-06-01,Phoenix surface mission operations processes,Journal of Geophysical Research (Planets),,9
2008-06-01,"Schiller, Quintin; Lacy, Sandberg, Claud H.",2008,2008-06-01,The Rotation Period of 913 Otila,Minor Planet Bulletin,,0
2008-07-01,"Sagnotti, A.; Sevrin, A.",2008,2008-07-01,"Strings, gravity and particle physics",Nuovo Cimento Rivista Serie,hep-ex/0209011,5
2008-07-01,"Brown, Gordon E., Jr.",2008,2008-07-01,Acceptance of the 2007 Clair C. Patterson Award,Geochimica et Cosmochimica Acta Supplement,,0
2008-07-01,"Rovelli, Carlo",2008,2008-07-01,Loop Quantum Gravity,Living Reviews in Relativity,,103
2008-08-01,"Khan, Shuhab D.; Mahmood, Khalid",2008,2008-08-01,The application of remote sensing techniques to the study of ophiolites,Earth Science Reviews,,22
2008-08-01,"Lühr, H.; Rother, M.; HäUsler, K.; Alken, P.; Maus, S.",2008,2008-08-01,The influence of nonmigrating tides on the longitudinal variation of the equatorial electrojet,Journal of Geophysical Research (Space Physics),,118
2008-08-01,"Menezes, J.",2008,2008-08-01,Cosmological Consequences of Topological Defects: Dark Energy and Varying Fundamental Constants,Ph.D. Thesis,0808.3274,1
2008-08-01,"Enberg, Rikard; Reno, Mary Hall; Sarcevic, Ina",2008,2008-08-01,Prompt neutrino fluxes from atmospheric charm,Physical Review D,0806.0418,262
2008-08-01,"Townsend, Paul K.",2008,2008-08-01,From wave geometry to fake supergravity,Journal of Physics A Mathematical General,0710.5709,8
2008-09-01,"Chow, David D. K.",2008,2008-09-01,Equal charge black holes and seven-dimensional gauged supergravity,Classical and Quantum Gravity,0711.1975,31
2008-09-01,"Li, Yonghua; Wu, Qingju; Zhang, Ruiqing; Tian, Xiaobo; Zeng, Rongsheng",2008,2008-09-01,The crust and upper mantle structure beneath Yunnan from joint inversion of receiver functions and Rayleigh wave dispersion data,Physics of the Earth and Planetary Interiors,,43
2008-09-01,"Stolle, C.; Manoj, C.; Lühr, H.; Maus, S.; Alken, P.",2008,2008-09-01,Estimating the daytime Equatorial Ionization Anomaly strength from electric field proxies,Journal of Geophysical Research (Space Physics),,87
2008-09-01,"Morgan, D. D.; Gurnett, D. A.; Kirchner, D. L.; Fox, J. L.; Nielsen, E.; Plaut, J. J.",2008,2008-09-01,Variation of the Martian ionospheric electron density from Mars Express radar soundings,Journal of Geophysical Research (Space Physics),,110
2008-09-01,Particle Data Group,2008,2008-09-01,Astrophysics and Cosmology,Physics Letters B,,12
2008-09-01,"Hübscher, Mechthild; Meessen, Patrick; Ortín, Tomás; Vaulà, Silvia",2008,2008-09-01,N = 2 Einstein-Yang-Mills's BPS solutions,Journal of High Energy Physics,0806.1477,55
2008-09-01,"Henneaux, Marc; Persson, Daniel; Wesley, Daniel H.",2008,2008-09-01,Coxeter group structure of cosmological billiards on compact spatial manifolds,Journal of High Energy Physics,0805.3793,4
2008-09-01,"Katz, Joseph; Livshits, Gideon I.",2008,2008-09-01,Superpotentials from variational derivatives rather than Lagrangians in relativistic theories of gravity,Classical and Quantum Gravity,0807.3079,9
2008-09-01,"Ebinger, C. J.; Keir, D.; Ayele, A.; Calais, E.; Wright, T. J.; Belachew, M.; Hammond, J. O. S.; Campbell, E.; Buck, W. R.",2008,2008-09-01,Capturing magma intrusion and faulting processes during continental rupture: seismicity of the Dabbahu (Afar) rift,Geophysical Journal International,,85
2008-10-01,"Compère, Geoffrey; Marolf, Donald",2008,2008-10-01,Setting the boundary free in AdS/CFT,Classical and Quantum Gravity,0805.1902,167
2008-10-01,"Silva, Pedro J.",2008,2008-10-01,On the uniqueness of supersymmetric black holes in AdS(5),Classical and Quantum Gravity,0712.0132,6
2008-10-01,"Handley, Luke; Pearson, Paul N.; McMillan, Ian K.; Pancost, Richard D.",2008,2008-10-01,Large terrestrial and marine carbon and hydrogen isotope excursions in a new Paleocene/Eocene boundary section from Tanzania,Earth and Planetary Science Letters,,56
2008-10-01,"Kozlovskaya, Elena; Kosarev, Grigoriy; Aleshin, Igor; Riznichenko, Oksana; Sanina, Irina",2008,2008-10-01,Structure and composition of the crust and upper mantle of the Archean-Proterozoic boundary in the Fennoscandian shield obtained by joint inversion of receiver function and surface wave phase velocity of recording of the SVEKALAPKO array,Geophysical Journal International,,18
2008-10-01,"Kobakhidze, Archil; McKellar, Bruce H. J.",2008,2008-10-01,(De)quantization of black hole charges,Classical and Quantum Gravity,0803.3680,5
2008-11-01,"Samtleben, Henning",2008,2008-11-01,Lectures on gauged supergravity and flux compactifications,Classical and Quantum Gravity,0808.4076,171
2008-11-01,,2008,2008-11-01,List of Participants,Classical and Quantum Gravity,,0
2008-11-01,"Lu, Fei; Farley, Donald T.; Swartz, Wesley E.",2008,2008-11-01,Spread in aspect angles of equatorial E region irregularities,Journal of Geophysical Research (Space Physics),,16
2008-12-01,"Manoj, C.; Maus, S.; Lühr, H.; Alken, P.",2008,2008-12-01,Penetration characteristics of the interplanetary electric field to the daytime equatorial ionosphere,Journal of Geophysical Research (Space Physics),,45
2008-12-01,"Tiberi, C.; Deschamps, A.; Déverchère, J.; Petit, C.; Perrot, J.; Appriou, D.; Mordvinova, V.; Dugaarma, T.; Ulzibaat, M.; Artemiev, A. A.",2008,2008-12-01,Asthenospheric imprints on the lithosphere in Central Mongolia and Southern Siberia from a joint inversion of gravity and seismology (MOBAL experiment),Geophysical Journal International,,37
2008-12-01,"Jamsin, Ella",2008,2008-12-01,A note on conserved charges of asymptotically flat and anti-de Sitter spaces in arbitrary dimensions,General Relativity and Gravitation,0705.0484,12
2008-12-01,"Hu, Bei Lok; Verdaguer, Enric",2008,2008-12-01,Stochastic Gravity: Theory and Applications,Living Reviews in Relativity,0802.0658,93
2009-01-01,"Fatibene, L.; Ferraris, M.; Francaviglia, M.; Pacchiella, G.",2009,2009-01-01,Entropy of SELF-GRAVITATING Systems from Holst's Lagrangian,International Journal of Geometric Methods in Modern Physics,0808.3845,3
2009-01-01,"Bibbona, Enrico; Fatibene, Lorenzo; Francaviglia, Mauro",2009,2009-01-01,The Relative Energy of Homogeneous and Isotropic Universes from Variational Principles,International Journal of Geometric Methods in Modern Physics,0812.1678,2
2009-01-01,"de Haro, Sebastian",2009,2009-01-01,Dual gravitons in AdS<SUB>4</SUB>/CFT<SUB>3</SUB> and the holographic Cotton tensor,Journal of High Energy Physics,0808.2054,37
2009-01-01,"Bakas, Ioannis",2009,2009-01-01,Energy-momentum/Cotton tensor duality for AdS<SUB>4</SUB> black holes,Journal of High Energy Physics,0809.4852,29
2009-01-01,"Barnich, Glenn; Troessaert, Cédric",2009,2009-01-01,Manifest spin 2 duality with electric and magnetic sources,Journal of High Energy Physics,0812.0552,21
2009-01-01,"Twohy, Cynthia H.; Kreidenweis, Sonia M.; Eidhammer, Trude; Browell, Edward V.; Heymsfield, Andrew J.; Bansemer, Aaron R.; Anderson, Bruce E.; Chen, Gao; Ismail, Syed; DeMott, Paul J.; Van Den Heever, Susan C.",2009,2009-01-01,Saharan dust particles nucleate droplets in eastern Atlantic clouds,Geophysical Research Letters,,116
2009-01-01,"Bergshoeff, Eric A.; de Roo, Mees; Kerstan, Sven F.; Kleinschmidt, Axel; Riccioni, Fabio",2009,2009-01-01,Dual gravity and matter,General Relativity and Gravitation,0803.1963,21
2009-01-01,"Lacquaniti, Valentino; Montani, Giovanni",2009,2009-01-01,Dynamics of Matter in a Compactified Kaluza-Klein Model,International Journal of Modern Physics D,0902.1718,8
2009-01-01,"Anderson, Edward",2009,2009-01-01,Records Theory,International Journal of Modern Physics D,0709.1892,39
2009-01-01,"Wesley, Daniel H.",2009,2009-01-01,Oxidised cosmic acceleration,Journal of Cosmology and Astroparticle Physics,0802.3214,21
2009-02-01,"Fischbacher, Thomas",2009,2009-02-01,The many vacua of gauged extended supergravities,General Relativity and Gravitation,0811.1915,11
2009-02-01,"Borsten, L.; Dahanayake, D.; Duff, M. J.; Ebrahim, H.; Rubens, W.",2009,2009-02-01,"Black holes, qubits and octonions",Physics Reports,0809.4685,104
2009-02-01,"Chang, Spencer; Kribs, Graham D.; Tucker-Smith, David; Weiner, Neal",2009,2009-02-01,Inelastic dark matter in light of DAMA/LIBRA,Physical Review D,0807.2250,189
2009-02-01,"Taylor, M. J.; Pautet, P. -D.; Medeiros, A. F.; Buriti, R.; Fechine, J.; Fritts, D. C.; Vadas, S. L.; Takahashi, H.; São Sabbas, F. T.",2009,2009-02-01,"Characteristics of mesospheric gravity waves near the magnetic equator, Brazil, during the SpreadFEx campaign",Annales Geophysicae,,46
2009-02-01,"Çakır, Özcan",2009,2009-02-01,Forward modelling the multiply scattered 2.5-D teleseismic P waves accelerated by the multilevel fast multipole method,Geophysical Journal International,,1
2009-02-01,"Rai, Abhishek; Gaur, V. K.; Rai, S. S.; Priestley, K.",2009,2009-02-01,Seismic signatures of the Pan-African orogeny: implications for southern Indian high-grade terranes,Geophysical Journal International,,18
2009-02-01,"Alken, P.",2009,2009-02-01,A quiet time empirical model of equatorial vertical plasma drift in the Peruvian sector based on 150 km echoes,Journal of Geophysical Research (Space Physics),,15
2009-02-01,"Blumenberg, Martin; Seifert, Richard; Kasten, Sabine; Bahlmann, Enno; Michaelis, Walter",2009,2009-02-01,Euphotic zone bacterioplankton sources major sedimentary bacteriohopanepolyols in the Holocene Black Sea,Geochimica et Cosmochimica Acta,,14
2009-02-01,"Mansi, D. S.; Petkou, A. C.; Tagliabue, G.",2009,2009-02-01,Gravity in the 3+1-split formalism: II. Self-duality and the emergence of the gravitational Chern Simons in the boundary,Classical and Quantum Gravity,0808.1213,22
2009-03-01,"Greiner, J.; Krühler, T.; Fynbo, J. P. U.; Rossi, A.; Schwarz, R.; Klose, S.; Savaglio, S.; Tanvir, N. R.; McBreen, S.; Totani, T.; Zhang, B. B.; Wu, X. F.; Watson, D.; Barthelmy, S. D.; Beardmore, A. P.; Ferrero, P.; Gehrels, N.; Kann, D. A.; Kawai, N.; Yoldaş, A. Küpcü; Mészáros, P.; Milvang-Jensen, B.; Oates, S. R.; Pierini, D.; Schady, P.; Toma, K.; Vreeswijk, P. M.; Yoldaş, A.; Zhang, B.; Afonso, P.; Aoki, K.; Burrows, D. N.; Clemens, C.; Filgas, R.; Haiman, Z.; Hartmann, D. H.; Hasinger, G.; Hjorth, J.; Jehin, E.; Levan, A. J.; Liang, E. W.; Malesani, D.; Pyo, T. -S.; Schulze, S.; Szokoly, G.; Terada, K.; Wiersema, K.",2009,2009-03-01,GRB 080913 at Redshift 6.7,The Astrophysical Journal,0810.2314,201
2009-03-01,"Ivashchuk, V. D.; Melnikov, V. N.",2009,2009-03-01,On the billiard approach in multidimensional cosmological models,Gravitation and Cosmology,0811.2786,13
2009-03-01,"Bakas, Ioannis",2009,2009-03-01,Duality in linearized gravity and holography,Classical and Quantum Gravity,0812.0152,14
2009-04-01,"Wang, Zhao-Long; Mei, Jianwei; Lü, H.",2009,2009-04-01,"GL(n\,\, {\sbb R}) wormholes and waves in diverse dimensions",Classical and Quantum Gravity,0901.0003,3
2009-04-01,"de Wit, Bernard; van Zalk, Maaike",2009,2009-04-01,Supergravity and M-theory,General Relativity and Gravitation,0901.4519,18
2009-04-01,"Bossard, G.; Howe, P. S.; Stelle, K. S.",2009,2009-04-01,The ultra-violet question in maximally supersymmetric field theories,General Relativity and Gravitation,0901.4661,71
2009-04-01,"Sadik Deger, Nihat; Kaya, Ali",2009,2009-04-01,Chern-Simons S-brane solutions in M-theory and accelerating cosmologies,Journal of High Energy Physics,0903.1186,5
2009-04-01,"Devine, D.; Bally, J.; Chiriboga, D.; Smart, K.",2009,2009-04-01,Giant Herbig-Haro Flows in L1228: A Second Look,The Astronomical Journal,,9
2009-04-01,"Steck, L. K.; Phillips, W. S.; Mackey, K.; Begnaud, M. L.; Stead, R. J.; Rowe, C. A.",2009,2009-04-01,FAST TRACK PAPER: Seismic tomography of crustal P and S across Eurasia,Geophysical Journal International,,16
2009-05-01,"March-Russell, John; McCabe, Christopher; McCullough, Matthew",2009,2009-05-01,"Inelastic dark matter, non-standard halos and the DAMA/LIBRA results",Journal of High Energy Physics,0812.1931,75
2009-06-01,,2009,2009-06-01,2008 December 12 meeting of the RAS,The Observatory,,0
2009-06-01,"Szabados, László B.",2009,2009-06-01,Quasi-Local Energy-Momentum and Angular Momentum in General Relativity,Living Reviews in Relativity,,168
2009-06-01,"Shume, E. B.; de Paula, E. R.; Maus, S.; Hysell, D. L.; Rodrigues, F. S.; Bekele, A.",2009,2009-06-01,Equatorial zonal electric fields inferred from a 3-D electrostatic potential model and ground-based magnetic field measurements,Journal of Geophysical Research (Space Physics),,4
2009-06-01,"Huerta, Audrey D.; Nyblade, Andrew A.; Reusch, Angela M.",2009,2009-06-01,Mantle transition zone structure beneath Kenya and Tanzania: more evidence for a deep-seated thermal upwelling in the mantle,Geophysical Journal International,,48
2009-06-01,"Vargas Dominguez, S.",2009,2009-06-01,Study of horizontal flows in solar active regions based on high-resolution image reconstruction techniques,Ph.D. Thesis,0906.0336,0
2009-06-01,,2009,2009-06-01,Cumlative Index for Volume 43,Advances in Space Research,,0
2009-06-01,"Peek, Kathryn M. G.; Johnson, John Asher; Fischer, Debra A.; Marcy, Geoffrey W.; Henry, Gregory W.; Howard, Andrew W.; Wright, Jason T.; Lowe, Thomas B.; Reffert, Sabine; Schwab, Christian; Williams, Peter K. G.; Isaacson, Howard; Giguere, Matthew J.",2009,2009-06-01,"Old, Rich, and Eccentric: Two Jovian Planets Orbiting Evolved Metal-Rich Stars",Publications of the Astronomical Society of the Pacific,0904.2786,21
2009-06-01,"Ghazi-Tabatabai, Yousef; Wallden, Petros",2009,2009-06-01,Dynamics and predictions in the co-event interpretation,Journal of Physics A Mathematical General,0901.3675,19
2009-06-01,"Compère, Geoffrey; de Buyl, Sophie; Jamsin, Ella; Virmani, Amitabh",2009,2009-06-01,G<SUB>2</SUB> dualities in D = 5 supergravity and black strings,Classical and Quantum Gravity,0903.1645,40
2009-06-01,"Han, Weiqing; Moore, Andrew M.; Levin, Julia; Zhang, Bin; Arango, Hernan G.; Curchitser, Enrique; Di Lorenzo, Emanuele; Gordon, Arnold L.; Lin, Jialin",2009,2009-06-01,Seasonal surface ocean circulation and dynamics in the Philippine Archipelago region during 2004-2008,Dynamics of Atmospheres and Oceans,,15
2009-07-01,"Fré, Pietro; Sorin, Alexander S.",2009,2009-07-01,The Weyl group and asymptotics: All supergravity billiards have a closed form general integral,Nuclear Physics B,,7
2009-07-01,"Lodge, Alexandra; Helffrich, George",2009,2009-07-01,Grid search inversion of teleseismic receiver functions,Geophysical Journal International,,11
2009-07-01,"Chapagain, Narayan P.; Fejer, Bela G.; Chau, Jorge L.",2009,2009-07-01,Climatology of postsunset equatorial spread F over Jicamarca,Journal of Geophysical Research (Space Physics),,34
2009-07-01,"Anderson, Edward",2009,2009-07-01,Triangleland: II. Quantum mechanics of pure shape,Classical and Quantum Gravity,0809.3523,29
2009-07-01,"Ivashchuk, Vladimir D.; Melnikov, Vitaly N.",2009,2009-07-01,On Brane Solutions Related to Non-Singular Kac-Moody Algebras,SIGMA,0810.0196,7
2009-07-01,"Ketov, Sergei V.",2009,2009-07-01,Scalar potential in F({\cal R}) supergravity,Classical and Quantum Gravity,0903.0251,19
2009-08-01,"Alila, Younes; Kuraś, Piotr K.; Schnorbus, Markus; Hudson, Robert",2009,2009-08-01,Forests and floods: A new paradigm sheds light on age-old controversies,Water Resources Research,,57
2009-08-01,"Hansen, Samantha E.; Nyblade, Andrew A.; Julià, Jordi; Dirks, Paul H. G. M.; Durrheim, Raymond J.",2009,2009-08-01,Upper-mantle low-velocity zone structure beneath the Kaapvaal craton from S-wave receiver functions,Geophysical Journal International,,36
2009-08-01,"Houart, Laurent; Kleinschmidt, Axel; Lindman Hörnlund, Josef; Persson, Daniel; Tabti, Nassiba",2009,2009-08-01,Finite and infinite-dimensional symmetries of pure Script N = 2 supergravity in D = 4,Journal of High Energy Physics,0905.4651,8
2009-08-01,"Hagele, Guillermo F.",2009,2009-08-01,A comparative study of star formation processes in different environments,Ph.D. Thesis,0908.4285,1
2009-08-01,"Biagi, C. J.; Jordan, D. M.; Uman, M. A.; Hill, J. D.; Beasley, W. H.; Howard, J.",2009,2009-08-01,High-speed video observations of rocket-and-wire initiated lightning,Geophysical Research Letters,,61
2009-09-01,"Schmidt-Hoberg, Kai; Winkler, Martin Wolfgang",2009,2009-09-01,Improved constraints on inelastic dark matter,Journal of Cosmology and Astroparticle Physics,0907.3940,45
2009-09-01,"Froese Fischer, C.; Tachiev, G.; Rubin, R. H.; Rodríguez, M.",2009,2009-09-01,Analysis of Breit-Pauli Transition Probabilities for Lines in O III,The Astrophysical Journal,,7
2009-09-01,"Hinton, J. A.; Hofmann, W.",2009,2009-09-01,Teraelectronvolt Astronomy,Annual Review of Astronomy and Astrophysics,1006.5210,217
2009-09-01,"Klöckner, H. -R.; Martínez-Sansigre, A.; Rawlings, S.; Garrett, M. A.",2009,2009-09-01,High-redshift obscured quasars: radio emission at sub-kiloparsec scales,Monthly Notices of the Royal Astronomical Society,0905.1605,9
2009-10-01,"Seta, Hiromi; Isobe, Naoki; Tashiro, Makoto S.; Yaji, Yuichi; Arai, Akira; Fukuhara, Masayuki; Kohno, Kotaro; Nakanishi, Kouichiro; Sasada, Mahito; Shimajiri, Yoshito; Tosaki, Tomoka; Uemura, Makoto; Anderhub, Hans; Antonelli, Lucio Angelo; Antoranz, Pedro; Backes, Michael; Baixeras, Carmen; Balestra, Silvia; Barrio, Juan Abel; Bastieri, Denis; Becerra González, Josefa; Becker, Julia K.; Bednarek, Wodzimierz; Berger, Karsten; Bernardini, Elisa; Biland, Adrian; Bock, Rudolf K.; Bonnoli, Giacomo; Bordas, Pol; Borla Tridon, Daniela; Bosch-Ramon, Valenti; Bose, Debanjan; Braun, Isabel; Bretz, Thomas; Britvitch, Ilia; Camara, Miguel; Carmona, Emiliano; Commichau, Sebastian; Contreras, José Luis; Cortina, Juan; Costado Dios, Ma Teresa; Covino, Stefano; Curtef, Valentin; Dazzi, Francesco; de Angelis, Alessandro; de Cea Del Pozo, Elsa; de Los Reyes, Raquel; de Lotto, Barbara; de Maria, Michela; de Sabata, Francesco; Delgado Méndez, Carlos; Domínguez, Alberto; Dorner, Daniela; Doro, Michele; Elsaesser, Dominik; Errando, Manel; Ferenc, Daniela; Fernández, Enrique; Firpo, Roger; Fonseca, Maria Victoria; Font, Lluis; Galante, Nicola; García López, Ramon J.; Garczarczyk, Markus; Gaug, Markus; Goebel, Florian; Hadasch, Daniela; Hayashida, Masaaki; Herrero, Artemio; Hildebrand, Dorothée; Höhne-Mönch, Daniel; Hose, Jürgen; Hsu, Ching Cheng; Jogler, Tobias; Kranich, Daniel; La Barbera, Antonio; Laille, Alvin; Leonardo, Elvira; Lindfors, Elina; Lombardi, Saverio; Longo, Francesco; López, Donatella; Lorenz, Eckart; Majumdar, Pratik; Maneva, Galina; Mankuzhiyil, Nijil; Mannheim, Karl; Maraschi, Laura; Mariotti, Mosé; Martínez, Manel; Mazin, Daniel; Meucci, Mario; Meyer, Markus; Miguel Miranda, Jose; Mirzoyan, Razmick; Miyamoto, Hiroko; Moldón, Javier; Moles, Mariano; Moralejo, Abelardo; Nieto, Daniel; Nilsson, Kari; Ninkovic, Jelena; Otte, Nepomuk; Oya, Igor; Paoletti, Riccardo; Paredes, Josep M.; Pasanen, Mikko; Pascoli, Donatella; Pauss, Felicitas; Pegna, Raffaello G.; Perez-Torres, Miguel A.; Persic, Massimo; Peruzzo, Luigi; Prada, Francisco; Prandini, Elisa; Puchades, Neus; Reichardt, Ignasi; Rhode, Wolfgang; Ribó, Marc; Rico, Javier; Rissi, Michael; Robert, Arnau; Rügamer, Stefan; Saggion, Antonio; Saito, Takayuki Y.; Salvati, Marco; Sánchez-Conde, Miguel; Satalecka, Konstancja; Scalzotto, Villi; Scapin, Valeria; Schweizer, Thomas; Shayduk, Maxim; Shore, Steve N.; Sidro, Nuria; Sierpowska-Bartosik, Agnieszka; Sillanpää, Aimo; Sitarek, Julian; Sobczynska, Dorota; Spanier, Felix; Stamerra, Antonio; Stark Schneebeli, Luisa Sabrina; Takalo, Leo; Tavecchio, Fabrizio; Temnikov, Petar; Tescaro, Diego; Teshima, Masahiro; Tluczykont, Martin; Torres, Diego F.; Turini, Nicola; Vankov, Hristofor; Wagner, Robert M.; Wittek, Wolfgang; Zabalza, Victor; Zandanel, Fabio; Zanin, Roberta; Zapatero, Jordi",2009,2009-10-01,Suzaku and Multi-Wavelength Observations of OJ 287 during the Periodic Optical Outburst in 2007,Publications of the Astronomical Society of Japan,0906.0234,27
2009-10-01,"Heap, M. J.; Baud, P.; Meredith, P. G.",2009,2009-10-01,Influence of temperature on brittle creep in sandstones,Geophysical Research Letters,,39
2009-11-01,"Ramalho, G.; Peña, M. T.",2009,2009-11-01,Nucleon and γN → Δ lattice form factors in a constituent quark model,Journal of Physics G Nuclear Physics,0812.0187,50
2009-11-01,"Dawson, K. S.; Aldering, G.; Amanullah, R.; Barbary, K.; Barrientos, L. F.; Brodwin, M.; Connolly, N.; Dey, A.; Doi, M.; Donahue, M.; Eisenhardt, P.; Ellingson, E.; Faccioli, L.; Fadeyev, V.; Fakhouri, H. K.; Fruchter, A. S.; Gilbank, D. G.; Gladders, M. D.; Goldhaber, G.; Gonzalez, A. H.; Goobar, A.; Gude, A.; Hattori, T.; Hoekstra, H.; Huang, X.; Ihara, Y.; Jannuzi, B. T.; Johnston, D.; Kashikawa, K.; Koester, B.; Konishi, K.; Kowalski, M.; Lidman, C.; Linder, E. V.; Lubin, L.; Meyers, J.; Morokuma, T.; Munshi, F.; Mullis, C.; Oda, T.; Panagia, N.; Perlmutter, S.; Postman, M.; Pritchard, T.; Rhodes, J.; Rosati, P.; Rubin, D.; Schlegel, D. J.; Spadafora, A.; Stanford, S. A.; Stanishev, V.; Stern, D.; Strovink, M.; Suzuki, N.; Takanashi, N.; Tokita, K.; Wagner, M.; Wang, L.; Yasuda, N.; Yee, H. K. C.; Supernova Cosmology Project, The",2009,2009-11-01,An Intensive Hubble Space Telescope Survey for z&gt;1 Type Ia Supernovae by Targeting Galaxy Clusters,The Astronomical Journal,0908.3928,61
2009-11-01,"Matthews, Henry; Kirk, Helen; Johnstone, Doug; Weferling, Bernd; Cohen, Martin; Jenness, Tim; Evans, Aneurin; Davis, Gary; Dent, William R. F.; Fuller, Gary; Jackson, James M.; Rathborne, Jill; Richer, John; Simon, Robert",2009,2009-11-01,Looking Through the Galactic Plane: Imaging Cold Dust Toward ell = 44°,The Astronomical Journal,,11
2009-12-01,"Fienga, A.; Laskar, J.; Morley, T.; Manche, H.; Kuchynka, P.; Le Poncin-Lafitte, C.; Budnik, F.; Gastineau, M.; Somenzi, L.",2009,2009-12-01,"INPOP08, a 4-D planetary ephemeris: from asteroid and time-scale computations to ESA Mars Express and Venus Express contributions",Astronomy and Astrophysics,0906.2860,103
2009-12-01,"Weniger, J.; Theis, Ch.; Harfst, S.",2009,2009-12-01,A study of major mergers using a multi-phase ISM code,Astronomische Nachrichten,0908.3138,3
2009-12-01,"Arndt, R. A.; Briscoe, W. J.; Paris, M. W.; Strakovsky, I. I.; Workman, R. L.",2009,2009-12-01,Plenary Talk:  Baryon resonance analysis from SAID,Chinese Physics C,0906.3709,28
2009-12-01,"Hannam, Mark; Husa, Sascha; Murchadha, Niall Ó.",2009,2009-12-01,Bowen-York trumpet data and black-hole simulations,Physical Review D,0908.1063,45
2009-12-01,"Mouret, S.; Simon, J. L.; Mignard, F.; Hestroffer, D.",2009,2009-12-01,The list of asteroids perturbing the Mars orbit to be seen during future space missions,Astronomy and Astrophysics,,8
2009-12-01,"Compère, Geoffrey; Copsey, Keith; de Buyl, Sophie; Mann, Robert B.",2009,2009-12-01,"Solitons in five dimensional minimal supergravity: local charge, exotic ergoregions, and violations of the BPS bound",Journal of High Energy Physics,0909.3289,24
2010-01-01,"Dohmen, Ralf; Kasemann, Simone A.; Coogan, Laurence; Chakraborty, Sumit",2010,2010-01-01,Diffusion of Li in olivine. Part I: Experimental observations and a multi species diffusion model,Geochimica et Cosmochimica Acta,,91
2010-01-01,"Bowler, Brendan P.; Johnson, John Asher; Marcy, Geoffrey W.; Henry, Gregory W.; Peek, Kathryn M. G.; Fischer, Debra A.; Clubb, Kelsey I.; Liu, Michael C.; Reffert, Sabine; Schwab, Christian; Lowe, Thomas B.",2010,2010-01-01,Retired A Stars and Their Companions. III. Comparing the Mass-Period Distributions of Planets Around A-Type Stars and Sun-Like Stars,The Astrophysical Journal,0912.0518,163
2010-01-01,"Feldstein, Brian; Fitzpatrick, A. Liam; Katz, Emanuel",2010,2010-01-01,Form factor dark matter,Journal of Cosmology and Astroparticle Physics,0908.2991,76
2010-01-01,"Wan, Mew-Bing",2010,2010-01-01,Properties of Neutron Star Critical Collapses,Ph.D. Thesis,1001.1427,1
2010-01-01,"Zaehle, Sönke; Friedlingstein, Pierre; Friend, Andrew D.",2010,2010-01-01,Terrestrial nitrogen feedbacks may accelerate future climate change,Geophysical Research Letters,,117
2010-02-01,"Rawlinson, N.; Pozgay, S.; Fishwick, S.",2010,2010-02-01,Seismic tomography: A window into deep Earth,Physics of the Earth and Planetary Interiors,,115
2010-02-01,"Takahashi, H.; Abdu, M. A.; Taylor, M. J.; Pautet, P. -D.; de Paula, E.; Kherani, E. A.; Medeiros, A. F.; Wrasse, C. M.; Batista, I. S.; Sobral, J. H. A.; Gobbi, D.; Arruda, D.; Paulino, I.; Vadas, S.; Fritts, D.",2010,2010-02-01,Equatorial ionosphere bottom-type spread F observed by OI 630.0 nm airglow imaging,Geophysical Research Letters,,18
2010-02-01,"Alken, Patrick; Maus, Stefan",2010,2010-02-01,Relationship between the ionospheric eastward electric field and the equatorial electrojet,Geophysical Research Letters,,15
2010-03-01,"Fré, Pietro; Sorin, Alexander S.",2010,2010-03-01,Supergravity black holes and billiards and the Liouville integrable structure associated with Borel algebras,Journal of High Energy Physics,0903.2559,14
2010-03-01,"Zielenbach, William",2010,2010-03-01,The Mass of (15) Eunomia from 923 Test Bodies,The Astronomical Journal,,5
2010-03-01,"Saikia, D. J.",2010,2010-03-01,Highlights from the observatories,Bulletin of the Astronomical Society of India,,0
2010-03-01,"Kelley, M. C.",2010,2010-03-01,Introduction—The equatorial ionosphere during quiet and perturbed times,Journal of Atmospheric and Solar-Terrestrial Physics,,0
2010-03-01,"Alken, Patrick; Maus, Stefan",2010,2010-03-01,Electric fields in the equatorial ionosphere derived from CHAMP satellite magnetic field measurements,Journal of Atmospheric and Solar-Terrestrial Physics,,20
2010-03-01,"Trigo-Rodríguez, Josep M.; Llorca, Jordi; Madiedo, José M.; Tancredi, Gonzalo; Edwards, Wayne N.; Rubin, Alan E.; Weber, Patrick",2010,2010-03-01,"The Berduc L6 chondrite fall: Meteorite characterization, trajectory, and orbital elements",Meteoritics and Planetary Science,,2
2010-03-01,"Bossard, Guillaume; Nicolai, Hermann",2010,2010-03-01,Multi-black holes from nilpotent Lie algebra orbits,General Relativity and Gravitation,0906.1987,30
2010-04-01,"Li, Guozhu; Ning, Baiqi; Hu, Lianhuan; Liu, Libo; Yue, Xinan; Wan, Weixing; Zhao, Biqiang; Igarashi, K.; Kubota, Minoru; Otsuka, Yuichi; Xu, J. S.; Liu, J. Y.",2010,2010-04-01,Longitudinal development of low-latitude ionospheric irregularities during the geomagnetic storms of July 2004,Journal of Geophysical Research (Space Physics),,39
2010-04-01,"Heyburn, Ross; Fox, Ben",2010,2010-04-01,Multi-objective analysis of body and surface waves from the Market Rasen (UK) earthquake,Geophysical Journal International,,9
2010-05-01,"Cabrera, M. A.; Pezzopane, M.; Zuccheretti, E.; Ezquer, R. G.",2010,2010-05-01,"Satellite traces, range spread-F occurrence, and gravity wave propagation at the southern anomaly crest",Annales Geophysicae,,16
2010-05-01,"Roecker, S.; Baker, B.; McLaughlin, J.",2010,2010-05-01,A finite-difference algorithm for full waveform teleseismic tomography,Geophysical Journal International,,31
2010-05-01,"Agostinetti, N. Piana; Malinverno, A.",2010,2010-05-01,Receiver function inversion by trans-dimensional Monte Carlo sampling,Geophysical Journal International,,68
2010-05-01,"France, J. L.; King, M. D.; MacArthur, A.",2010,2010-05-01,A photohabitable zone in the martian snowpack? A laboratory and radiative-transfer study of dusty water-ice snow,Icarus,,10
2010-05-01,"Manaman, Navid Shad; Shomali, Hossein",2010,2010-05-01,"Upper mantle S-velocity structure and Moho depth variations across Zagros belt, Arabian-Eurasian plate boundary",Physics of the Earth and Planetary Interiors,,21
2010-05-01,"Kuchynka, P.; Laskar, J.; Fienga, A.; Manche, H.",2010,2010-05-01,A ring as a model of the main belt in planetary ephemerides,Astronomy and Astrophysics,1004.3119,19
2010-06-01,,2010,2010-06-01,Goldschmidt Abstracts 2010 - M,Geochimica et Cosmochimica Acta,,3
2010-06-01,,2010,2010-06-01,Goldschmidt Abstracts 2010 - B,Geochimica et Cosmochimica Acta,,1
2010-06-01,"Rosenfeld, R. A.; Lane, Dave",2010,2010-06-01,We Celebrate our 2009 Donors,Journal of the Royal Astronomical Society of Canada,,0
2010-06-01,"Navarro-Lérida, Francisco; Tchrakian, D. H.",2010,2010-06-01,Non-Abelian Yang-Mills-Higgs vortices,Physical Review D,0909.4220,5
2010-06-01,"Riccioni, Fabio",2010,2010-06-01,Local E<SUB>11</SUB> and the gauging of the trombone symmetry,Classical and Quantum Gravity,1001.1316,9
2010-06-01,"Torrejón, J. M.; Schulz, N. S.; Nowak, M. A.; Kallman, T. R.",2010,2010-06-01,A Chandra Survey of Fluorescence Fe Lines in X-ray Binaries at High Resolution,The Astrophysical Journal,1004.2345,73
2010-06-01,"Bernhardt, Paul A.; Siefring, Carl L.",2010,2010-06-01,Low-latitude ionospheric scintillations and total electron content obtained with the CITRIS instrument on STPSat1 using radio transmissions from DORIS ground beacons,Advances in Space Research,,5
2010-06-01,"Garn, T. S.; Green, D. A.; Riley, J. M.; Alexander, P.",2010,2010-06-01,Further GMRT observations of the Lockman Hole at 610 MHz,Bulletin of the Astronomical Society of India,1008.2777,23
2010-07-01,"He, Song; Xing Zhu, Hua",2010,2010-07-01,A note on single soft scalar emission of mathcal{N} = 8 SUGRA and E <SUB>7(7)</SUB> symmetry,Journal of High Energy Physics,0812.4533,8
2010-07-01,"Dowker, Fay; Johnston, Steven; Sorkin, Rafael D.",2010,2010-07-01,Hilbert spaces from path integrals,Journal of Physics A Mathematical General,1002.0589,21
2010-07-01,"Bakas, I.",2010,2010-07-01,Dual Photons and Gravitons,Publications de l'Observatoire Astronomique de Beograd,0910.1739,3
2010-07-01,"de León, J.; Licandro, J.; Serra-Ricart, M.; Pinilla-Alonso, N.; Campins, H.",2010,2010-07-01,"Observations, compositional, and physical characterization of near-Earth and Mars-crosser asteroids from a spectroscopic survey",Astronomy and Astrophysics,,56
2010-07-01,"Baer, Gidon; Hamiel, Yariv",2010,2010-07-01,Form and growth of an embryonic continental rift: InSAR observations and modelling of the 2009 western Arabia rifting episode,Geophysical Journal International,,37
2010-07-01,"Stern, Robert J.; Johnson, Peter",2010,2010-07-01,"Continental lithosphere of the Arabian Plate: A geologic, petrologic, and geophysical synthesis",Earth Science Reviews,,237
2010-08-01,"Jackson, James M.; Finn, Susanna C.; Chambers, Edward T.; Rathborne, Jill M.; Simon, Robert",2010,2010-08-01,"The ""Nessie"" Nebula: Cluster Formation in a Filamentary Infrared Dark Cloud",The Astrophysical Journal,1007.5492,146
2010-08-01,"Gubay, Finn; Lambert, Neil; West, Peter",2010,2010-08-01,Constraints on automorphic forms of higher derivative terms from compactification,Journal of High Energy Physics,1002.1068,13
2010-08-01,"Andrianopoli, L.; D'Auria, R.; Ferrara, S.; Trigiante, M.",2010,2010-08-01,Fake superpotential for large and small extremal black holes,Journal of High Energy Physics,1002.4340,33
2010-08-01,"Renaud, Florent",2010,2010-08-01,Dynamics of the Tidal Fields and Formation of Star Clusters in Galaxy Mergers,Ph.D. Thesis,1008.0331,2
2010-08-01,"Zobin, Vyacheslav M.; Melnik, Oleg E.; González, Miguel; Macedo, Orlando; Bretón, Mauricio",2010,2010-08-01,"Swarms of microearthquakes associated with the 2005 Vulcanian explosion sequence at Volcán de Colima, México",Geophysical Journal International,,11
2010-08-01,"Doughty, Christopher E.; Wolf, Adam; Field, Christopher B.",2010,2010-08-01,Biophysical feedbacks between the Pleistocene megafauna extinction and climate: The first human-induced global warming?,Geophysical Research Letters,,11
2010-08-01,"Fejer, B. G.; Olson, M. E.; Chau, J. L.; Stolle, C.; Lühr, H.; Goncharenko, L. P.; Yumoto, K.; Nagatsuma, T.",2010,2010-08-01,Lunar-dependent equatorial ionospheric electrodynamic effects during sudden stratospheric warmings,Journal of Geophysical Research (Space Physics),,147
2010-09-01,"Arshakian, T. G.; Torrealba, J.; Chavushyan, V. H.; Ros, E.; Lister, M. L.; Cruz-González, I.; Zensus, J. A.",2010,2010-09-01,Radio-optical scrutiny of compact AGN: correlations between properties of pc-scale jets and optical nuclear emission,Astronomy and Astrophysics,1003.2577,24
2010-10-01,"Mozel, Phil",2010,2010-10-01,A Moment With...Dr. David Charbonneau,Journal of the Royal Astronomical Society of Canada,,0
2010-10-01,"Avery, Steven G.",2010,2010-10-01,Using the D1D5 CFT to understand black holes,Ph.D. Thesis,1012.0072,36
2010-10-01,"Lee, Chien-Chih",2010,2010-10-01,Occurrence and onset conditions of postsunset equatorial spread F at Jicamarca during solar minimum and maximum,Journal of Geophysical Research (Space Physics),,1
2010-11-01,"Compère, Geoffrey; de Buyl, Sophie; Stotyn, Sean; Virmani, Amitabh",2010,2010-11-01,A general black string and its microscopics,Journal of High Energy Physics,1006.5464,25
2010-11-01,"Elvang, Henriette; Freedman, Daniel Z.; Kiermaier, Michael",2010,2010-11-01,A simple approach to counterterms in N=8 supergravity,Journal of High Energy Physics,1003.5018,63
2010-11-01,"Govoni, F.; Dolag, K.; Murgia, M.; Feretti, L.; Schindler, S.; Giovannini, G.; Boschin, W.; Vacca, V.; Bonafede, A.",2010,2010-11-01,Rotation measures of radio sources in hot galaxy clusters,Astronomy and Astrophysics,1007.5207,71
2010-11-01,"Hildebrandt, H.; Arnouts, S.; Capak, P.; Moustakas, L. A.; Wolf, C.; Abdalla, F. B.; Assef, R. J.; Banerji, M.; Benítez, N.; Brammer, G. B.; Budavári, T.; Carliles, S.; Coe, D.; Dahlen, T.; Feldmann, R.; Gerdes, D.; Gillis, B.; Ilbert, O.; Kotulla, R.; Lahav, O.; Li, I. H.; Miralles, J. -M.; Purger, N.; Schmidt, S.; Singal, J.",2010,2010-11-01,PHAT: PHoto-z Accuracy Testing,Astronomy and Astrophysics,1008.0658,183
2010-11-01,"Tokam, Alain-Pierre K.; Tabod, Charles T.; Nyblade, Andrew A.; Julià, Jordi; Wiens, Douglas A.; Pasyanos, Michael E.",2010,2010-11-01,"Structure of the crust beneath Cameroon, West Africa, from the joint inversion of Rayleigh wave group velocities and receiver functions",Geophysical Journal International,,68
2010-12-01,"Argüelles, C. A.; Bustamante, M.; Gago, A. M.",2010,2010-12-01,IceCube expectations for two high-energy neutrino production models at active galactic nuclei,Journal of Cosmology and Astroparticle Physics,1008.1396,9
2010-12-01,"Kallosh, Renata",2010,2010-12-01,The ultraviolet finiteness mathcal{N} = 8 supergravity,Journal of High Energy Physics,1009.1135,23
2010-12-01,"Aveiro, H. C.; Hysell, D. L.",2010,2010-12-01,Forecast assessment of topside spread F at Jicamarca,Journal of Geophysical Research (Space Physics),,6
2011-01-01,"Warner, Brian D.; Pravec, Petr; Kusnirak, Peter; Pray, Donald. P.; Durkee, Russ; Galád, Adrian",2011,2011-01-01,Lightcurve Analysis of 2261 Keeler,Minor Planet Bulletin,,0
2011-01-01,"Bagiya, Mala S.; Iyer, K. N.; Joshi, H. P.; Thampi, Smitha V.; Tsugawa, Takuya; Ravindran, Sudha; Sridharan, R.; Pathan, B. M.",2011,2011-01-01,Low-latitude ionospheric-thermospheric response to storm time electrodynamical coupling between high and low latitudes,Journal of Geophysical Research (Space Physics),,46
2011-01-01,"Rocha, Marcelo Peres; Schimmel, Martin; Assumpção, Marcelo",2011,2011-01-01,Upper-mantle seismic structure beneath SE and Central Brazil from P- and S-wave regional traveltime tomography,Geophysical Journal International,,44
2011-01-01,"Moorkamp, Max; Heincke, Björn; Jegen, Marion; Roberts, Alan W.; Hobbs, Richard W.",2011,2011-01-01,"A framework for 3-D joint inversion of MT, gravity and seismic refraction data",Geophysical Journal International,,99
2011-01-01,"Chen, Wenfeng",2011,2011-01-01,Supergravity Dual of the Superconformal Anomaly,International Journal of Modern Physics A,hep-th/0508112,1
2011-01-01,"Ivashchuk, V. D.; Melnikov, V. N.",2011,2011-01-01,Black brane solutions related to non-singular Kac-Moody algebras,Gravitation and Cosmology,1101.4409,2
2011-01-01,"Sota, Alfredo; Maíz Apellániz, Jesús; Barbá, Rodolfo H.; Walborn, Nolan R.; Alfaro, Emilio J.; Gamen, Roberto C.; Morrell, Nidia I.; Arias, Julia I.; Penadés Ordaz, Miguel",2011,2011-01-01,The Galactic O-Star Spectral Survey (GOSSS) Project status and first results,Bulletin de la Societe Royale des Sciences de Liege,1101.3193,6
2011-01-01,"Baker, Michael Francis",2011,2011-01-01,Time-Dependent Searches for Neutrino Point Sources with the IceCube Observatory,Ph.D. Thesis,1112.1983,8
2011-01-01,"Rossel, Pamela E.; Elvert, Marcus; Ramette, Alban; Boetius, Antje; Hinrichs, Kai-Uwe",2011,2011-01-01,Factors controlling the distribution of anaerobic methanotrophic communities in marine environments: Evidence from intact polar membrane lipids,Geochimica et Cosmochimica Acta,,38
2011-01-01,"Warner, Brian D.",2011,2011-01-01,Asteroid-Deep Sky Appulses in 2011,Minor Planet Bulletin,,0
2011-02-01,"Salah, Mohamed K.; Chang, S. -J.; Fonseca, J. F. B. D.",2011,2011-02-01,"Crustal structure beneath the Lower Tagus Valley, southwestern Iberia using joint analysis of teleseismic receiver functions and surface-wave dispersion",Geophysical Journal International,,7
2011-02-01,"Daniels, D., G.; Daniels, J. V.",2011,2011-02-01,"The Hampstead Observatory, 1910-2010: a century of service to the public",Journal of the British Astronomical Association,,0
2011-03-01,"Li, Junlun; Zhang, Haijiang; Sadi Kuleli, H.; Nafi Toksoz, M.",2011,2011-03-01,Focal mechanism determination using high-frequency waveform matching and its application to small magnitude induced earthquakes,Geophysical Journal International,,14
2011-03-01,"Kil, H.; Choi, H. -S.; Heelis, R. A.; Paxton, L. J.; Coley, W. R.; Miller, E. S.",2011,2011-03-01,Onset conditions of bubbles and blobs: A case study on 2 March 2009,Geophysical Research Letters,,21
2011-03-01,"Frew, David J.; Stanger, Jeff; Fitzgerald, Michael; Parker, Quentin; Danaia, Lena; McKinnon, David; Guerrero, Martín A.; Hedberg, John; Hollow, Robert; An, Yvonne; Bor, Shu Han; Colman, Isabel; Graham-White, Claire; Li, Qing Wen; Mai, Juliette; Papadakis, Katerina; Picone-Murray, Julia; Hoang, Melanie Vo; Yean, Vivian",2011,2011-03-01,K 1-6: An Asymmetric Planetary Nebula with a Binary Central Star,Publications of the Astronomical Society of Australia,1009.5914,27
2011-03-01,"Tan, Baolin",2011,2011-03-01,Multi-timescale solar cycles and the possible implications,Astrophysics and Space Science,1011.1613,21
2011-03-01,"Buchmueller, O.; Cavanaugh, R.; Colling, D.; de Roeck, A.; Dolan, M. J.; Ellis, J. R.; Flächer, H.; Heinemeyer, S.; Olive, K. A.; Rogerson, S.; Ronga, F. J.; Weiglein, G.",2011,2011-03-01,Frequentist analysis of the parameter space of minimal supergravity,European Physical Journal C,1011.6118,49
2011-03-01,"Damour, Thibault; Kleinschmidt, Axel; Nicolai, Hermann",2011,2011-03-01,Sugawara-Type Constraints in Hyperbolic Coset Models,Communications in Mathematical Physics,0912.3491,7
2011-03-01,"Craig, David; Singh, Parampreet",2011,2011-03-01,Consistent Histories in Quantum Cosmology,Foundations of Physics,1001.4311,22
2011-04-01,"Seker, Ilgin; Fung, Shing F.; Mathews, John D.",2011,2011-04-01,Relation between magnetospheric state parameters and the occurrence of plasma depletion events in the nighttime midlatitude F region,Journal of Geophysical Research (Space Physics),,7
2011-04-01,"Shakesby, R. A.",2011,2011-04-01,Post-wildfire soil erosion in the Mediterranean: Review and future research directions,Earth Science Reviews,,120
2011-04-01,"Sáez-Gómez, Diego",2011,2011-04-01,On Friedmann-Lemaître-Robertson-Walker cosmologies in non-standard gravity,Ph.D. Thesis,1104.0813,4
2011-04-01,"Sage, Leslie J.",2011,2011-04-01,Second Light: The Most Distant Known Object in the Universe,Journal of the Royal Astronomical Society of Canada,,0
2011-04-01,"Freedman, Daniel Z.; Tonni, Erik",2011,2011-04-01,The D <SUP>2 k </SUP> R <SUP>4</SUP> invariants of mathcal{N} = 8 supergravity,Journal of High Energy Physics,1101.1672,17
2011-04-01,"Verevkin, A. O.; Bukhmastova, Yu. L.; Baryshev, Yu. V.",2011,2011-04-01,The non-uniform distribution of galaxies from data of the SDSS DR7 survey,Astronomy Reports,1104.0884,8
2011-04-01,"Steinhoff, J.",2011,2011-04-01,Canonical formulation of spin in general relativity,Annalen der Physik,1106.4203,70
2011-04-01,"Jones, S.; McHardy, I.; Moss, D.; Seymour, N.; Breedt, E.; Uttley, P.; Körding, E.; Tudose, V.",2011,2011-04-01,Radio and X-ray variability in the Seyfert galaxy NGC 4051,Monthly Notices of the Royal Astronomical Society,1011.6633,21
2011-05-01,"Anderson, Edward",2011,2011-05-01,Shape space methods for quantum cosmological triangleland,General Relativity and Gravitation,0909.2439,32
2011-05-01,"Burgess, C. P.; Maharana, Anshuman; Quevedo, F.",2011,2011-05-01,Über-naturalness: unexpectedly light scalars from supersymmetric extra dimensions,Journal of High Energy Physics,1005.1199,41
2011-05-01,"Hauber, E.; Brož, P.; Jagert, F.; Jodłowski, P.; Platz, T.",2011,2011-05-01,Very recent and wide-spread basaltic volcanism on Mars,Geophysical Research Letters,,70
2011-05-01,"Dao, E.; Kelley, M. C.; Roddy, P.; Retterer, J.; Ballenthin, J. O.; de La Beaujardiere, O.; Su, Y. -J.",2011,2011-05-01,Longitudinal and seasonal dependence of nighttime equatorial plasma density irregularities during solar minimum detected on the C/NOFS satellite,Geophysical Research Letters,,46
2011-05-01,"Obrebski, Mathias; Allen, Richard M.; Pollitz, Fred; Hung, Shu-Huei",2011,2011-05-01,Lithosphere-asthenosphere interaction beneath the western United States from the joint inversion of body-wave traveltimes and surface-wave phase velocities,Geophysical Journal International,,122
2011-06-01,"Keller, J. H.; Jones, S. C.; Evans, J. L.; Harr, P. A.",2011,2011-06-01,Characteristics of the TIGGE multimodel ensemble prediction system in representing forecast variability associated with extratropical transition,Geophysical Research Letters,,32
2011-06-01,"Stipčević, Josip; Tkalčić, Hrvoje; Herak, Marijan; Markušić, Snježana; Herak, Davorka",2011,2011-06-01,"Crustal and uppermost mantle structure beneath the External Dinarides, Croatia, determined from teleseismic receiver functions",Geophysical Journal International,,23
2011-06-01,"Pickering, Robyn; Kramers, Jan D.; Hancox, Philip John; de Ruiter, Darryl J.; Woodhead, Jon D.",2011,2011-06-01,Contemporary flowstone development links early hominin bearing cave deposits in South Africa,Earth and Planetary Science Letters,,18
2011-06-01,"Irastorza, I. G.; Avignone, F. T.; Caspi, S.; Carmona, J. M.; Dafni, T.; Davenport, M.; Dudarev, A.; Fanourakis, G.; Ferrer-Ribas, E.; Galán, J.; García, J. A.; Geralis, T.; Giomataris, I.; Gómez, H.; Hoffmann, D. H. H.; Iguaz, F. J.; Jakovčić, K.; Krčmar, M.; Lakić, B.; Luzón, G.; Pivovaroff, M.; Papaevangelou, T.; Raffelt, G.; Redondo, J.; Rodríguez, A.; Russenschuck, S.; Ruz, J.; Shilon, I.; Ten Kate, H.; Tomás, A.; Troitsky, S.; van Bibber, K.; Villar, J. A.; Vogel, J.; Walckiers, L.; Zioutas, K.",2011,2011-06-01,Towards a new generation axion helioscope,Journal of Cosmology and Astroparticle Physics,1103.5334,146
2011-06-01,"Hartle, James B.",2011,2011-06-01,The Quasiclassical Realms of This Quantum Universe,Foundations of Physics,0806.3776,43
2011-06-01,"Berman, David S.; Perry, Malcolm J.",2011,2011-06-01,Generalized geometry and M theory,Journal of High Energy Physics,1008.1763,268
2011-06-01,"Du, F.; Parise, B.",2011,2011-06-01,A hybrid moment equation approach to gas-grain chemical modeling,Astronomy and Astrophysics,1104.5208,20
2011-07-01,"Seidewitz, Ed",2011,2011-07-01,Consistent Histories of Systems and Measurements in Spacetime,Foundations of Physics,1002.3917,4
2011-07-01,"Kunduri, Hari K.; Lucietti, James",2011,2011-07-01,Constructing near-horizon geometries in supergravities with hidden symmetry,Journal of High Energy Physics,1104.2260,10
2011-07-01,"Oreshin, S. I.; Vinnik, L. P.; Kiselev, S. G.; Rai, S. S.; Prakasam, K. S.; Treussov, A. V.",2011,2011-07-01,"Deep seismic structure of the Indian shield, western Himalaya, Ladakh and Tibet",Earth and Planetary Science Letters,,27
2011-08-01,"Ďurech, Josef; Kaasalainen, Mikko; Herald, David; Dunham, David; Timerson, Brad; Hanuš, Josef; Frappa, Eric; Talbot, John; Hayamizu, Tsutomu; Warner, Brian D.; Pilcher, Frederick; Galád, Adrián",2011,2011-08-01,Combining asteroid models derived by lightcurve inversion with asteroidal occultation silhouettes,Icarus,1104.4227,82
2011-08-01,"Franco, Nicolas",2011,2011-08-01,Lorentzian approach to noncommutative geometry,Ph.D. Thesis,1108.0592,10
2011-08-01,"Adams, Aubreya; Nyblade, Andrew",2011,2011-08-01,Shear wave velocity structure of the southern African upper mantle with implications for the uplift of southern Africa,Geophysical Journal International,,25
2011-08-01,"Al-Hashmi, S.; Gök, R.; Al-Toubi, K.; Al-Shijbi, Y.; El-Hussain, I.; Rodgers, A. J.",2011,2011-08-01,Seismic velocity structure at the southeastern margin of the Arabian Peninsula,Geophysical Journal International,,8
2011-08-01,"Mateos, David; di Sarra, Alcide; Meloni, Daniela; di Biagio, Claudia; Sferlazzo, Damiano M.",2011,2011-08-01,Experimental determination of cloud influence on the spectral UV irradiance and implications for biological effects,Journal of Atmospheric and Solar-Terrestrial Physics,,21
2011-08-01,"Hoyle, Ben; Masters, Karen. L.; Nichol, Robert C.; Edmondson, Edward M.; Smith, Arfon M.; Lintott, Chris; Scranton, Ryan; Bamford, Steven; Schawinski, Kevin; Thomas, Daniel",2011,2011-08-01,Galaxy Zoo: bar lengths in local disc galaxies,Monthly Notices of the Royal Astronomical Society,1104.5394,70
2011-08-01,"Leroy, Adam K.; Bolatto, Alberto; Gordon, Karl; Sandstrom, Karin; Gratier, Pierre; Rosolowsky, Erik; Engelbracht, Charles W.; Mizuno, Norikazu; Corbelli, Edvige; Fukui, Yasuo; Kawamura, Akiko",2011,2011-08-01,The CO-to-H<SUB>2</SUB> Conversion Factor from Infrared Dust Emission across the Local Group,The Astrophysical Journal,1102.4618,406
2011-09-01,"Brugamyer, Erik; Dodson-Robinson, Sarah E.; Cochran, William D.; Sneden, Christopher",2011,2011-09-01,Silicon and Oxygen Abundances in Planet-host Stars,The Astrophysical Journal,1106.5509,55
2011-09-01,"Bartzsch, Stefan; Lebedev, Sergei; Meier, Thomas",2011,2011-09-01,Resolving the lithosphere-asthenosphere boundary with seismic Rayleigh waves,Geophysical Journal International,,23
2011-10-01,"Huarte-Espinosa, M.; Krause, M.; Alexander, P.",2011,2011-10-01,3D magnetohydrodynamic simulations of the evolution of magnetic fields in Fanaroff-Riley class II radio sources,Monthly Notices of the Royal Astronomical Society,1106.4586,18
2011-10-01,"Tkalčić, Hrvoje; Chen, Youlin; Liu, Ruifeng; Zhibin, Huang; Sun, Li; Chan, Winston",2011,2011-10-01,Multistep modelling of teleseismic receiver functions combined with constraints from seismic tomography: crustal structure beneath southeast China,Geophysical Journal International,,32
2011-10-01,"Zielenbach, William",2011,2011-10-01,Mass Determination Studies of 104 Large Asteroids,The Astronomical Journal,,23
2011-10-01,"Thomas, Sandrine J.; Soummer, Rémi; Dillon, Daren; Macintosh, Bruce; Gavel, Donald; Sivaramakrishnan, Anand",2011,2011-10-01,Testing the Apodized Pupil Lyot Coronagraph on the Laboratory for Adaptive Optics Extreme Adaptive Optics Testbed,The Astronomical Journal,,9
2011-10-01,"Kleinschmidt, Axel",2011,2011-10-01,Counting supersymmetric branes,Journal of High Energy Physics,1109.2025,54
2011-11-01,"Omotani, John",2011,2011-11-01,I've Got the World on a Brane,Ph.D. Thesis,1111.6437,0
2011-11-01,"Williams, S. J.; Gies, D. R.; Hillwig, T. C.; McSwain, M. V.; Huang, W.",2011,2011-11-01,Radial Velocities of Galactic O-type Stars. I. Short-term Constant Velocity Stars,The Astronomical Journal,,9
2011-11-01,"Wuestefeld, Andreas; Kendall, J. Michael; Verdon, James P.; van As, Andre",2011,2011-11-01,In situ monitoring of rock fracturing using shear wave splitting analysis: an example from a mining setting,Geophysical Journal International,,7
2011-11-01,"Fejer, B. G.; Tracy, B. D.; Olson, M. E.; Chau, J. L.",2011,2011-11-01,Enhanced lunar semidiurnal equatorial vertical plasma drifts during sudden stratospheric warmings,Geophysical Research Letters,,75
2011-11-01,"Yokoyama, T.; Yamamoto, M.; Otsuka, Y.; Nishioka, M.; Tsugawa, T.; Watanabe, S.; Pfaff, R. F.",2011,2011-11-01,On postmidnight low-latitude ionospheric irregularities during solar minimum: 1. Equatorial Atmosphere Radar and GPS-TEC observations in Indonesia,Journal of Geophysical Research (Space Physics),,35
2011-12-01,"Pezzopane, M.; Fagundes, P. R.; Ciraolo, L.; Correia, E.; Cabrera, M. A.; Ezquer, R. G.",2011,2011-12-01,Unusual nighttime impulsive foF2 enhancement below the southern anomaly crest under geomagnetically quiet conditions,Journal of Geophysical Research (Space Physics),,22
2011-12-01,"Pukniel, Andrew; Coverstone, Victoria; Burton, Rodney; Carroll, David",2011,2011-12-01,The dynamics and control of the CubeSail mission: A solar sailing demonstration,Advances in Space Research,,6
2011-12-01,"Farakos, Fotis; Kehagias, Alex; Saridakis, Emmanuel N.",2011,2011-12-01,Vanishing cosmological constant by gravitino-dressed compactification of 11D supergravity,Journal of High Energy Physics,1111.1577,2
2011-12-01,"Katz, Joseph; Livshits, Gideon I.",2011,2011-12-01,"Affine gravity, Palatini formalism and charges",General Relativity and Gravitation,1108.0942,3
2011-12-01,"Oikonomou, V. K.",2011,2011-12-01,A criterion for physically acceptable extra dimensions with boundaries,European Physical Journal Plus,1102.3665,0
2011-12-01,"Gorham, P. W.; Baginski, F. E.; Allison, P.; Liewer, K. M.; Miki, C.; Hill, B.; Varner, G. S.",2011,2011-12-01,"The ExaVolt Antenna: A large-aperture, balloon-embedded antenna for ultra-high energy particle detection",Astroparticle Physics,1102.3883,28
2011-12-01,"Ferrara, Sergio; Kallosh, Renata",2011,2011-12-01,Creation of matter in the universe and groups of type E7,Journal of High Energy Physics,1110.4048,31
2012-01-01,"Barrows, R. Scott; Stern, Daniel; Madsen, Kristin; Harrison, Fiona; Assef, Roberto J.; Comerford, Julia M.; Cushing, Michael C.; Fassnacht, Christopher D.; Gonzalez, Anthony H.; Griffith, Roger; Hickox, Ryan; Kirkpatrick, J. Davy; Lagattuta, David J.",2012,2012-01-01,A Candidate Dual Active Galactic Nucleus at z = 1.175,The Astrophysical Journal,1109.3469,37
2012-01-01,"Zhang, Li; Audétat, Andreas; Dolejš, David",2012,2012-01-01,"Solubility of molybdenite (MoS <SUB>2</SUB>) in aqueous fluids at 600-800 °C, 200 MPa: A synthetic fluid inclusion study",Geochimica et Cosmochimica Acta,,15
2012-01-01,"Kelley, M. C.; Ilma, R. R.; Eccles, V.",2012,2012-01-01,Reconciliation of rocket-based magnetic field measurements in the equatorial electrojet with classical collision theory,Journal of Geophysical Research (Space Physics),,3
2012-01-01,"Warner, Brian D.",2012,2012-01-01,Asteroid-Deepsky Appulses in 2012,Minor Planet Bulletin,,0
2012-01-01,"Aymami, Josep Maria",2012,2012-01-01,CCD Photometry and Lightcurve Analysis of Main Belt Asteroids 1077 Campanula and 1151 Ithaka from Observatori Carmelita,Minor Planet Bulletin,,0
2012-01-01,"Neukirch, Levi P.; Tarduno, John A.; Huffman, Thomas N.; Watkeys, Michael K.; Scribner, Cecilia A.; Cottrell, Rory D.",2012,2012-01-01,An archeomagnetic analysis of burnt grain bin floors from ca. 1200 to 1250 AD Iron-Age South Africa,Physics of the Earth and Planetary Interiors,,12
2012-02-01,"Keel, William C.; Chojnowski, S. Drew; Bennert, Vardha N.; Schawinski, Kevin; Lintott, Chris J.; Lynn, Stuart; Pancoast, Anna; Harris, Chelsea; Nierenberg, A. M.; Sonnenfeld, Alessandro; Proctor, Richard",2012,2012-02-01,The Galaxy Zoo survey for giant AGN-ionized clouds: past and present black hole accretion events,Monthly Notices of the Royal Astronomical Society,1110.6921,93
2012-02-01,"Simón, Joan",2012,2012-02-01,"Brane Effective Actions, Kappa-Symmetry and Applications",Living Reviews in Relativity,1110.2422,36
2012-02-01,"Ferrara, Sergio; Marrani, Alessio; Yeranyan, Armen",2012,2012-02-01,On invariant structures of black hole charges,Journal of High Energy Physics,1110.4004,12
2012-02-01,"Yang, Xiaozhi",2012,2012-02-01,"Orientation-related electrical conductivity of hydrous olivine, clinopyroxene and plagioclase and implications for the structure of the lower continental crust and uppermost mantle",Earth and Planetary Science Letters,,64
2012-03-01,"Tisserand, P.",2012,2012-03-01,Tracking down R Coronae Borealis stars from their mid-infrared WISE colours,Astronomy and Astrophysics,1110.6579,34
2012-03-01,"Kallosh, Renata",2012,2012-03-01,E <SUB>7(7)</SUB> symmetry and finiteness of {N} = {8} supergravity,Journal of High Energy Physics,1103.4115,65
2012-03-01,"Liu, Kaijian; Levander, Alan; Zhai, Yongbo; Porritt, Robert W.; Allen, Richard M.",2012,2012-03-01,Asthenospheric flow and lithospheric evolution near the Mendocino Triple Junction,Earth and Planetary Science Letters,,32
2012-03-01,"Young, Mallory K.; Tkalčić, Hrvoje; Rawlinson, Nicholas; Reading, Anya M.",2012,2012-03-01,Exploiting seismic signal and noise in an intracratonic environment to constrain crustal structure and source parameters of infrequent earthquakes,Geophysical Journal International,,3
2012-03-01,"Brož, P.; Hauber, E.",2012,2012-03-01,"A unique volcanic field in Tharsis, Mars: Pyroclastic cones as evidence for explosive eruptions",Icarus,,51
2012-03-01,"Burke, William J.; Gentile, Louise C.; Shomo, Shannon R.; Roddy, Patrick A.; Pfaff, Robert F.",2012,2012-03-01,Images of bottomside irregularities observed at topside altitudes,Journal of Geophysical Research (Space Physics),,3
2012-03-01,"Pompei, E.; Iovino, A.",2012,2012-03-01,The DPOSS II distant compact group survey: the EMMI-NTT spectroscopic sample⋆,Astronomy and Astrophysics,1111.1757,11
2012-04-01,"Adams, Aubreya; Nyblade, Andrew; Weeraratne, Dayanthie",2012,2012-04-01,"Upper mantle shear wave velocity structure beneath the East African plateau: evidence for a deep, plateauwide low velocity anomaly",Geophysical Journal International,,46
2012-04-01,"Liu, Haishan; Lü, H.; Wang, Zhao-Long",2012,2012-04-01,f ( R) Theories of supergravities and pseudo-supergravities,Journal of High Energy Physics,1201.2417,7
2012-04-01,"Alvarez, Pedro D.; Valenzuela, Mauricio; Zanelli, Jorge",2012,2012-04-01,Supersymmetry of a different kind,Journal of High Energy Physics,1109.3944,29
2012-04-01,"Gurau, Razvan; Ryan, James P.",2012,2012-04-01,Colored Tensor Models - a Review,SIGMA,1109.4812,284
2012-05-01,"Neilsen, Joseph; Homan, Jeroen",2012,2012-05-01,A Hybrid Magnetically/Thermally Driven Wind in the Black Hole GRO J1655-40?,The Astrophysical Journal,1202.6053,61
2012-05-01,"Hertog, Thomas; Hartle, James",2012,2012-05-01,Holographic no-boundary measure,Journal of High Energy Physics,1111.6090,57
2012-05-01,"Hansen, Rik; Wouters, Jan",2012,2012-05-01,Towards an EU industrial policy for the space sector - Lessons from Galileo,Space Policy,,0
2012-05-01,"Huang, Ruifang; Audétat, Andreas",2012,2012-05-01,The titanium-in-quartz (TitaniQ) thermobarometer: A critical examination and re-calibration,Geochimica et Cosmochimica Acta,,146
2012-05-01,"González, O'Leary; Moreno, Bladimir; Romanelli, Fabio; Panza, Giuliano F.",2012,2012-05-01,Lithospheric structure below seismic stations in Cuba from the joint inversion of Rayleigh surface waves dispersion and receiver functions,Geophysical Journal International,,6
2012-06-01,"van Dongen, Jeroen",2012,2012-06-01,"Mistaken Identity and Mirror Images: Albert and Carl Einstein, Leiden and Berlin, Relativity and Revolution",Physics in Perspective,1211.3309,1
2012-06-01,"Rauw, G.; Sana, H.; Spano, M.; Gosset, E.; Mahy, L.; De Becker, M.; Eenens, P.",2012,2012-06-01,9 Sagittarii: uncovering an O-type spectroscopic binary with an 8.6 year period,Astronomy and Astrophysics,1205.3314,26
2012-06-01,"Tkalčić, Hrvoje; Rawlinson, Nicholas; Arroucau, Pierre; Kumar, Amarjeet; Kennett, Brian L. N.",2012,2012-06-01,Multistep modelling of receiver-based seismic and ambient noise data from WOMBAT array: crustal structure beneath southeast Australia,Geophysical Journal International,,7
2012-06-01,"Scaife, Anna M. M.; Heald, George H.",2012,2012-06-01,A broad-band flux scale for low-frequency radio telescopes,Monthly Notices of the Royal Astronomical Society,1203.0977,196
2012-06-01,"Shears, J.",2012,2012-06-01,William Maximilian Lindley: Fifth Director of the BAA Variable Star Section,Journal of the British Astronomical Association,1104.1557,0
2012-06-01,"Vérard, Christian; Leonhardt, Roman; Winklhofer, Michael; Fabian, Karl",2012,2012-06-01,Variations of magnetic properties in thin lava flow profiles: Implications for the recording of the Laschamp Excursion,Physics of the Earth and Planetary Interiors,,2
2012-07-01,"Capozziello, S.; De Laurentis, M.; Odintsov, S. D.",2012,2012-07-01,Hamiltonian dynamics and Noether symmetries in Extended Gravity Cosmology,European Physical Journal C,1206.4842,139
2012-07-01,"Henneaux, Marc; Kleinschmidt, Axel; Nicolai, Hermann",2012,2012-07-01,Real forms of extended Kac-Moody symmetries and higher spin gauge theories,General Relativity and Gravitation,1110.4460,10
2012-07-01,"Kitching, T. D.; Balan, S. T.; Bridle, S.; Cantale, N.; Courbin, F.; Eifler, T.; Gentile, M.; Gill, M. S. S.; Harmeling, S.; Heymans, C.; Hirsch, M.; Honscheid, K.; Kacprzak, T.; Kirkby, D.; Margala, D.; Massey, R. J.; Melchior, P.; Nurbaeva, G.; Patton, K.; Rhodes, J.; Rowe, B. T. P.; Taylor, A. N.; Tewes, M.; Viola, M.; Witherick, D.; Voigt, L.; Young, J.; Zuntz, J.",2012,2012-07-01,Image analysis for cosmology: results from the GREAT10 Galaxy Challenge,Monthly Notices of the Royal Astronomical Society,1202.5254,138
2012-07-01,"Alonso-Zarza, Ana M.; Meléndez, Alfonso; Martín-García, Rebeca; Herrero, Mª Josefa; Martín-Pérez, Andrea",2012,2012-07-01,"Discriminating between tectonism and climate signatures in palustrine deposits: Lessons from the Miocene of the Teruel Graben, NE Spain",Earth Science Reviews,,27
2012-07-01,"Yizengaw, E.; Zesta, E.; Moldwin, M. B.; Damtie, B.; Mebrahtu, A.; Valladares, C. E.; Pfaff, R. F.",2012,2012-07-01,Longitudinal differences of ionospheric vertical density distribution and equatorial electrodynamics,Journal of Geophysical Research (Space Physics),,34
2012-07-01,"Perlmutter, Saul",2012,2012-07-01,Nobel Lecture: Measuring the acceleration of the cosmic expansion using supernovae,Reviews of Modern Physics,,23
2012-07-01,"Freire, Paulo C. C.; Wex, Norbert; Esposito-Farèse, Gilles; Verbiest, Joris P. W.; Bailes, Matthew; Jacoby, Bryan A.; Kramer, Michael; Stairs, Ingrid H.; Antoniadis, John; Janssen, Gemma H.",2012,2012-07-01,The relativistic pulsar-white dwarf binary PSR J1738+0333 - II. The most stringent test of scalar-tensor gravity,Monthly Notices of the Royal Astronomical Society,1205.1450,348
2012-08-01,"Dunphy, Ted",2012,2012-08-01,It's Not All Sirius - Cartoon,Journal of the Royal Astronomical Society of Canada,,0
2012-08-01,"Edgar, James",2012,2012-08-01,Society News,Journal of the Royal Astronomical Society of Canada,,0
2012-08-01,"Nason, Curt",2012,2012-08-01,Astrocryptic Answers,Journal of the Royal Astronomical Society of Canada,,0
2012-08-01,"Spiering, Christian",2012,2012-08-01,Towards high-energy neutrino astronomy. A historical review,European Physical Journal H,1207.4952,18
2012-08-01,"Popescu, M.; Birlan, M.; Nedelcu, D. A.",2012,2012-08-01,Modeling of asteroid spectra - M4AST,Astronomy and Astrophysics,,59
2012-08-01,"Holt, R. J.; Gilman, R.",2012,2012-08-01,Transition between nuclear and quark-gluon descriptions of hadrons and light nuclei,Reports on Progress in Physics,1205.5827,23
2012-08-01,"Afshordi, Niayesh; Aslanbeigi, Siavash; Sorkin, Rafael D.",2012,2012-08-01,"A distinguished vacuum state for a quantum field in a curved spacetime: formalism, features, and cosmology",Journal of High Energy Physics,1205.1296,38
2012-08-01,,2012,2012-08-01,Errata,Journal of the Royal Astronomical Society of Canada,,0
2012-09-01,"Rodríguez-Sanz, Laura; Graham Mortyn, P.; Martínez-Garcia, Alfredo; Rosell-Melé, Antoni; Hall, Ian R.",2012,2012-09-01,Glacial Southern Ocean freshening at the onset of the Middle Pleistocene Climate Transition,Earth and Planetary Science Letters,,9
2012-09-01,"Deller, A. T.; Archibald, A. M.; Brisken, W. F.; Chatterjee, S.; Janssen, G. H.; Kaspi, V. M.; Lorimer, D.; Lyne, A. G.; McLaughlin, M. A.; Ransom, S.; Stairs, I. H.; Stappers, B.",2012,2012-09-01,A Parallax Distance and Mass Estimate for the Transitional Millisecond Pulsar System J1023+0038,The Astrophysical Journal,1207.5670,91
2012-09-01,"Li, Tianjun; Maxin, James A.; Nanopoulos, Dimitri V.; Walker, Joel W.",2012,2012-09-01,The F-Landscape: Dynamically Determining The Multiverse,International Journal of Modern Physics A,1111.0236,16
2012-09-01,"Dadhich, Naresh; Pons, Josep M.",2012,2012-09-01,On the equivalence of the Einstein-Hilbert and the Einstein-Palatini formulations of general relativity for an arbitrary connection,General Relativity and Gravitation,1010.0869,43
2012-09-01,"Ortín, Tomás; Shahbazi, C. S.",2012,2012-09-01,Supersymmetric black holes of N=8 supergravity,Physical Review D,1206.3190,7
2012-10-01,"Dibitetto, Giuseppe",2012,2012-10-01,Gauged Supergravities and the Physics of Extra Dimensions,Ph.D. Thesis,1210.2301,6
2012-10-01,"Berke, Melissa A.; Johnson, Thomas C.; Werne, Josef P.; Schouten, Stefan; Sinninghe Damsté, Jaap S.",2012,2012-10-01,A mid-Holocene thermal maximum at the end of the African Humid Period,Earth and Planetary Science Letters,,26
2012-11-01,"Smith, Donald F.; Kharchenko, Andriy; Konijnenburg, Marco; Klinkert, Ivo; Paša-Tolić, Ljiljana; Heeren, Ron M. A.",2012,2012-11-01,Advanced Mass Calibration and Visualization for FT-ICR Mass Spectrometry Imaging,Journal of The American Society for Mass Spectrometry,1306.3794,8
2012-11-01,"Kuhlen, Michael; Vogelsberger, Mark; Angulo, Raul",2012,2012-11-01,Numerical simulations of the dark universe: State of the art and the next decade,Physics of the Dark Universe,1209.5745,137
2012-11-01,"Li, Yuan; Audétat, Andreas",2012,2012-11-01,"Partitioning of V, Mn, Co, Ni, Cu, Zn, As, Mo, Ag, Sn, Sb, W, Au, Pb, and Bi between sulfide phases and hydrous basanite melt at upper mantle conditions",Earth and Planetary Science Letters,,107
2012-11-01,"Tugume, Fred; Nyblade, Andrew; Julià, Jordi",2012,2012-11-01,Moho depths and Poisson's ratios of Precambrian crust in East Africa: Evidence for similarities in Archean and Proterozoic crustal structure,Earth and Planetary Science Letters,,22
2012-11-01,"Telus, Myriam; Dauphas, Nicolas; Moynier, Frédéric; Tissot, François L. H.; Teng, Fang-Zhen; Nabelek, Peter I.; Craddock, Paul R.; Groat, Lee A.",2012,2012-11-01,"Iron, zinc, magnesium and uranium isotopic fractionation during continental crust differentiation: The tale from migmatites, granitoids, and pegmatites",Geochimica et Cosmochimica Acta,,110
2012-11-01,"Brändlein, Dirk; Lühr, Hermann; Ritter, Oliver",2012,2012-11-01,Direct penetration of the interplanetary electric field to low geomagnetic latitudes and its effect on magnetotelluric sounding,Journal of Geophysical Research (Space Physics),,6
2012-12-01,"Law, Casey J.; Bower, Geoffrey C.; Pokorny, Martin; Rupen, Michael P.; Sowinski, Ken",2012,2012-12-01,The RRAT Trap: Interferometric Localization of Radio Pulses from J0628+0909,The Astrophysical Journal,1208.6056,7
2012-12-01,"Faurobert, M.",2012,2012-12-01,Searching For Weak Solar Magnetic Fields. What Can We Learn From the Hanle Effect?,Publications de l'Observatoire Astronomique de Beograd,,0
2012-12-01,"Lodge, A.; Nippress, S. E. J.; Rietbrock, A.; García-Yeguas, A.; Ibáñez, J. M.",2012,2012-12-01,Evidence for magmatic underplating and partial melt beneath the Canary Islands derived using teleseismic receiver functions,Physics of the Earth and Planetary Interiors,,26
2012-12-01,"Henisey, Ken B.; Blaes, Omer M.; Fragile, P. Chris",2012,2012-12-01,Variability from Non-axisymmetric Fluctuations Interacting with Standing Shocks in Tilted Black Hole Accretion Disks,The Astrophysical Journal,1211.2273,24
2012-12-01,"Andrianopoli, Laura; D'Auria, Riccardo; Giaccone, Paolo; Trigiante, Mario",2012,2012-12-01,"Rotating black holes, global symmetry and first order formalism",Journal of High Energy Physics,1210.4047,11
2012-12-01,"Hatefi, E.; Nurmagambetov, A. J.; Park, I. Y.",2012,2012-12-01,Near-Extremal Black Branes with n<SUP>3</SUP> Entropy Growth,International Journal of Modern Physics A,1204.6303,15
2012-12-01,"Anderson, E.",2012,2012-12-01,Problem of time in quantum gravity,Annalen der Physik,1206.2403,123
2012-12-01,"Liu, Xiaodong; Baoyin, Hexi; Georgakarakos, Nikolaos; Donnison, John Richard; Ma, Xingrui",2012,2012-12-01,The Hill stability of triple minor planets in the Solar system,Monthly Notices of the Royal Astronomical Society,1211.4096,13
2013-01-01,"Warner, Brian D.",2013,2013-01-01,Asteroid-Deepsky Appulses in 2013,Minor Planet Bulletin,,0
2013-01-01,"Fortenberry, Ryan C.; Crawford, T. Daniel; Lee, Timothy J.",2013,2013-01-01,"The Possible Interstellar Anion CH<SUB>2</SUB>CN<SUP>-</SUP>: Spectroscopic Constants, Vibrational Frequencies, and Other Considerations",The Astrophysical Journal,1305.1660,27
2013-01-01,"Bunster, Claudio; Henneaux, Marc",2013,2013-01-01,Duality Invariance Implies Poincaré Invariance,Physical Review Letters,1208.6302,26
2013-01-01,"Kodama, Hideo; Nozawa, Masato",2013,2013-01-01,Classification and stability of vacua in maximal gauged supergravity,Journal of High Energy Physics,1210.4238,12
2013-01-01,"Shang, Jun",2013,2013-01-01,Effects of Irreversible Adsorbed Layers on Microdomain Formation and Dewetting of Block Copolymer Thin Films,Ph.D. Thesis,1406.0939,3
2013-01-01,"Dudas, Emilian; Linde, Andrei; Mambrini, Yann; Mustafayev, Azar; Olive, Keith A.",2013,2013-01-01,Strong moduli stabilization and phenomenology,European Physical Journal C,1209.0499,86
2013-01-01,"Ashtekar, Abhay",2013,2013-01-01,Introduction to Loop Quantum Gravity and Cosmology,"Lecture Notes in Physics, Berlin Springer Verlag",1201.4598,54
2013-01-01,"Guizelli, L. M.; Denardini, C. M.; Moro, J.; Resende, L. C. A.",2013,2013-01-01,Climatological study of the daytime occurrence of the 3-meter EEJ plasma irregularities over Jicamarca close to the solar minimum (2007 and 2008),"Earth, Planets and Space",,6
2013-01-01,"Blanc, Guillermo A.",2013,2013-01-01,The Mitchell Spectrograph: Studying Nearby Galaxies with the VIRUS Prototype,Advances in Astronomy,1402.1800,1
2013-02-01,"Bodendorfer, N.; Thiemann, T.; Thurn, A.",2013,2013-02-01,Towards loop quantum supergravity (LQSG): I. Rarita-Schwinger sector,Classical and Quantum Gravity,1105.3709,28
2013-02-01,"Shen, Weisen; Ritzwoller, Michael H.; Schulte-Pelkum, Vera; Lin, Fan-Chi",2013,2013-02-01,Joint inversion of surface wave dispersion and receiver functions: a Bayesian Monte-Carlo approach,Geophysical Journal International,,117
2013-02-01,"Soon, Willie; Legates, David R.",2013,2013-02-01,Solar irradiance modulation of Equator-to-Pole (Arctic) temperature gradients: Empirical evidence for climate variation on multi-decadal timescales,Journal of Atmospheric and Solar-Terrestrial Physics,,26
2013-02-01,"Katsimpouri, Despoina; Kleinschmidt, Axel; Virmani, Amitabh",2013,2013-02-01,Inverse scattering and the Geroch group,Journal of High Energy Physics,1211.3044,15
2013-02-01,"Bhattacharya, Jyotirmoy; Bhattacharyya, Sayantani; Rangamani, Mukund",2013,2013-02-01,Non-dissipative hydrodynamics: effective actions versus entropy current,Journal of High Energy Physics,1211.1020,51
2013-03-01,"Tisserand, P.; Clayton, G. C.; Welch, D. L.; Pilecki, B.; Wyrzykowski, L.; Kilkenny, D.",2013,2013-03-01,The ongoing pursuit of R Coronae Borealis stars: the ASAS-3 survey strikes again,Astronomy and Astrophysics,1211.2475,35
2013-03-01,"Clément, Gérard; Gal'tsov, Dmitri V.",2013,2013-03-01,New coset matrix for D = 6 self-dual supergravity,Journal of High Energy Physics,1301.3028,1
2013-03-01,"Scharwächter, J.; McGregor, P. J.; Dopita, M. A.; Beck, T. L.",2013,2013-03-01,Kinematics and excitation of the molecular hydrogen accretion disc in NGC 1275,Monthly Notices of the Royal Astronomical Society,1211.6750,53
2013-03-01,"Alken, P.; Chulliat, A.; Maus, S.",2013,2013-03-01,Longitudinal and seasonal structure of the ionospheric equatorial electric field,Journal of Geophysical Research (Space Physics),,15
2013-04-01,"Tarduno, John A.; Cottrell, Rory D.",2013,2013-04-01,Signals from the ancient geodynamo: A paleomagnetic field test on the Jack Hills metaconglomerate,Earth and Planetary Science Letters,,11
2013-05-01,"Yoast-Hull, Tova M.; Everett, John E.; Gallagher, J. S., III; Zweibel, Ellen G.",2013,2013-05-01,"Winds, Clumps, and Interacting Cosmic Rays in M82",The Astrophysical Journal,1303.4305,60
2013-05-01,"Barth, K.; Belov, A.; Beltran, B.; Bräuninger, H.; Carmona, J. M.; Collar, J. I.; Dafni, T.; Davenport, M.; Di Lella, L.; Eleftheriadis, C.; Englhauser, J.; Fanourakis, G.; Ferrer-Ribas, E.; Fischer, H.; Franz, J.; Friedrich, P.; Galán, J.; García, J. A.; Geralis, T.; Giomataris, I.; Gninenko, S.; Gómez, H.; Hasinoff, M. D.; Heinsius, F. H.; Hoffmann, D. H. H.; Irastorza, I. G.; Jacoby, J.; Jakovčić, K.; Kang, D.; Königsmann, K.; Kotthaus, R.; Kousouris, K.; Krčmar, M.; Kuster, M.; Lakić, B.; Liolios, A.; Ljubičić, A.; Lutz, G.; Luzón, G.; Miller, D. W.; Papaevangelou, T.; Pivovaroff, M. J.; Raffelt, G.; Redondo, J.; Riege, H.; Rodríguez, A.; Ruz, J.; Savvidis, I.; Semertzidis, Y.; Stewart, L.; Van Bibber, K.; Vieira, J. D.; Villar, J. A.; Vogel, J. K.; Walckiers, L.; Zioutas, K.",2013,2013-05-01,CAST constraints on the axion-electron coupling,Journal of Cosmology and Astroparticle Physics,1302.6283,57
2013-05-01,"Bunster, Claudio; Henneaux, Marc; Hörtner, Sergio",2013,2013-05-01,"Gravitational electric-magnetic duality, gauge invariance and twisted self-duality",Journal of Physics A Mathematical General,1207.1840,23
2013-06-01,"Lompay, Robert R.; Petrov, Alexander N.",2013,2013-06-01,Covariant differential identities and conservation laws in metric-torsion theories of gravitation. I. General consideration,Journal of Mathematical Physics,1306.6887,11
2013-06-01,"Kelkar, N. G.; Khemchandani, K. P.; Upadhyay, N. J.; Jain, B. K.",2013,2013-06-01,Interaction of eta mesons with nuclei,Reports on Progress in Physics,1306.2909,50
2013-06-01,"Kallosh, Renata; Linde, Andrei",2013,2013-06-01,Superconformal generalization of the chaotic inflation model,Journal of Cosmology and Astroparticle Physics,1306.3211,93
2013-06-01,"Ketov, Sergei V.",2013,2013-06-01,Modified Supergravity and Early Universe: the Meeting Point of Cosmology and High-Energy Physics,International Journal of Modern Physics A,1201.2239,48
2013-06-01,"Bolaji, O. S.; Adeniyi, J. O.; Adimula, I. A.; Radicella, S. M.; Doherty, P. H.",2013,2013-06-01,"Total electron content and magnetic field intensity over Ilorin, Nigeria",Journal of Atmospheric and Solar-Terrestrial Physics,,18
2013-07-01,"Crede, V.; Roberts, W.",2013,2013-07-01,Progress towards understanding baryon resonances,Reports on Progress in Physics,1302.7299,187
2013-07-01,"Maharaj, Dharmindar; Elbra, Tiiu; Pesonen, Lauri J.",2013,2013-07-01,"Physical properties of the drill core from the El'gygytgyn impact structure, NE Russia",Meteoritics and Planetary Science,,3
2013-07-01,"Trinh, Christopher Q.; Ellis, Simon C.; Bland-Hawthorn, Joss; Horton, Anthony J.; Lawrence, Jon S.; Leon-Saval, Sergio G.",2013,2013-07-01,The nature of the near-infrared interline sky background using fibre Bragg grating OH suppression,Monthly Notices of the Royal Astronomical Society,1301.0326,11
2013-07-01,"Sahay, Anurag; Virmani, Amitabh",2013,2013-07-01,Subtracted geometry from Harrison transformations: II,Journal of High Energy Physics,1305.2800,7
2013-07-01,"Warner, Brian D.; Harris, Alan W.; Pravec, Petr; Durech, Josef; Benner, Lance A. M.",2013,2013-07-01,Lightcurve Photometry Opportunities: 2013 July-September,Minor Planet Bulletin,,0
2013-07-01,"Ivashchuk, V. D.; Melnikov, V. N.",2013,2013-07-01,Quantum billiards in multidimensional models with fields of forms,Gravitation and Cosmology,1306.6521,9
2013-07-01,"Kil, Hyosub; Lee, Woo Kyoung",2013,2013-07-01,Are plasma bubbles a prerequisite for the formation of broad plasma depletions in the equatorial F region?,Geophysical Research Letters,,4
2013-07-01,"Ault, T. R.; Deser, C.; Newman, M.; Emile-Geay, J.",2013,2013-07-01,Characterizing decadal to centennial variability in the equatorial Pacific during the last millennium,Geophysical Research Letters,,47
2013-07-01,"Flinders, Ashton F.; Ito, Garrett; Garcia, Michael O.; Sinton, John M.; Kauahikaua, Jim; Taylor, Brian",2013,2013-07-01,"Intrusive dike complexes, cumulate cores, and the extrusive growth of Hawaiian volcanoes",Geophysical Research Letters,,13
2013-07-01,"Albareti, F. D.; Cembranos, J. A. R.; de la Cruz-Dombriz, A.; Dobado, A.",2013,2013-07-01,On the non-attractive character of gravity in f(R) theories,Journal of Cosmology and Astroparticle Physics,1212.4781,45
2013-08-01,"Fox, Andrew J.; Richter, Philipp; Wakker, Bart P.; Lehner, Nicolas; Howk, J. Christopher; Ben Bekhti, Nadya; Bland-Hawthorn, Joss; Lucas, Stephen",2013,2013-08-01,The COS/UVES Absorption Survey of the Magellanic Stream. I. One-tenth Solar Abundances along the Body of the Stream,The Astrophysical Journal,1304.4240,69
2013-08-01,"O'Donnell, J. P.; Adams, A.; Nyblade, A. A.; Mulibo, G. D.; Tugume, F.",2013,2013-08-01,The uppermost mantle shear wave velocity structure of eastern Africa from Rayleigh wave tomography: constraints on rift evolution,Geophysical Journal International,,50
2013-08-01,"Choi, Eunseo; Buck, W. Roger; Lavier, Luc L.; Petersen, Kenni Dinesen",2013,2013-08-01,Using core complex geometry to constrain fault strength,Geophysical Research Letters,,29
2013-08-01,"Condeescu, Cezar; Dudas, Emilian",2013,2013-08-01,"Kasner solutions, climbing scalars and big-bang singularity",Journal of Cosmology and Astroparticle Physics,1306.0911,20
2013-09-01,"Bekaert, Xavier; Morand, Kevin",2013,2013-09-01,Embedding nonrelativistic physics inside a gravitational wave,Physical Review D,1307.6263,16
2013-09-01,"Godazgar, Hadi; Godazgar, Mahdi",2013,2013-09-01,Duality completion of higher derivative corrections,Journal of High Energy Physics,1306.4918,31
2013-09-01,"Grigorio, L. S.; Guimaraes, M. S.; Rougemont, R.; Wotzasek, C.; Zarro, C. A. D.",2013,2013-09-01,Chern-Simons term in a dual Josephson junction,Physical Review D,1307.1035,5
2013-09-01,"Hanuš, J.; Marchis, F.; Ďurech, J.",2013,2013-09-01,Sizes of main-belt asteroids by combining shape models and Keck adaptive optics observations,Icarus,1308.0446,42
2013-09-01,"Chen, Youlin; Niu, Fenglin",2013,2013-09-01,Ray-parameter based stacking and enhanced pre-conditioning for stable inversion of receiver function data,Geophysical Journal International,,16
2013-09-01,"Manoj, C.; Maus, S.; Alken, P.",2013,2013-09-01,Long-period prompt-penetration electric fields derived from CHAMP satellite magnetic measurements,Journal of Geophysical Research (Space Physics),,10
2013-09-01,"Chau, J. L.; Kudeki, E.",2013,2013-09-01,Discovery of two distinct types of equatorial 150 km radar echoes,Geophysical Research Letters,,19
2013-10-01,"Seneviratne, Sonia I.; Wilhelm, Micah; Stanelle, Tanja; Hurk, Bart; Hagemann, Stefan; Berg, Alexis; Cheruy, Frederique; Higgins, Matthew E.; Meier, Arndt; Brovkin, Victor; Claussen, Martin; Ducharne, Agnès.; Dufresne, Jean-Louis; Findell, Kirsten L.; Ghattas, Joséfine; Lawrence, David M.; Malyshev, Sergey; Rummukainen, Markku; Smith, Benjamin",2013,2013-10-01,Impact of soil moisture-climate feedbacks on CMIP5 projections: First results from the GLACE-CMIP5 experiment,Geophysical Research Letters,,178
2013-10-01,"Yizengaw, E.; Zesta, E.; Biouele, C. M.; Moldwin, M. B.; Boudouridis, A.; Damtie, B.; Mebrahtu, A.; Anad, F.; Pfaff, R. F.; Hartinger, M.",2013,2013-10-01,Observations of ULF wave related equatorial electrojet and density fluctuations,Journal of Atmospheric and Solar-Terrestrial Physics,,6
2013-10-01,"Fejer, Bela G.; Tracy, Brian D.",2013,2013-10-01,Lunar tidal effects in the electrodynamics of the low latitude ionosphere,Journal of Atmospheric and Solar-Terrestrial Physics,,14
2013-10-01,"Warner, Brian D.; Harris, Alan W.; Pravec, Petr; Durech, Josef; Benner, Lance A. M.",2013,2013-10-01,Lightcurve Photometry Opportunities: 2013 October-December,Minor Planet Bulletin,,0
2013-11-01,"Batten, Alan H.",2013,2013-11-01,From the death of the solarians to the birth of astrophysics,Journal of Astronomical History and Heritage,,0
2013-11-01,"Malek, Emanuel",2013,2013-11-01,Timelike U-dualities in generalised geometry,Journal of High Energy Physics,1301.0543,33
2013-11-01,"Sen, Ali Tolga; Cesca, Simone; Bischoff, Monika; Meier, Thomas; Dahm, Torsten",2013,2013-11-01,Automated full moment tensor inversion of coal mining-induced seismicity,Geophysical Journal International,,19
2013-11-01,"Kurganskaya, Inna; Luttge, Andreas",2013,2013-11-01,A comprehensive stochastic model of phyllosilicate dissolution: Structure and kinematics of etch pits formed on muscovite basal face,Geochimica et Cosmochimica Acta,,16
2013-11-01,"Tobin, William",2013,2013-11-01,Transits of Venus and Mercury as muses,Journal of Astronomical History and Heritage,,0
2013-12-01,"Schirmer, M.",2013,2013-12-01,"THELI: Convenient Reduction of Optical, Near-infrared, and Mid-infrared Imaging Data",The Astrophysical Journal Supplement Series,1308.4989,115
2013-12-01,"Simon, Margit H.; Arthur, Kristina L.; Hall, Ian R.; Peeters, Frank J. C.; Loveday, Benjamin R.; Barker, Stephen; Ziegler, Martin; Zahn, Rainer",2013,2013-12-01,Millennial-scale Agulhas Current variability and its implications for salt-leakage through the Indian-Atlantic Ocean Gateway,Earth and Planetary Science Letters,,24
2013-12-01,"Zhang, Shuang-Nan",2013,2013-12-01,Black hole binaries and microquasars,Frontiers of Physics,1302.5485,50
2013-12-01,"Sosa, A.; Velasco, A. A.; Velazquez, L.; Argaez, M.; Romero, R.",2013,2013-12-01,Constrained optimization framework for joint inversion of geophysical data sets,Geophysical Journal International,,6
2013-12-01,"Lecian, Orchidea Maria",2013,2013-12-01,Reflections on the Hyperbolic Plane,International Journal of Modern Physics D,1303.6343,5
2013-12-01,"Adebesin, B. O.; Adeniyi, J. O.; Adimula, I. A.; Reinisch, B. W.",2013,2013-12-01,Low latitude nighttime ionospheric vertical E × B drifts at African region,Advances in Space Research,,15
2014-01-01,"Blair, Chris D. A.; Malek, Emanuel; Park, Jeong-Hyuck",2014,2014-01-01,M-theory and type IIB from a duality manifest action,Journal of High Energy Physics,1311.5109,80
2014-01-01,"Shetty, Rahul; Kelly, Brandon C.; Rahman, Nurur; Bigiel, Frank; Bolatto, Alberto D.; Clark, Paul C.; Klessen, Ralf S.; Konstandin, Lukas K.",2014,2014-01-01,Indications of a sub-linear and non-universal Kennicutt-Schmidt relationship,Monthly Notices of the Royal Astronomical Society,1306.2951,33
2014-01-01,"Fischer, Debra A.; Marcy, Geoffrey W.; Spronck, Julien F. P.",2014,2014-01-01,The Twenty-five Year Lick Planet Search,The Astrophysical Journal Supplement Series,1310.7315,70
2014-01-01,"van der Meijde, M.; Nyblade, A. A.",2014,2014-01-01,"Reply to ""Comment on `A crustal thickness map of Africa derived from a global gravity field model using Euler deconvolution""'",Geophysical Journal International,,4
2014-02-01,"Junek, W. N.; Roman-Nieves, J. I.; Woods, M. T.",2014,2014-02-01,Tectonic implications of earthquake mechanisms in Svalbard,Geophysical Journal International,,3
2014-02-01,"Bodin, Thomas; Yuan, Huaiyu; Romanowicz, Barbara",2014,2014-02-01,Inversion of receiver functions without deconvolution—application to the Indian craton,Geophysical Journal International,,64
2014-02-01,"Livshits, Gideon I.",2014,2014-02-01,"Breaking generalized covariance, classical renormalization, and boundary conditions from superpotentials",Journal of Mathematical Physics,1402.3977,0
2014-02-01,"Farnes, J. S.; Green, D. A.; Kantharia, N. G.",2014,2014-02-01,Spectropolarimetry with the Giant Metrewave Radio Telescope at 610 MHz: a case study of two southern compact group fields,Monthly Notices of the Royal Astronomical Society,1310.7589,10
2014-02-01,"Ye, Quanzhi; Wiegert, Paul A.; Brown, Peter G.; Campbell-Brown, Margaret D.; Weryk, Robert J.",2014,2014-02-01,The unexpected 2012 Draconid meteor storm,Monthly Notices of the Royal Astronomical Society,1311.1733,27
2014-03-01,"Katsimpouri, Despoina; Kleinschmidt, Axel; Virmani, Amitabh",2014,2014-03-01,An inverse scattering formalism for STU supergravity,Journal of High Energy Physics,1311.7018,11
2014-03-01,"Albareti, F. D.; Cembranos, J. A. R.; de la Cruz-Dombriz, A.; Dobado, A.",2014,2014-03-01,The Raychaudhuri equation in homogeneous cosmologies,Journal of Cosmology and Astroparticle Physics,1401.7926,28
2014-03-01,"Garay, Iñaki; Robles-Pérez, Salvador",2014,2014-03-01,Effects of a scalar field on the thermodynamics of interuniversal entanglement,International Journal of Modern Physics D,1311.1387,11
2014-03-01,"Tripathi, Buddhi Vallabh; Nandan, Hemwati; Dehnen, Heinz; Purohit, K. D.",2014,2014-03-01,Gravitating dyons in Vaidya geometry,International Journal of Modern Physics A,1406.3975,0
2014-03-01,"Padmanabhan, T.",2014,2014-03-01,General relativity from a thermodynamic perspective,General Relativity and Gravitation,1312.3253,109
2014-03-01,"Sun, Xiaoxiao; Bao, Xuewei; Xu, Mingjie; Eaton, David W.; Song, Xiaodong; Wang, Liangshu; Ding, Zhifeng; Mi, Ning; Yu, Dayong; Li, Hua",2014,2014-03-01,Crustal structure beneath SE Tibet from joint analysis of receiver functions and Rayleigh wave dispersion,Geophysical Research Letters,,36
2014-03-01,"Padhi, Amit; Mallick, Subhashis",2014,2014-03-01,Multicomponent pre-stack seismic waveform inversion in transversely isotropic media using a non-dominated sorting genetic algorithm,Geophysical Journal International,,12
2014-03-01,"Ivashchuk, V. D.; Melnikov, V. N.",2014,2014-03-01,Quantum billiards in multidimensional models with branes,European Physical Journal C,1310.4451,9
2014-03-01,"Bosboom, Roderic E.; Abels, Hemmo A.; Hoorn, Carina; van den Berg, Bas C. J.; Guo, ZhaoJie; Dupont-Nivet, Guillaume",2014,2014-03-01,Aridification in continental Asia after the Middle Eocene Climatic Optimum (MECO),Earth and Planetary Science Letters,,53
2014-03-01,"Dib, Rim; Kaspi, Victoria M.",2014,2014-03-01,16 yr of RXTE Monitoring of Five Anomalous X-Ray Pulsars,The Astrophysical Journal,1401.3085,107
2014-03-01,"Konstantopoulos, I. S.; Appleton, P. N.; Guillard, P.; Trancho, G.; Cluver, M. E.; Bastian, N.; Charlton, J. C.; Fedotov, K.; Gallagher, S. C.; Smith, L. J.; Struck, C. J.",2014,2014-03-01,Shocks and Star Formation in Stephan's Quintet. I. Gemini Spectroscopy of Hα-bright Knots,The Astrophysical Journal,1312.0706,15
2014-03-01,"King, Ashley L.; Walton, Dominic J.; Miller, Jon M.; Barret, Didier; Boggs, Steven E.; Christensen, Finn E.; Craig, William W.; Fabian, Andy C.; Fürst, Felix; Hailey, Charles J.; Harrison, Fiona A.; Krivonos, Roman; Mori, Kaya; Natalucci, Lorenzo; Stern, Daniel; Tomsick, John A.; Zhang, William W.",2014,2014-03-01,The Disk Wind in the Rapidly Spinning Stellar-mass Black Hole 4U 1630-472 Observed with NuSTAR,The Astrophysical Journal,1401.3646,54
2014-03-01,"An, H.; Kaspi, V. M.; Archibald, R.; Bachetti, M.; Bhalerao, V.; Bellm, E. C.; Beloborodov, A. M.; Boggs, S. E.; Chakrabarty, D.; Christensen, F. E.; Craig, W. W.; Dufour, F.; Forster, K.; Gotthelf, E. V.; Grefenstette, B. W.; Hailey, C. J.; Harrison, F. A.; Hascoët, R.; Kitaguchi, T.; Kouveliotou, Ch.; Madsen, K. K.; Mori, K.; Pivovaroff, M. J.; Rana, V. R.; Stern, D.; Tendulkar, S.; Tomsick, J. A.; Vogel, J. K.; Zhang, W. W.; NuSTAR Team",2014,2014-03-01,NuSTAR results and future plans for magnetar and rotation-powered pulsar observations,Astronomische Nachrichten,1402.1079,5
2014-03-01,"Subhadra Devi, P. K.; Unnikrishnan, K.",2014,2014-03-01,"Study of daytime vertical E × B drift velocities inferred from ground-based magnetometer observations of ΔH, at low latitudes under geomagnetically disturbed conditions",Advances in Space Research,,2
2014-03-01,"Cesca, Simone; Şen, Ali Tolga; Dahm, Torsten",2014,2014-03-01,Seismicity monitoring by cluster analysis of moment tensors,Geophysical Journal International,,20
2014-04-01,"Frewen, S. F. N.; Hansen, B. M. S.",2014,2014-04-01,Eccentric planets and stellar evolution as a cause of polluted white dwarfs,Monthly Notices of the Royal Astronomical Society,1401.5470,103
2014-04-01,"Sun, Wei; Audétat, Andreas; Dolejš, David",2014,2014-04-01,"Solubility of molybdenite in hydrous granitic melts at 800 °C, 100-200 MPa",Geochimica et Cosmochimica Acta,,8
2014-04-01,"Greitz, Jesper; Howe, Paul; Palmkvist, Jakob",2014,2014-04-01,The tensor hierarchy simplified,Classical and Quantum Gravity,1308.4972,22
2014-05-01,"Gwyn, Rhiannon; Lehners, Jean-Luc",2014,2014-05-01,Non-canonical inflation in supergravity,Journal of High Energy Physics,1402.5120,13
2014-05-01,"Beltrán Jiménez, Jose; de la Cruz-Dombriz, Álvaro; Dunsby, Peter K. S.; Sáez-Gómez, Diego",2014,2014-05-01,Backreaction mechanism in multifluid and extended cosmologies,Journal of Cosmology and Astroparticle Physics,1312.5680,6
2014-05-01,"Belinski, Vladimir A.",2014,2014-05-01,On the cosmological singularity,International Journal of Modern Physics D,1404.3864,18
2014-05-01,"Köhler, M.; Jones, A.; Ysard, N.",2014,2014-05-01,A hidden reservoir of Fe/FeS in interstellar silicates?,Astronomy and Astrophysics,1405.4208,63
2014-05-01,"Borah, Kajaljyoti; Rai, S. S.; Prakasam, K. S.; Gupta, Sandeep; Priestley, Keith; Gaur, V. K.",2014,2014-05-01,"Seismic imaging of crust beneath the Dharwar Craton, India, from ambient noise and teleseismic receiver function modelling",Geophysical Journal International,,24
2014-05-01,"Becker Tjus, J.",2014,2014-05-01,Neutrinos from colliding wind binaries: future prospects for PINGU and ORCA,ASTRA Proceedings,1405.0471,2
2014-05-01,"Sinclair, Kate E.; Bertler, Nancy A. N.; Bowen, Melissa M.; Arrigo, Kevin R.",2014,2014-05-01,"Twentieth century sea-ice trends in the Ross Sea from a high-resolution, coastal ice-core record",Geophysical Research Letters,,23
2014-06-01,"Shears, J.",2014,2014-06-01,Arthur Neville Brown: schoolmaster and variable star observer,Journal of the British Astronomical Association,,0
2014-06-01,"Euler, Garrett G.; Wiens, Douglas A.; Nyblade, Andrew A.",2014,2014-06-01,Evidence for bathymetric control on the distribution of body wave microseism sources from temporary seismic arrays in Africa,Geophysical Journal International,,18
2014-06-01,"Gaherty, Geoff",2014,2014-06-01,Through My Eyepiece: Spring has Sprung,Journal of the Royal Astronomical Society of Canada,,0
2014-07-01,"Chow, David D. K.; Compère, Geoffrey",2014,2014-07-01,"Black holes in N =8 supergravity from SO(4,4) hidden symmetries",Physical Review D,1404.2602,47
2014-07-01,"Long, Cody; McAllister, Liam; McGuirk, Paul",2014,2014-07-01,Aligned natural inflation in string theory,Physical Review D,1404.7852,84
2014-07-01,"Pilcher, Frederick",2014,2014-07-01,General Report of Position Observations by the ALPO Minor Planets Section for the Year 2013,Minor Planet Bulletin,,0
2014-07-01,"Burgess, C. P.; van Nierop, L.; Williams, M.",2014,2014-07-01,"Distributed SUSY breaking: dark energy, Newton's law and the LHC",Journal of High Energy Physics,1311.3911,8
2014-07-01,"Kil, Hyosub; Kwak, Young-Sil; Lee, Woo Kyoung; Oh, Seung-Jun; Milla, Marco; Galkin, Ivan",2014,2014-07-01,Broad plasma depletions detected in the bottomside of the equatorial F region: Simultaneous ROCSAT-1 and JULIA observations,Journal of Geophysical Research (Space Physics),,2
2014-07-01,"Kil, Hyosub; Lee, Woo Kyoung; Kwak, Young-Sil; Zhang, Yongliang; Paxton, Larry J.; Milla, Marco",2014,2014-07-01,The zonal motion of equatorial plasma bubbles relative to the background ionosphere,Journal of Geophysical Research (Space Physics),,5
2014-07-01,"Pilcher, Frederick; Alkema, Michael S.",2014,2014-07-01,Rotation Period Determination for 227 Philosophia,Minor Planet Bulletin,,2
2014-07-01,"Zhang, Ming; Zuo, Pingbing; Pogorelov, Nikolai",2014,2014-07-01,Heliospheric Influence on the Anisotropy of TeV Cosmic Rays,The Astrophysical Journal,,40
2014-08-01,"Gruen, D.; Seitz, S.; Brimioulle, F.; Kosyra, R.; Koppenhoefer, J.; Lee, C. -H.; Bender, R.; Riffeser, A.; Eichner, T.; Weidinger, T.; Bierschenk, M.",2014,2014-08-01,Weak lensing analysis of SZ-selected clusters of galaxies from the SPT and Planck surveys,Monthly Notices of the Royal Astronomical Society,1310.6744,85
2014-08-01,"Anderson, Edward",2014,2014-08-01,Beables/Observables in Classical and Quantum Gravity,SIGMA,1312.6073,55
2014-08-01,"Ennis, Megan E.; McSween, Harry Y.",2014,2014-08-01,Crystallization kinetics of olivine-phyric shergottites,Meteoritics and Planetary Science,,11
2014-08-01,"Pasachoff, Naomi",2014,2014-08-01,Answers to June's Planet Crossword,Journal of the Royal Astronomical Society of Canada,,0
2014-08-01,"Edgar, James",2014,2014-08-01,Society News,Journal of the Royal Astronomical Society of Canada,,0
2014-08-01,"Sierra, Germán",2014,2014-08-01,The Riemann zeros as energy levels of a Dirac fermion in a potential built from the prime numbers in Rindler spacetime,Journal of Physics A Mathematical General,1404.4252,13
2014-08-01,"Shears, J.",2014,2014-08-01,The British Astronomical Association and the Great War of 1914-1918,Journal of the British Astronomical Association,1309.5205,1
2014-08-01,"Roy, Frank",2014,2014-08-01,Madawaska Highlands Observatory Corp. Inks $3M Investment,Journal of the Royal Astronomical Society of Canada,,0
2014-09-01,"Hyakutake, Yoshifumi",2014,2014-09-01,Quantum M-wave and black 0-brane,Journal of High Energy Physics,1407.6023,8
2014-09-01,"Spieker, Kathrin; Wölbern, Ingo; Thomas, Christine; Harnafi, Mimoun; El Moudnib, Lahcen",2014,2014-09-01,Crustal and upper-mantle structure beneath the western Atlas Mountains in SW Morocco derived from receiver functions,Geophysical Journal International,,17
2014-09-01,"Navarro-Lérida, Francisco; Radu, Eugen; Tchrakian, D. H.",2014,2014-09-01,Generalized dyons and magnetic dipoles: The issue of angular momentum,Physical Review D,1407.3378,3
2014-09-01,"Sosa, Anibal; Thompson, Lennox; Velasco, Aaron A.; Romero, Rodrigo; Herrmann, Robert B.",2014,2014-09-01,3-D structure of the Rio Grande Rift from 1-D constrained joint inversion of receiver functions and surface wave dispersion,Earth and Planetary Science Letters,,13
2014-09-01,"Porritt, Robert W.; Allen, Richard M.; Pollitz, Fred F.",2014,2014-09-01,Seismic imaging east of the Rocky Mountains with USArray,Earth and Planetary Science Letters,,70
2014-09-01,"Acocella, Valerio",2014,2014-09-01,"Structural control on magmatism along divergent and convergent plate boundaries: Overview, model, problems",Earth Science Reviews,,37
2014-09-01,"Kumar, Prakash; Sen, Mrinal K.; Haldar, Chinmay",2014,2014-09-01,Estimation of shear velocity contrast from transmitted P<SUB>s</SUB> amplitude variation with ray-parameter,Geophysical Journal International,,2
2014-10-01,"Letessier-Selvon, Antoine",2014,2014-10-01,Highlights from the Pierre Auger Observatory,Brazilian Journal of Physics,1310.4620,51
2014-10-01,"Ward, Kevin M.; Zandt, George; Beck, Susan L.; Christensen, Douglas H.; McFarlin, Heather",2014,2014-10-01,Seismic imaging of the magmatic underpinnings beneath the Altiplano-Puna volcanic complex from the joint inversion of surface wave dispersion and receiver functions,Earth and Planetary Science Letters,,115
2014-10-01,"Licciardi, A.; Agostinetti, N. Piana; Lebedev, S.; Schaeffer, A. J.; Readman, P. W.; Horan, C.",2014,2014-10-01,Moho depth and V<SUB>p</SUB>/V<SUB>s</SUB> in Ireland from teleseismic receiver functions analysis,Geophysical Journal International,,12
2014-10-01,"Navarro-Lérida, Francisco; Radu, Eugen; Tchrakian, D. H.",2014,2014-10-01,A Chern-Simons-Yang-Mills-Higgs system in 3+1 dimensions,International Journal of Modern Physics A,1311.3950,8
2014-10-01,"Schwander, D.; Berg, T.; Harries, D.; Schönhense, G.; Ott, U.",2014,2014-10-01,Composition and clues to the origin of refractory metal nuggets extracted from chondritic meteorites,Meteoritics and Planetary Science,,10
2014-10-01,"Anderson, Edward",2014,2014-10-01,Problem of time: facets and Machian strategy,Annals of the New York Academy of Sciences,1306.5816,14
2014-10-01,"Kimura, Hiroshi; Kolokolova, Ludmilla; Li, Aigen; Inoue, Akio K.; Jäger, Cornelia",2014,2014-10-01,Cosmic Dust VI,Planetary and Space Science,,2
2014-11-01,"Winter, Walter",2014,2014-11-01,Describing the observed cosmic neutrinos by interactions of nuclei with matter,Physical Review D,1407.7536,20
2014-11-01,"Chakrabarty, Bidisha; Virmani, Amitabh",2014,2014-11-01,Geroch group description of black holes,Journal of High Energy Physics,1408.0875,5
2014-11-01,"Clarke, Philip A.",2014,2014-11-01,The Aboriginal Australian cosmic landscape. Part 1: the ethnobotany of the skyworld,Journal of Astronomical History and Heritage,,4
2014-11-01,"Wiegelmann, Thomas; Thalmann, Julia K.; Solanki, Sami K.",2014,2014-11-01,The magnetic field in the solar atmosphere,Astronomy and Astrophysics Review,1410.4214,96
2014-11-01,"Pinheiro, A. G.; Julià, J.",2014,2014-11-01,Normal thickness of the upper mantle transition zone in NE Brazil does not favour mantle plumes as origin for intraplate Cenozoic volcanism,Geophysical Journal International,,7
2014-12-01,"Neely, R. R.; Marsh, D. R.; Smith, K. L.; Davis, S. M.; Polvani, L. M.",2014,2014-12-01,Biases in southern hemisphere climate trends induced by coarsely specifying the temporal resolution of stratospheric ozone,Geophysical Research Letters,,24
2014-12-01,,2014,2014-12-01,RASC Board of Directors and Office Staff 2014,Journal of the Royal Astronomical Society of Canada,,0
2014-12-01,,2014,2014-12-01,Book reviews,The Observatory,,0
2014-12-01,"Goldman, N.; Juzeliūnas, G.; Öhberg, P.; Spielman, I. B.",2014,2014-12-01,Light-induced gauge fields for ultracold atoms,Reports on Progress in Physics,1308.6533,793
2014-12-01,"Aberasturi, M.; Burgasser, A. J.; Mora, A.; Solano, E.; Martín, E. L.; Reid, I. N.; Looper, D.",2014,2014-12-01,Constraints on the Binary Properties of Mid- to Late T Dwarfs from Hubble Space Telescope WFC3 Observations,The Astronomical Journal,1408.4259,16
2015-01-01,"Godazgar, Hadi; Godazgar, Mahdi; Krüger, Olaf; Nicolai, Hermann; Pilch, Krzysztof",2015,2015-01-01,An SO(3)×SO(3) invariant solution of D = 11 supergravity,Journal of High Energy Physics,1410.5090,16
2015-01-01,"Warner, Brian D.; Harris, Alan W.; Durech, Josef; Benner, Lance A. M.",2015,2015-01-01,Lightcurve Photometry Opportunities: 2015 January-March,Minor Planet Bulletin,,0
2015-01-01,"Nesvorný, D.; Brož, M.; Carruba, V.",2015,2015-01-01,Identification and Dynamical Properties of Asteroid Families,Asteroids IV,1502.01628,81
2015-01-01,"Masiero, J. R.; DeMeo, F. E.; Kasuga, T.; Parker, A. H.",2015,2015-01-01,Asteroid Family Physical Properties,Asteroids IV,1502.00961,16
2015-02-01,"Alken, P.; Maus, S.; Chulliat, A.; Vigneron, P.; Sirol, O.; Hulot, G.",2015,2015-02-01,Swarm equatorial electric field chain: First results,Geophysical Research Letters,,24
2015-02-01,"Qu, W.; Bogena, H. R.; Huisman, J. A.; Vanderborght, J.; Schuh, M.; Priesack, E.; Vereecken, H.",2015,2015-02-01,Predicting subgrid variability of soil water content from basic soil information,Geophysical Research Letters,,22
2015-02-01,"Lamarque, Gaëlle; Barruol, Guilhem; Fontaine, Fabrice R.; Bascou, Jérôme; Ménot, René-Pierre",2015,2015-02-01,"Crustal and mantle structure beneath the Terre Adélie Craton, East Antarctica: insights from receiver function and seismic anisotropy measurements",Geophysical Journal International,,12
2015-02-01,"Rodrigues, F. S.; Smith, J. M.; Milla, M.; Stoneback, R. A.",2015,2015-02-01,Daytime ionospheric equatorial vertical drifts during the 2008-2009 extreme solar minimum,Journal of Geophysical Research (Space Physics),,9
2015-02-01,"Crowther, Kathleen; McCray, Ashley Nicole; McNeill, Leila; Rodgers, Amy; Stein, Blair",2015,2015-02-01,The Book Everybody Read: Vernacular Translations of Sacrobosco's Sphere in the Sixteenth Century,Journal for the History of Astronomy,,0
2015-02-01,"Krasnov, Kirill",2015,2015-02-01,Gravitons and a complex of differential operators,Modern Physics Letters A,1406.7159,2
2015-03-01,"Ellis, John; Gonzalo, Tomás E.; Harz, Julia; Huang, Wei-Chih",2015,2015-03-01,Flipped GUT inflation,Journal of Cosmology and Astroparticle Physics,1412.1460,16
2015-03-01,"Freidel, Laurent",2015,2015-03-01,"Gravitational energy, local holography and non-equilibrium thermodynamics",Classical and Quantum Gravity,1312.1538,15
2015-03-01,"Escalante, Alberto; López-Villanueva, A.",2015,2015-03-01,Hamiltonian dynamics of 5D Kalb-Ramond theories with a compact extra dimension,International Journal of Geometric Methods in Modern Physics,1406.0839,1
2015-04-01,"Howes, G. G.",2015,2015-04-01,A dynamical model of plasma turbulence in the solar wind,Philosophical Transactions of the Royal Society of London Series A,1502.04109,61
2015-04-01,"Akeret, J.; Gamper, L.; Amara, A.; Refregier, A.",2015,2015-04-01,HOPE: A Python just-in-time compiler for astrophysical computations,Astronomy and Computing,1410.4345,11
2015-05-01,"Acquaviva, Viviana; Raichoor, Anand; Gawiser, Eric",2015,2015-05-01,Simultaneous Estimation of Photometric Redshifts and SED Parameters: Improved Techniques and a Realistic Error Budget,The Astrophysical Journal,1502.07757,12
2015-05-01,"Navarro-Lérida, Francisco; Tchrakian, D. H.",2015,2015-05-01,Electrically charged finite energy solutions of an SO(5) and an SU(3) Higgs-Chern-Simons-Yang-Mills-Higgs system in 3+1 dimensions,International Journal of Modern Physics A,1412.4654,7
2015-05-01,"Kodama, Hideo; Nozawa, Masato",2015,2015-05-01,Inflation in maximal gauged supergravities,Journal of Cosmology and Astroparticle Physics,1502.01378,4
2015-05-01,"Ferrara, S.; Sagnotti, A.; Yeranyan, A.",2015,2015-05-01,Doubly self-dual actions in various dimensions,Journal of High Energy Physics,1503.04731,8
2015-05-01,"Gherghetta, Tony; von Harling, Benedict; Medina, Anibal D.; Schmidt, Michael A.; Trott, Timothy",2015,2015-05-01,SUSY implications from WIMP annihilation into scalars at the Galactic Center,Physical Review D,1502.07173,39
2015-05-01,"Elgeti, J.; Winkler, R. G.; Gompper, G.",2015,2015-05-01,Physics of microswimmers—single particle motion and collective behavior: a review,Reports on Progress in Physics,1412.2692,585
2015-05-01,"Möstl, Christian; Rollett, Tanja; Frahm, Rudy A.; Liu, Ying D.; Long, David M.; Colaninno, Robin C.; Reiss, Martin A.; Temmer, Manuela; Farrugia, Charles J.; Posner, Arik; Dumbović, Mateja; Janvier, Miho; Démoulin, Pascal; Boakes, Peter; Devos, Andy; Kraaikamp, Emil; Mays, Mona L.; Vršnak, Bojan",2015,2015-05-01,Strong coronal channelling and interplanetary evolution of a solar storm up to Earth and Mars,Nature Communications,1506.02842,100
2015-05-01,"Agrawal, Mohit; Pulliam, Jay; Sen, Mrinal K.; Dutta, Utpal; Pasyanos, Michael E.; Mellors, Robert",2015,2015-05-01,Crustal and uppermost mantle structure in the Middle East: assessing constraints provided by jointly modelling Ps and Sp receiver functions and Rayleigh wave group velocity dispersion curves,Geophysical Journal International,,8
2015-05-01,"Hoskin, Michael",2015,2015-05-01,William Herschel's Yorkshire Years,Journal for the History of Astronomy,,0
2015-06-01,"Czekala, I.; Andrews, S. M.; Jensen, E. L. N.; Stassun, K. G.; Torres, G.; Wilner, D. J.",2015,2015-06-01,A Disk-based Dynamical Mass Estimate for the Young Binary AK Sco,The Astrophysical Journal,1505.01850,64
2015-06-01,"Chai, Chengping; Ammon, Charles J.; Maceira, Monica; Herrmann, Robert B.",2015,2015-06-01,Inverting interpolated receiver functions with surface wave dispersion and gravity: Application to the western U.S. and adjacent Canada and Mexico,Geophysical Research Letters,,20
2015-06-01,"Dyer, Blake; Maloof, Adam C.",2015,2015-06-01,Physical and chemical stratigraphy suggest small or absent glacioeustatic variation during formation of the Paradox Basin cyclothems,Earth and Planetary Science Letters,,9
2015-07-01,"Todero Peixoto, C. J.; de Souza, Vitor; Biermann, Peter L.",2015,2015-07-01,Cosmic rays: the spectrum and chemical composition from 10<SUP>10</SUP> to 10<SUP>20</SUP> eV,Journal of Cosmology and Astroparticle Physics,1502.00305,8
2015-07-01,"Hartong, Jelle; Obers, Niels A.",2015,2015-07-01,Hořava-Lifshitz gravity from dynamical Newton-Cartan geometry,Journal of High Energy Physics,1504.07461,89
2015-07-01,"Holohan, E. P.; Schöpfer, M. P. J.; Walsh, J. J.",2015,2015-07-01,Stress evolution during caldera collapse,Earth and Planetary Science Letters,,16
2015-07-01,"Ammirati, Jean-Baptiste; Alvarado, Patricia; Beck, Susan",2015,2015-07-01,A lithospheric velocity model for the flat slab region of Argentina from joint inversion of Rayleigh wave phase velocity dispersion and teleseismic receiver functions,Geophysical Journal International,,22
2015-07-01,"Rodrigues, F. S.; Nicolls, M. J.; Milla, M. A.; Smith, J. M.; Varney, R. H.; Strømme, A.; Martinis, C.; Arratia, J. F.",2015,2015-07-01,AMISR-14: Observations of equatorial spread F,Geophysical Research Letters,,4
2015-07-01,"Steinicke, Wolfgang",2015,2015-07-01,William Herschel and the 'garnet' stars: μ Cephei and more,Journal of Astronomical History and Heritage,,1
2015-08-01,"Vilas, Faith; Hendrix, Amanda R.",2015,2015-08-01,The UV/Blue Effects of Space Weathering Manifested in S-Complex Asteroids. I. Quantifying Change with Asteroid Age,The Astronomical Journal,,6
2015-08-01,"Allen, J. T.; Schaefer, A. L.; Scott, N.; Fogarty, L. M. R.; Ho, I. -T.; Medling, A. M.; Leslie, S. K.; Bland-Hawthorn, J.; Bryant, J. J.; Croom, S. M.; Goodwin, M.; Green, A. W.; Konstantopoulos, I. S.; Lawrence, J. S.; Owers, M. S.; Richards, S. N.; Sharp, R.",2015,2015-08-01,The SAMI Galaxy Survey: unveiling the nature of kinematically offset active galactic nuclei,Monthly Notices of the Royal Astronomical Society,1505.03872,16
2015-08-01,"Hartong, Jelle",2015,2015-08-01,Gauging the Carroll algebra and ultra-relativistic gravity,Journal of High Energy Physics,1505.05011,80
2015-08-01,"Anderes, Ethan; Wandelt, Benjamin D.; Lavaux, Guilhem",2015,2015-08-01,Bayesian Inference of CMB Gravitational Lensing,The Astrophysical Journal,1412.4079,25
2015-08-01,"Chen, Chiang-Mei; Nester, James M.; Tung, Roh-Suan",2015,2015-08-01,Gravitational energy for GR and Poincaré gauge theories: A covariant Hamiltonian approach,International Journal of Modern Physics D,1507.07300,32
2015-08-01,"Chakraborty, Sumanta",2015,2015-08-01,Lanczos-Lovelock gravity from a thermodynamic perspective,Journal of High Energy Physics,1505.07272,55
2015-09-01,"Bertin, D.; Lara, L. E.; Basualto, D.; Amigo, Á.; Cardona, C.; Franco, L.; Gil, F.; Lazo, J.",2015,2015-09-01,High effusion rates of the Cordón Caulle 2011-2012 eruption (Southern Andes) and their relation with the quasi-harmonic tremor,Geophysical Research Letters,,11
2015-09-01,"Thurner, S.; Margolis, R.; Levander, A.; Niu, F.",2015,2015-09-01,"PdS receiver function evidence for crustal scale thrusting, relic subduction, and mafic underplating in the Trans-Hudson Orogen and Yavapai province",Earth and Planetary Science Letters,,14
2015-09-01,"Nättilä, J.; Suleimanov, V. F.; Kajava, J. J. E.; Poutanen, J.",2015,2015-09-01,Models of neutron star atmospheres enriched with nuclear burning ashes,Astronomy and Astrophysics,1507.01525,21
2015-09-01,"Lee, Eve J.; Chiang, Eugene",2015,2015-09-01,To Cool is to Accrete: Analytic Scalings for Nebular Accretion of Planetary Atmospheres,The Astrophysical Journal,1508.05096,123
2015-09-01,"Dudas, E.; Ferrara, S.; Kehagias, A.; Sagnotti, A.",2015,2015-09-01,Properties of nilpotent supergravity,Journal of High Energy Physics,1507.07842,76
2015-09-01,"Klemm, Dietmar; Marrani, Alessio; Petri, Nicolò; Santoli, Camilla",2015,2015-09-01,"BPS black holes in a non-homogeneous deformation of the stu model of N = 2, D = 4 gauged supergravity",Journal of High Energy Physics,1507.05553,14
2015-09-01,"Alvarez, Pedro D.; Pais, Pablo; Rodríguez, Eduardo; Salgado-Rebolledo, Patricio; Zanelli, Jorge",2015,2015-09-01,"Supersymmetric 3D model for gravity with SU(2) gauge symmetry, mass generation and effective cosmological constant",Classical and Quantum Gravity,1505.03834,12
2015-09-01,"Khalatnikov, I. M.; Kamenshchik, A. Yu",2015,2015-09-01,"Stochastic cosmology, perturbation theories, and Lifshitz gravity",Physics Uspekhi,1510.07967,0
2015-10-01,"Biermann, P. L.; Caramete, L. I.; Meli, A.; Nath, B. N.; Seo, E. -S.; de Souza, V.; Becker Tjus, J.",2015,2015-10-01,Cosmic ray transport and anisotropies to high energies,ASTRA Proceedings,1511.04229,2
2015-10-01,"Czekala, Ian; Andrews, Sean M.; Mandel, Kaisey S.; Hogg, David W.; Green, Gregory M.",2015,2015-10-01,Constructing a Flexible Likelihood Function for Spectroscopic Inference,The Astrophysical Journal,1412.5177,62
2015-10-01,"Grams, Christian M.; Blumer, Sandro R.",2015,2015-10-01,European high-impact weather caused by the downstream response to the extratropical transition of North Atlantic Hurricane Katia (2011),Geophysical Research Letters,,20
2015-10-01,"Zakharenkova, Irina; Astafyeva, Elvira; Cherniak, Iurii",2015,2015-10-01,Early morning irregularities detected with spaceborne GPS measurements in the topside ionosphere: A multisatellite case study,Journal of Geophysical Research (Space Physics),,18
2015-10-01,"Evans, Paul",2015,2015-10-01,General Assembly 2015,Journal of the Royal Astronomical Society of Canada,,0
2015-10-01,"Attwood, Randy",2015,2015-10-01,What do we do at the Society Office?,Journal of the Royal Astronomical Society of Canada,,0
2015-10-01,"Bieler, A.; Altwegg, K.; Balsiger, H.; Bar-Nun, A.; Berthelier, J. -J.; Bochsler, P.; Briois, C.; Calmonte, U.; Combi, M.; de Keyser, J.; van Dishoeck, E. F.; Fiethe, B.; Fuselier, S. A.; Gasc, S.; Gombosi, T. I.; Hansen, K. C.; Hässig, M.; Jäckel, A.; Kopp, E.; Korth, A.; Le Roy, L.; Mall, U.; Maggiolo, R.; Marty, B.; Mousis, O.; Owen, T.; Rème, H.; Rubin, M.; Sémon, T.; Tzou, C. -Y.; Waite, J. H.; Walsh, C.; Wurz, P.",2015,2015-10-01,Abundant molecular oxygen in the coma of comet 67P/Churyumov-Gerasimenko,Nature,,180
2015-11-01,"Aberasturi, Miriam",2015,2015-11-01,Identification and characterization of low mass stars and brown dwarfs using Virtual Observatory tools,Ph.D. Thesis,,0
2015-11-01,"Hui, Debrup; Fejer, Bela G.",2015,2015-11-01,Daytime plasma drifts in the equatorial lower ionosphere,Journal of Geophysical Research (Space Physics),,19
2015-11-01,"Nelson, D.; Pillepich, A.; Genel, S.; Vogelsberger, M.; Springel, V.; Torrey, P.; Rodriguez-Gomez, V.; Sijacki, D.; Snyder, G. F.; Griffen, B.; Marinacci, F.; Blecha, L.; Sales, L.; Xu, D.; Hernquist, L.",2015,2015-11-01,The illustris simulation: Public data release,Astronomy and Computing,1504.00362,337
2015-12-01,"Vaisberg, Oleg",2015,2015-12-01,Mars atmospheric losses induced by the solar wind: Comparison of observations with models,Planetary and Space Science,,5
2015-12-01,"Attwood, Randy",2015,2015-12-01,A National Fundraising Committee,Journal of the Royal Astronomical Society of Canada,,0
2015-12-01,"Hickey, Dustin A.; Martinis, Carlos R.; Rodrigues, Fabiano S.; Varney, Roger H.; Milla, Marco A.; Nicolls, Michael J.; Strømme, Anja; Arratia, Juan F.",2015,2015-12-01,Concurrent observations at the magnetic equator of small-scale irregularities and large-scale depletions associated with equatorial spread F,Journal of Geophysical Research (Space Physics),1511.06041,4
2015-12-01,"Malek, Emanuel; Samtleben, Henning",2015,2015-12-01,Dualising consistent IIA/IIB truncations,Journal of High Energy Physics,1510.03433,33
2015-12-01,"Herbert, Justin W.; Cooke, Michele L.; Souloumiac, Pauline; Madden, Elizabeth H.; Mary, Baptiste C. L.; Maillot, Bertrand",2015,2015-12-01,The work of fault growth in laboratory sandbox experiments,Earth and Planetary Science Letters,,20
2016-01-01,"Scharwächter, J.; Dopita, M. A.; Shastri, P.; Davies, R.; Kewley, L.; Hampton, E.; Sutherland, R.; Kharb, P.; Jose, J.; Bhatt, H.; Ramya, S.; Jin, C.; Banfield, J.; Zaw, I.; Juneau, S.; James, B.; Srivastava, S.",2016,2016-01-01,The WiFeS S7 AGN Survey: Current Status and Recent Results on NGC 6300,The Universe of Digital Sky Surveys,1507.01952,4
2016-01-01,"Raghoonundun, Ambrish M.",2016,2016-01-01,Exact Solutions for Compact Objects in General Relativity,Ph.D. Thesis,1604.08930,5
2016-01-01,"Ellis, John; Evans, Jason L.; Luo, Feng; Nagata, Natsumi; Olive, Keith A.; Sandick, Pearl",2016,2016-01-01,Beyond the CMSSM without an accelerator: proton decay and direct dark matter detection,European Physical Journal C,1509.08838,47
2016-01-01,"Warner, Brian D.",2016,2016-01-01,Asteroid-Deepsky Appulses in 2016,Minor Planet Bulletin,,0
2016-01-01,"Marrani, Alessio; Riccioni, Fabio; Romano, Luca",2016,2016-01-01,"Real weights, bound states and duality orbits",International Journal of Modern Physics A,1501.06895,5
2016-01-01,"Bandos, Igor",2016,2016-01-01,On section conditions of E <SUB>7(+7)</SUB> exceptional field theory and superparticle in N=8 central charge superspace,Journal of High Energy Physics,1512.02287,5
2016-01-01,"Sárosi, Gábor",2016,2016-01-01,Entropy of nonextremal STU black holes: The F -invariant unveiled,Physical Review D,1508.06667,4
2016-01-01,"Lunning, Nicole G.; Welten, Kees C.; McSween, Harry Y.; Caffee, Marc W.; Beck, Andrew W.",2016,2016-01-01,Grosvenor Mountains 95 howardite pairing group: Insights into the surface regolith of asteroid 4 Vesta,Meteoritics and Planetary Science,,10
2016-01-01,"Liu, Junda",2016,2016-01-01,Rotation Period Analysis for 1967 Menzel,Minor Planet Bulletin,,1
2016-01-01,"Odden, Caroline E., Johst, Thomas A.; Jin, Hyung J.; Alkhanaizi, Walaa M.; Augustin, A. J.; Amorosso, Rocco, J.; Chen, Jamie T.; Duquette, John C.; Griffin, Calvin S.; Flynn, Isabella A.; Kwan, Ji H.; LaRocca, Ava A.; Lin, Samantha G.; Mei, Heather F.; Orgul, Sarp; Reinisch, Benjamin T.; Xia, Julia Y.; Zhou, Allen; Klinglesmith, Daniel A., III",2016,2016-01-01,Lightcurve Analysis for Asteroid 2310 Olshaniya,Minor Planet Bulletin,,0
2016-01-01,"Ivashchuk, V. D.",2016,2016-01-01,"On Supersymmetric M-brane configurations with an R * 1,1 /Z2 submanifold",Gravitation and Cosmology,1503.03908,1
2016-02-01,"Doyle, Patricia M.; Jogo, Kaori; Nagashima, Kazuhide; Huss, Gary R.; Krot, Alexander N.",2016,2016-02-01,Mn-Cr relative sensitivity factor in ferromagnesian olivines defined for SIMS measurements with a Cameca ims-1280 ion microprobe: Implications for dating secondary fayalite,Geochimica et Cosmochimica Acta,,6
2016-02-01,"Maute, A.; Fejer, B. G.; Forbes, J. M.; Zhang, X.; Yudin, V.",2016,2016-02-01,Equatorial vertical drift modulation by the lunar and solar semidiurnal tides during the 2013 sudden stratospheric warming,Journal of Geophysical Research (Space Physics),,19
2016-02-01,"Shreedevi, P. R.; Thampi, Smitha V.; Chakrabarty, D.; Choudhary, R. K.; Pant, Tarun Kumar; Bhardwaj, Anil; Mukherjee, S.",2016,2016-02-01,On the latitudinal changes in ionospheric electrodynamics and composition based on observations over the 76-77°E meridian from both hemispheres during a geomagnetic storm,Journal of Geophysical Research (Space Physics),,9
2016-02-01,"Czekala, I.; Andrews, S. M.; Torres, G.; Jensen, E. L. N.; Stassun, K. G.; Wilner, D. J.; Latham, D. W.",2016,2016-02-01,A Disk-based Dynamical Constraint on the Mass of the Young Binary DQ Tau,The Astrophysical Journal,1601.03806,39
2016-02-01,"Smith, J. M.; Rodrigues, F. S.; Fejer, B. G.; Milla, M. A.",2016,2016-02-01,Coherent and incoherent scatter radar study of the climatology and day-to-day variability of mean F region vertical drifts and equatorial spread F,Journal of Geophysical Research (Space Physics),,20
2016-02-01,"Katz, Daniel S.; Choi, Sou-Cheng T.; Niemeyer, Kyle E.; Hetherington, James; Löffler, Frank; Gunter, Dan; Idaszak, Ray; Brandt, Steven R.; Miller, Mark A.; Gesing, Sandra; Jones, Nick D.; Weber, Nic; Marru, Suresh; Allen, Gabrielle; Penzenstadler, Birgit; Venters, Colin C.; Davis, Ethan; Hwang, Lorraine; Todorov, Ilian; Patra, Abani; de Val-Borro, Miguel",2016,2016-02-01,Report on the Third Workshop on Sustainable Software for Science: Practice and Experiences (WSSSPE3),Journal of Open Research Software,1602.02296,3
2016-02-01,"Bringmann, Torsten; Galea, Ahmad J.; Walia, Parampreet",2016,2016-02-01,Leading QCD corrections for indirect dark matter searches: A fresh look,Physical Review D,1510.02473,22
2016-02-01,"Chagoya, Javier; Tasinato, Gianmassimo",2016,2016-02-01,Galileon Higgs vortices,Journal of High Energy Physics,1511.07805,7
2016-02-01,"Agol, Eric; Deck, Katherine",2016,2016-02-01,Transit Timing to First Order in Eccentricity,The Astrophysical Journal,1509.01623,39
2016-02-01,"Anderson, John B.; Wallace, Davin J.; Simms, Alexander R.; Rodriguez, Antonio B.; Weight, Robert W. R.; Taha, Z. Patrick",2016,2016-02-01,Recycling sediments between source and sink during a eustatic cycle: Systems of late Quaternary northwestern Gulf of Mexico Basin,Earth Science Reviews,,30
2016-03-01,"Löhner-Böttcher, Johannes",2016,2016-03-01,Wave phenomena in sunspots,Ph.D. Thesis,,6
2016-03-01,"Joshi, L. M.; Sripathi, S.",2016,2016-03-01,On the utility of the ionosonde Doppler-derived EXB drift during the daytime,Journal of Geophysical Research (Space Physics),,2
2016-03-01,"Izawa, Matthew R. M.; Schäfer, Tanja; Pietrasz, Valerie B.; Cloutis, Edward A.; Mann, Paul; Nathues, Andreas; Mengel, Kurt; Schäfer, Michael; Thangjam, Guneshwar; Hoffmann, Martin; Tait, Kimberly T.; Applin, Daniel M.",2016,2016-03-01,"Effects of viewing geometry, aggregation state, and particle size on reflectance spectra of the Murchison CM2 chondrite deconvolved to Dawn FC band passes",Icarus,,6
2016-03-01,"Bahýl, V.; Gajtanska, M.",2016,2016-03-01,The variable stars program of Júlia observatory &amp; computer tomography insight into the surrounding structures of the close binaries,Open European Journal on Variable Stars,,0
2016-03-01,"Martin, D.; Arcones, A.; Nazarewicz, W.; Olsen, E.",2016,2016-03-01,Impact of Nuclear Mass Uncertainties on the r Process,Physical Review Letters,1512.03158,50
2016-03-01,"Linkmann, Moritz; Berera, Arjun; McKay, Mairi; Jäger, Julia",2016,2016-03-01,Helical mode interactions and spectral transfer processes in magnetohydrodynamic turbulence,Journal of Fluid Mechanics,1508.05528,19
2016-03-01,"Socorro, J.; Toledo Sesma, L.",2016,2016-03-01,Time-dependent toroidal compactification proposals and the Bianchi type II model: Classical and quantum solutions,European Physical Journal Plus,1507.03171,2
2016-03-01,"Gutiérrez, Xochilt; Schiavi, Federica; Keppler, Hans",2016,2016-03-01,The adsorption of HCl on volcanic ash,Earth and Planetary Science Letters,,4
2016-04-01,"Haser, J.; Double Chooz Collaboration",2016,2016-04-01,Current status of the Double Chooz experiment,Nuclear and Particle Physics Proceedings,,0
2016-04-01,"Tumanov, Alexander G.; West, Peter",2016,2016-04-01,E11 and exceptional field theory,International Journal of Modern Physics A,1507.08912,9
2016-04-01,"de Rham, Claudia; Tolley, Andrew J.; Zhou, Shuang-Yong",2016,2016-04-01,The Λ<SUB>2</SUB> limit of massive gravity,Journal of High Energy Physics,1602.03721,29
2016-04-01,"Olsen, Karen P.; Greve, Thomas R.; Brinch, Christian; Sommer-Larsen, Jesper; Rasmussen, Jesper; Toft, Sune; Zirm, Andrew",2016,2016-04-01,SImulator of GAlaxy Millimetre/submillimetre Emission (SÍGAME): CO emission from massive z = 2 main-sequence galaxies,Monthly Notices of the Royal Astronomical Society,1507.00012,13
2016-04-01,,2016,2016-04-01,Tracks &amp; conveners,Nuclear and Particle Physics Proceedings,,0
2016-04-01,"Diffenbaugh, Noah; Beal, Lisa; Cardenas, M. Bayani; Cobb, Kim; Cronin, Meghan; Dombard, Andrew J.; Ilyina, Tatiana; Knorr, Wolfgang; Lavraud, Benoit; Newman, Andrew V.; Peterson, W. K. (Bill); Ritsema, Jeroen; Stroeve, Julienne; Thornton, Joel A.; Wysession, Michael; Williams, Paul D.",2016,2016-04-01,Appreciation of peer reviewers for 2015,Geophysical Research Letters,,0
2016-04-01,"Liemohn, Michael W.; Balikhin, Michael; Kepko, Larry; Rodger, Alan; Wang, Yuming",2016,2016-04-01,Appreciation of the 2015 JGR Space Physics peer reviewers,Journal of Geophysical Research (Space Physics),,1
2016-05-01,"Ruiz-Castell, Pedro",2016,2016-05-01,Making Telescopes and Partying with the Stars: Amateur Astronomy in Spain during Franco's Dictatorship,Journal for the History of Astronomy,,0
2016-05-01,"Lengliné, O.; Duputel, Z.; Ferrazzini, V.",2016,2016-05-01,Uncovering the hidden signature of a magmatic recharge at Piton de la Fournaise volcano using small earthquakes,Geophysical Research Letters,,28
2016-05-01,"Kawahara, Hajime",2016,2016-05-01,Frequency Modulation of Directly Imaged Exoplanets: Geometric Effect as a Probe of Planetary Obliquity,The Astrophysical Journal,1603.02898,25
2016-05-01,"Figueroa-O'Farrill, José; Santi, Andrea",2016,2016-05-01,Sasakian manifolds and M-theory,Classical and Quantum Gravity,1511.03460,1
2016-05-01,"Svoboda, Brian E.; Shirley, Yancy L.; Battersby, Cara; Rosolowsky, Erik W.; Ginsburg, Adam G.; Ellsworth-Bowers, Timothy P.; Pestalozzi, Michele R.; Dunham, Miranda K.; Evans, Neal J., II; Bally, John; Glenn, Jason",2016,2016-05-01,The Bolocam Galactic Plane Survey. XIV. Physical Properties of Massive Starless and Star-forming Clumps,The Astrophysical Journal,1511.08810,56
2016-05-01,"Cadoni, Mariano; Frassino, Antonia M.; Tuveri, Matteo",2016,2016-05-01,On the universality of thermodynamics and η/s ratio for the charged Lovelock black branes,Journal of High Energy Physics,1602.05593,8
2016-06-01,"Craig, David A.",2016,2016-06-01,The consistent histories approach to loop quantum cosmology,International Journal of Modern Physics D,1604.01385,6
2016-06-01,"Hoormann, Janie Katherine",2016,2016-06-01,Using Simulations of Black Holes to Study General Relativity and the Properties of Inner Accretion Flow,Ph.D. Thesis,1607.03818,0
2016-06-01,"Mobberley, M.",2016,2016-06-01,Patrick Henry Hepburn (1873-1929): Part I,Journal of the British Astronomical Association,,0
2016-06-01,"Gong, Chenglin; Steel, Ronald J.; Wang, Yingmin; Lin, Changsong; Olariu, Cornel",2016,2016-06-01,Grain size and transport regime at shelf edge as fundamental controls on delivery of shelf-edge sands to deepwater,Earth Science Reviews,,8
2016-06-01,"Darling, James R.; Moser, Desmond E.; Barker, Ivan R.; Tait, Kim T.; Chamberlain, Kevin R.; Schmitt, Axel K.; Hyde, Brendt C.",2016,2016-06-01,Variable microstructural response of baddeleyite to shock metamorphism in young basaltic shergottite NWA 5298 and improved U-Pb dating of Solar System events,Earth and Planetary Science Letters,,31
2016-07-01,"Pilcher, Frederick",2016,2016-07-01,General Report of Position Observations by the ALPO Minor Planets Section for the Year 2015,Minor Planet Bulletin,,0
2016-07-01,"Allesson, Lina; Ström, Lena; Berggren, Martin",2016,2016-07-01,Impact of photochemical processing of DOC on the bacterioplankton respiratory quotient in aquatic ecosystems,Geophysical Research Letters,,4
2016-07-01,"Habarulema, John Bosco; Katamzi, Zama Thobeka; Yizengaw, Endawoke; Yamazaki, Yosuke; Seemala, Gopi",2016,2016-07-01,Simultaneous storm time equatorward and poleward large-scale TIDs on a global scale,Geophysical Research Letters,,17
2016-07-01,"Yizengaw, E.; Moldwin, M. B.; Zesta, E.; Magoun, M.; Pradipta, R.; Biouele, C. M.; Rabiu, A. B.; Obrou, O. K.; Bamba, Z.; Paula, E. R.",2016,2016-07-01,Response of the equatorial ionosphere to the geomagnetic DP 2 current system,Geophysical Research Letters,,8
2016-08-01,"Pratten, Geraint; Lewis, Antony",2016,2016-08-01,Impact of post-Born lensing on the CMB,Journal of Cosmology and Astroparticle Physics,1605.05662,70
2016-08-01,"Anabalón, Andrés; Deruelle, Nathalie; Julié, Félix-Louis",2016,2016-08-01,"Einstein-Katz action, variational principle, Noether charges and the thermodynamics of AdS-black holes",Journal of High Energy Physics,1606.05849,7
2016-08-01,"Vallis, Geoffrey K.",2016,2016-08-01,"Geophysical fluid dynamics: whence, whither and why?",Proceedings of the Royal Society of London Series A,,13
2016-09-01,"Mandal, Prantik; Biswas, Koushik",2016,2016-09-01,Teleseismic receiver functions modeling of the eastern Indian craton,Physics of the Earth and Planetary Interiors,,8
2016-09-01,"Gibson, S. A.; Dale, C. W.; Geist, D. J.; Day, J. A.; Brügmann, G.; Harpp, K. S.",2016,2016-09-01,The influence of melt flux and crustal processing on Re-Os isotope systematics of ocean island basalts: Constraints from Galápagos,Earth and Planetary Science Letters,,7
2016-09-01,"Sieberer, L. M.; Buchhold, M.; Diehl, S.",2016,2016-09-01,Keldysh field theory for driven open quantum systems,Reports on Progress in Physics,1512.00637,256
2016-09-01,"Ding, Min; Lin, Jian",2016,2016-09-01,Deformation and faulting of subduction overriding plate caused by a subducted seamount,Geophysical Research Letters,,12
2016-09-01,"Paliathanasis, Andronikos; Capozziello, Salvatore",2016,2016-09-01,Noether symmetries and duality transformations in cosmology,Modern Physics Letters A,1602.08914,16
2016-09-01,"Cunha, K.; Frinchaboy, P. M.; Souto, D.; Thompson, B.; Zasowski, G.; Allende Prieto, C.; Carrera, R.; Chiappini, C.; Donor, J.; García-Hernández, D. A.; García Pérez, A. E.; Hayden, M. R.; Holtzman, J.; Jackson, K. M.; Johnson, J. A.; Majewski, S. R.; Mészáros, S.; Meyer, B.; Nidever, D. L.; O'Connell, J.; Schiavon, R. P.; Schultheis, M.; Shetrone, M.; Simmons, A.; Smith, V. V.; et al.",2016,2016-09-01,Chemical abundance gradients from open clusters in the Milky Way disk: Results from the APOGEE survey,Astronomische Nachrichten,1601.03099,42
2016-09-01,"Bahr, Benjamin; Steinhaus, Sebastian",2016,2016-09-01,Numerical Evidence for a Phase Transition in 4D Spin-Foam Quantum Gravity,Physical Review Letters,1605.07649,57
2016-09-01,"Hassan, Ehab; Hatch, D. R.; Morrison, P. J.; Horton, W.",2016,2016-09-01,"Multiscale equatorial electrojet turbulence: Energy conservation, coupling, and cascades in a baseline 2-D fluid model",Journal of Geophysical Research (Space Physics),1602.09042,3
2016-10-01,"Leuermann, Martin; Schimp, Michael; Wiebusch, Christopher H.",2016,2016-10-01,Astrophysical interpretation of small-scale neutrino angular correlation searches with IceCube,Astroparticle Physics,1603.01385,1
2016-10-01,"Kumar, Sandeep; Veenadhari, B.; Tulasi Ram, S.; Su, S. -Y.; Kikuchi, T.",2016,2016-10-01,Possible relationship between the equatorial electrojet (EEJ) and daytime vertical E × B drift velocities in F region from ROCSAT observations,Advances in Space Research,,9
2016-10-01,"Hartwig, Tilman; Latif, Muhammad A.; Magg, Mattis; Bromm, Volker; Klessen, Ralf S.; Glover, Simon C. O.; Whalen, Daniel J.; Pellegrini, Eric W.; Volonteri, Marta",2016,2016-10-01,Exploring the nature of the Lyman-α emitter CR7,Monthly Notices of the Royal Astronomical Society,1512.01111,52
2016-10-01,"Barceló, Carlos; Carballo-Rubio, Raúl; Di Filippo, Francesco; Garay, Luis J.",2016,2016-10-01,From physical symmetries to emergent gauge symmetries,Journal of High Energy Physics,1608.07473,13
2016-10-01,"Moro, J.; Denardini, C. M.; Resende, L. C. A.; Chen, S. S.; Schuch, N. J.",2016,2016-10-01,Equatorial E region electric fields at the dip equator: 1. Variabilities in eastern Brazil and Peru,Journal of Geophysical Research (Space Physics),,7
2016-10-01,"Egner, Joanna C.; Groza, Michael; Burger, Arnold; Stassun, Keivan G.; Buliga, Vladimir; Matei, Liviu; Bodnarik, Julia G.; Stowe, Ashley C.; Prettyman, Thomas H.",2016,2016-10-01,Integration of a <SUP>6</SUP>LilnSe<SUB>2</SUB> thermal neutron detector into a CubeSat instrument,"Journal of Astronomical Telescopes, Instruments, and Systems",1610.09801,1
2016-10-01,"Bamba, Kazuharu; Shimizu, Katsutaro",2016,2016-10-01,Construction of energy-momentum tensor of gravitation,International Journal of Geometric Methods in Modern Physics,1506.02760,5
2016-10-01,"Fraija, N.; Marinelli, A.",2016,2016-10-01,"Neutrino, γ-Ray, and Cosmic-Ray Fluxes from the Core of the Closest Radio Galaxies",The Astrophysical Journal,1607.04633,22
2016-10-01,"Ferrara, Sergio; Roest, Diederik",2016,2016-10-01,General sGoldstino inflation,Journal of Cosmology and Astroparticle Physics,1608.03709,16
2016-10-01,"Moro, J.; Denardini, C. M.; Resende, L. C. A.; Chen, S. S.; Schuch, N. J.",2016,2016-10-01,Equatorial E region electric fields at the dip equator: 2. Seasonal variabilities and effects over Brazil due to the secular variation of the magnetic equator,Journal of Geophysical Research (Space Physics),,10
2016-11-01,"Gaia Collaboration; Prusti, T.; de Bruijne, J. H. J.; Brown, A. G. A.; Vallenari, A.; Babusiaux, C.; Bailer-Jones, C. A. L.; Bastian, U.; Biermann, M.; Evans, D. W.; Eyer, L.; Jansen, F.; Jordi, C.; Klioner, S. A.; Lammers, U.; Lindegren, L.; Luri, X.; Mignard, F.; Milligan, D. J.; Panem, C.; Poinsignon, V.; Pourbaix, D.; Randich, S.; Sarri, G.; Sartoretti, P.; Siddiqui, H. I.; Soubiran, C.; Valette, V.; van Leeuwen, F.; Walton, N. A.; Aerts, C.; Arenou, F.; Cropper, M.; Drimmel, R.; Høg, E.; Katz, D.; Lattanzi, M. G.; O'Mullane, W.; Grebel, E. K.; Holland, A. D.; Huc, C.; Passot, X.; Bramante, L.; Cacciari, C.; Castañeda, J.; Chaoul, L.; Cheek, N.; De Angeli, F.; Fabricius, C.; Guerra, R.; Hernández, J.; Jean-Antoine-Piccolo, A.; Masana, E.; Messineo, R.; Mowlavi, N.; Nienartowicz, K.; Ordóñez-Blanco, D.; Panuzzo, P.; Portell, J.; Richards, P. J.; Riello, M.; Seabroke, G. M.; Tanga, P.; Thévenin, F.; Torra, J.; Els, S. G.; Gracia-Abril, G.; Comoretto, G.; Garcia-Reinaldos, M.; Lock, T.; Mercier, E.; Altmann, M.; Andrae, R.; Astraatmadja, T. L.; Bellas-Velidis, I.; Benson, K.; Berthier, J.; Blomme, R.; Busso, G.; Carry, B.; Cellino, A.; Clementini, G.; Cowell, S.; Creevey, O.; Cuypers, J.; Davidson, M.; De Ridder, J.; de Torres, A.; Delchambre, L.; Dell'Oro, A.; Ducourant, C.; Frémat, Y.; García-Torres, M.; Gosset, E.; Halbwachs, J. -L.; Hambly, N. C.; Harrison, D. L.; Hauser, M.; Hestroffer, D.; Hodgkin, S. T.; Huckle, H. E.; Hutton, A.; Jasniewicz, G.; Jordan, S.; Kontizas, M.; Korn, A. J.; Lanzafame, A. C.; Manteiga, M.; Moitinho, A.; Muinonen, K.; Osinde, J.; Pancino, E.; Pauwels, T.; Petit, J. -M.; Recio-Blanco, A.; Robin, A. C.; Sarro, L. M.; Siopis, C.; Smith, M.; Smith, K. W.; Sozzetti, A.; Thuillot, W.; van Reeven, W.; Viala, Y.; Abbas, U.; Abreu Aramburu, A.; Accart, S.; Aguado, J. J.; Allan, P. M.; Allasia, W.; Altavilla, G.; Álvarez, M. A.; Alves, J.; Anderson, R. I.; Andrei, A. H.; Anglada Varela, E.; Antiche, E.; Antoja, T.; Antón, S.; Arcay, B.; Atzei, A.; Ayache, L.; Bach, N.; Baker, S. G.; Balaguer-Núñez, L.; Barache, C.; Barata, C.; Barbier, A.; Barblan, F.; Baroni, M.; Barrado y Navascués, D.; Barros, M.; Barstow, M. A.; Becciani, U.; Bellazzini, M.; Bellei, G.; Bello García, A.; Belokurov, V.; Bendjoya, P.; Berihuete, A.; Bianchi, L.; Bienaymé, O.; Billebaud, F.; Blagorodnova, N.; Blanco-Cuaresma, S.; Boch, T.; Bombrun, A.; Borrachero, R.; Bouquillon, S.; Bourda, G.; Bouy, H.; Bragaglia, A.; Breddels, M. A.; Brouillet, N.; Brüsemeister, T.; Bucciarelli, B.; Budnik, F.; Burgess, P.; Burgon, R.; Burlacu, A.; Busonero, D.; Buzzi, R.; Caffau, E.; Cambras, J.; Campbell, H.; Cancelliere, R.; Cantat-Gaudin, T.; Carlucci, T.; Carrasco, J. M.; Castellani, M.; Charlot, P.; Charnas, J.; Charvet, P.; Chassat, F.; Chiavassa, A.; Clotet, M.; Cocozza, G.; Collins, R. S.; Collins, P.; Costigan, G.; Crifo, F.; Cross, N. J. G.; Crosta, M.; Crowley, C.; Dafonte, C.; Damerdji, Y.; Dapergolas, A.; David, P.; David, M.; De Cat, P.; de Felice, F.; de Laverny, P.; De Luise, F.; De March, R.; de Martino, D.; de Souza, R.; Debosscher, J.; del Pozo, E.; Delbo, M.; Delgado, A.; Delgado, H. E.; di Marco, F.; Di Matteo, P.; Diakite, S.; Distefano, E.; Dolding, C.; Dos Anjos, S.; Drazinos, P.; Durán, J.; Dzigan, Y.; Ecale, E.; Edvardsson, B.; Enke, H.; Erdmann, M.; Escolar, D.; Espina, M.; Evans, N. W.; Eynard Bontemps, G.; Fabre, C.; Fabrizio, M.; Faigler, S.; Falcão, A. J.; Farràs Casas, M.; Faye, F.; Federici, L.; Fedorets, G.; Fernández-Hernández, J.; Fernique, P.; Fienga, A.; Figueras, F.; Filippi, F.; Findeisen, K.; Fonti, A.; Fouesneau, M.; Fraile, E.; Fraser, M.; Fuchs, J.; Furnell, R.; Gai, M.; Galleti, S.; Galluccio, L.; Garabato, D.; García-Sedano, F.; Garé, P.; Garofalo, A.; Garralda, N.; Gavras, P.; Gerssen, J.; Geyer, R.; Gilmore, G.; Girona, S.; Giuffrida, G.; Gomes, M.; González-Marcos, A.; González-Núñez, J.; González-Vidal, J. J.; Granvik, M.; Guerrier, A.; Guillout, P.; Guiraud, J.; Gúrpide, A.; Gutiérrez-Sánchez, R.; Guy, L. P.; Haigron, R.; Hatzidimitriou, D.; Haywood, M.; Heiter, U.; Helmi, A.; Hobbs, D.; Hofmann, W.; Holl, B.; Holland, G.; Hunt, J. A. S.; Hypki, A.; Icardi, V.; Irwin, M.; Jevardat de Fombelle, G.; Jofré, P.; Jonker, P. G.; Jorissen, A.; Julbe, F.; Karampelas, A.; Kochoska, A.; Kohley, R.; Kolenberg, K.; Kontizas, E.; Koposov, S. E.; Kordopatis, G.; Koubsky, P.; Kowalczyk, A.; Krone-Martins, A.; Kudryashova, M.; Kull, I.; Bachchan, R. K.; Lacoste-Seris, F.; Lanza, A. F.; Lavigne, J. -B.; Le Poncin-Lafitte, C.; Lebreton, Y.; Lebzelter, T.; Leccia, S.; Leclerc, N.; Lecoeur-Taibi, I.; Lemaitre, V.; Lenhardt, H.; Leroux, F.; Liao, S.; Licata, E.; Lindstrøm, H. E. P.; Lister, T. A.; Livanou, E.; Lobel, A.; Löffler, W.; López, M.; Lopez-Lozano, A.; Lorenz, D.; Loureiro, T.; MacDonald, I.; Magalhães Fernandes, T.; Managau, S.; Mann, R. G.; Mantelet, G.; Marchal, O.; Marchant, J. M.; Marconi, M.; Marie, J.; Marinoni, S.; Marrese, P. M.; Marschalkó, G.; Marshall, D. J.; Martín-Fleitas, J. M.; Martino, M.; Mary, N.; Matijevič, G.; Mazeh, T.; McMillan, P. J.; Messina, S.; Mestre, A.; Michalik, D.; Millar, N. R.; Miranda, B. M. H.; Molina, D.; Molinaro, R.; Molinaro, M.; Molnár, L.; Moniez, M.; Montegriffo, P.; Monteiro, D.; Mor, R.; Mora, A.; Morbidelli, R.; Morel, T.; Morgenthaler, S.; Morley, T.; Morris, D.; Mulone, A. F.; Muraveva, T.; Musella, I.; Narbonne, J.; Nelemans, G.; Nicastro, L.; Noval, L.; Ordénovic, C.; Ordieres-Meré, J.; Osborne, P.; Pagani, C.; Pagano, I.; Pailler, F.; Palacin, H.; Palaversa, L.; Parsons, P.; Paulsen, T.; Pecoraro, M.; Pedrosa, R.; Pentikäinen, H.; Pereira, J.; Pichon, B.; Piersimoni, A. M.; Pineau, F. -X.; Plachy, E.; Plum, G.; Poujoulet, E.; Prša, A.; Pulone, L.; Ragaini, S.; Rago, S.; Rambaux, N.; Ramos-Lerate, M.; Ranalli, P.; Rauw, G.; Read, A.; Regibo, S.; Renk, F.; Reylé, C.; Ribeiro, R. A.; Rimoldini, L.; Ripepi, V.; Riva, A.; Rixon, G.; Roelens, M.; Romero-Gómez, M.; Rowell, N.; Royer, F.; Rudolph, A.; Ruiz-Dern, L.; Sadowski, G.; Sagristà Sellés, T.; Sahlmann, J.; Salgado, J.; Salguero, E.; Sarasso, M.; Savietto, H.; Schnorhk, A.; Schultheis, M.; Sciacca, E.; Segol, M.; Segovia, J. C.; Segransan, D.; Serpell, E.; Shih, I. -C.; Smareglia, R.; Smart, R. L.; Smith, C.; Solano, E.; Solitro, F.; Sordo, R.; Soria Nieto, S.; Souchay, J.; Spagna, A.; Spoto, F.; Stampa, U.; Steele, I. A.; Steidelmüller, H.; Stephenson, C. A.; Stoev, H.; Suess, F. F.; Süveges, M.; Surdej, J.; Szabados, L.; Szegedi-Elek, E.; Tapiador, D.; Taris, F.; Tauran, G.; Taylor, M. B.; Teixeira, R.; Terrett, D.; Tingley, B.; Trager, S. C.; Turon, C.; Ulla, A.; Utrilla, E.; Valentini, G.; van Elteren, A.; Van Hemelryck, E.; van Leeuwen, M.; Varadi, M.; Vecchiato, A.; Veljanoski, J.; Via, T.; Vicente, D.; Vogt, S.; Voss, H.; Votruba, V.; Voutsinas, S.; Walmsley, G.; Weiler, M.; Weingrill, K.; Werner, D.; Wevers, T.; Whitehead, G.; Wyrzykowski, Ł.; Yoldas, A.; Žerjal, M.; Zucker, S.; Zurbach, C.; Zwitter, T.; Alecu, A.; Allen, M.; Allende Prieto, C.; Amorim, A.; Anglada-Escudé, G.; Arsenijevic, V.; Azaz, S.; Balm, P.; Beck, M.; Bernstein, H. -H.; Bigot, L.; Bijaoui, A.; Blasco, C.; Bonfigli, M.; Bono, G.; Boudreault, S.; Bressan, A.; Brown, S.; Brunet, P. -M.; Bunclark, P.; Buonanno, R.; Butkevich, A. G.; Carret, C.; Carrion, C.; Chemin, L.; Chéreau, F.; Corcione, L.; Darmigny, E.; de Boer, K. S.; de Teodoro, P.; de Zeeuw, P. T.; Delle Luche, C.; Domingues, C. D.; Dubath, P.; Fodor, F.; Frézouls, B.; Fries, A.; Fustes, D.; Fyfe, D.; Gallardo, E.; Gallegos, J.; Gardiol, D.; Gebran, M.; Gomboc, A.; Gómez, A.; Grux, E.; Gueguen, A.; Heyrovsky, A.; Hoar, J.; Iannicola, G.; Isasi Parache, Y.; Janotto, A. -M.; Joliet, E.; Jonckheere, A.; Keil, R.; Kim, D. -W.; Klagyivik, P.; Klar, J.; Knude, J.; Kochukhov, O.; Kolka, I.; Kos, J.; Kutka, A.; Lainey, V.; LeBouquin, D.; Liu, C.; Loreggia, D.; Makarov, V. V.; Marseille, M. G.; Martayan, C.; Martinez-Rubi, O.; Massart, B.; Meynadier, F.; Mignot, S.; Munari, U.; Nguyen, A. -T.; Nordlander, T.; Ocvirk, P.; O'Flaherty, K. S.; Olias Sanz, A.; Ortiz, P.; Osorio, J.; Oszkiewicz, D.; Ouzounis, A.; Palmer, M.; Park, P.; Pasquato, E.; Peltzer, C.; Peralta, J.; Péturaud, F.; Pieniluoma, T.; Pigozzi, E.; Poels, J.; Prat, G.; Prod'homme, T.; Raison, F.; Rebordao, J. M.; Risquez, D.; Rocca-Volmerange, B.; Rosen, S.; Ruiz-Fuertes, M. I.; Russo, F.; Sembay, S.; Serraller Vizcaino, I.; Short, A.; Siebert, A.; Silva, H.; Sinachopoulos, D.; Slezak, E.; Soffel, M.; Sosnowska, D.; Straižys, V.; ter Linden, M.; Terrell, D.; Theil, S.; Tiede, C.; Troisi, L.; Tsalmantza, P.; Tur, D.; Vaccari, M.; Vachier, F.; Valles, P.; Van Hamme, W.; Veltz, L.; Virtanen, J.; Wallut, J. -M.; Wichmann, R.; Wilkinson, M. I.; Ziaeepour, H.; Zschocke, S.",2016,2016-11-01,The Gaia mission,Astronomy and Astrophysics,1609.04153,3076
2016-11-01,"Kehagias, A.; Riotto, A.; Sloth, M. S.",2016,2016-11-01,Towards a gravity dual for the large scale structure of the universe,Fortschritte der Physik,1610.00595,1
2016-11-01,"Vasil, Geoffrey M.; Burns, Keaton J.; Lecoanet, Daniel; Olver, Sheehan; Brown, Benjamin P.; Oishi, Jeffrey S.",2016,2016-11-01,Tensor calculus in polar coordinates using Jacobi polynomials,Journal of Computational Physics,1509.07624,7
2016-11-01,"Günaydin, Murat; Lüst, Dieter; Malek, Emanuel",2016,2016-11-01,"Non-associativity in non-geometric string and M-theory backgrounds, the algebra of octonions, and missing momentum modes",Journal of High Energy Physics,1607.06474,26
2016-11-01,"Ragan, S. E.; Moore, T. J. T.; Eden, D. J.; Hoare, M. G.; Elia, D.; Molinari, S.",2016,2016-11-01,The prevalence of star formation as a function of Galactocentric radius,Monthly Notices of the Royal Astronomical Society,1607.07626,27
2016-11-01,"Valori, Gherardo; Pariat, Etienne; Anfinogentov, Sergey; Chen, Feng; Georgoulis, Manolis K.; Guo, Yang; Liu, Yang; Moraitis, Kostas; Thalmann, Julia K.; Yang, Shangbin",2016,2016-11-01,Magnetic Helicity Estimations in Models and Observations of the Solar Magnetic Field. Part I: Finite Volume Methods,Space Science Reviews,1610.02193,36
2016-12-01,"Thomas, Elizabeth K.; Clemens, Steven C.; Sun, Youbin; Prell, Warren L.; Huang, Yongsong; Gao, Li; Loomis, Shannon; Chen, Guangshan; Liu, Zhengyu",2016,2016-12-01,"Heterodynes dominate precipitation isotopes in the East Asian monsoon region, reflecting interaction of multiple climate factors",Earth and Planetary Science Letters,,19
2016-12-01,"Dittrich, Bianca; Schnetter, Erik; Seth, Cameron J.; Steinhaus, Sebastian",2016,2016-12-01,Coarse graining flow of spin foam intertwiners,Physical Review D,1609.02429,44
2016-12-01,"Chaudhuri, Kuntal; Borah, Kajaljyoti; Gupta, Sandeep",2016,2016-12-01,"Seismic evidence of crustal low velocity beneath Eastern Ghat Mobile Belt, India",Physics of the Earth and Planetary Interiors,,1
2016-12-01,"Miyashita, Shoichiro; Maeda, Kei-ichi",2016,2016-12-01,AdS monopole black hole and phase transition,Physical Review D,1610.07350,1
2016-12-01,"Afshordi, Niayesh; Yazdi, Yasaman K.",2016,2016-12-01,‘Firewall’ phenomenology with astrophysical neutrinos,Classical and Quantum Gravity,1502.01023,4
2016-12-01,"Lee, M. -Y.; Madden, S. C.; Lebouteiller, V.; Gusdorf, A.; Godard, B.; Wu, R.; Galametz, M.; Cormier, D.; Le Petit, F.; Roueff, E.; Bron, E.; Carlson, L.; Chevance, M.; Fukui, Y.; Galliano, F.; Hony, S.; Hughes, A.; Indebetouw, R.; Israel, F. P.; Kawamura, A.; Le Bourlot, J.; Lesaffre, P.; Meixner, M.; Muller, E.; Nayak, O.; Onishi, T.; Roman-Duval, J.; Sewiło, M.",2016,2016-12-01,Radiative and mechanical feedback into the molecular gas in the Large Magellanic Cloud. I. N159W,Astronomy and Astrophysics,1606.04290,13
2016-12-01,"Batista, Carlos",2016,2016-12-01,Generalized charged Nariai solutions in arbitrary even dimensions with multiple magnetic charges,General Relativity and Gravitation,1605.05788,8
2017-01-01,"León Vargas, Hermes; Sandoval, Andrés; Belmont, Ernesto; Alfaro, Rubén",2017,2017-01-01,Capability of the HAWC Gamma-Ray Observatory for the Indirect Detection of Ultrahigh-Energy Neutrinos,Advances in Astronomy,1610.04820,8
2017-01-01,"Sorkin, Rafael D.",2017,2017-01-01,From Green function to quantum field,International Journal of Geometric Methods in Modern Physics,1703.00610,11
2017-01-01,"Giordano, Mosè; Nucita, Achille A.; de Paolis, Francesco; Ingrosso, Gabriele",2017,2017-01-01,Timing analysis in microlensing,International Journal of Modern Physics D,1612.06876,2
2017-01-01,"Hyakutake, Yoshifumi",2017,2017-01-01,Quantum aspects of black objects in string theory,Journal of High Energy Physics,1612.01874,1
2017-01-01,"Delph, Jonathan R.; Ward, Kevin M.; Zandt, George; Ducea, Mihai N.; Beck, Susan L.",2017,2017-01-01,Imaging a magma plumbing system from MASH zone to magma reservoir,Earth and Planetary Science Letters,,32
2017-01-01,"Thomas, Elizabeth K.; Clemens, Steven C.; Sun, Youbin; Huang, Yongsong; Prell, Warren; Chen, Guangshan; Liu, Zhengyu; Loomis, Shannon",2017,2017-01-01,Midlatitude land surface temperature impacts the timing and structure of glacial maxima,Geophysical Research Letters,,10
2017-01-01,"Quesada, Benjamin; Devaraju, Narayanappa; Noblet-Ducoudré, Nathalie; Arneth, Almut",2017,2017-01-01,Reduction of monsoon rainfall in response to past and future land use and land cover changes,Geophysical Research Letters,,11
2017-01-01,"Warner, Brian D.",2017,2017-01-01,Asteroid-Deepsky Appulses in 2017,Minor Planet Bulletin,,0
2017-02-01,"Sugawara, Hirotaka",2017,2017-02-01,Current algebra formulation of M-theory based on E11 Kac-Moody algebra,International Journal of Modern Physics A,1701.06894,3
2017-02-01,"Chakrabarty, D.; Hui, Debrup; Rout, Diptiranjan; Sekar, R.; Bhattacharyya, Archana; Reeves, G. D.; Ruohoniemi, J. M.",2017,2017-02-01,Role of IMF B<SUB>y</SUB> in the prompt electric field disturbances over equatorial ionosphere during a space weather event,Journal of Geophysical Research (Space Physics),,12
2017-03-01,"Nowak, M. A.",2017,2017-03-01,Leveraging high-resolution spectra to understand black hole spectra,Astronomische Nachrichten,1612.01998,1
2017-03-01,"Calcagni, Gianluca",2017,2017-03-01,Multifractional theories: an unconventional review,Journal of High Energy Physics,1612.05632,43
2017-03-01,"Kun, E.; Biermann, P. L.; Gergely, L. Á.",2017,2017-03-01,"A flat-spectrum candidate for a track-type high-energy neutrino emission event, the case of blazar PKS 0723-008",Monthly Notices of the Royal Astronomical Society,1607.04041,12
2017-03-01,"Smidman, M.; Salamon, M. B.; Yuan, H. Q.; Agterberg, D. F.",2017,2017-03-01,Superconductivity and spin-orbit coupling in non-centrosymmetric materials: a review,Reports on Progress in Physics,1609.05953,220
2017-03-01,"Bufanda, E.; Hollowood, D.; Jeltema, T. E.; Rykoff, E. S.; Rozo, E.; Martini, P.; Abbott, T. M. C.; Abdalla, F. B.; Allam, S.; Banerji, M.; Benoit-Lévy, A.; Bertin, E.; Brooks, D.; Carnero Rosell, A.; Carrasco Kind, M.; Carretero, J.; Cunha, C. E.; da Costa, L. N.; Desai, S.; Diehl, H. T.; Dietrich, J. P.; Evrard, A. E.; Fausti Neto, A.; Flaugher, B.; Frieman, J.; Gerdes, D. W.; Goldstein, D. A.; Gruen, D.; Gruendl, R. A.; Gutierrez, G.; Honscheid, K.; James, D. J.; Kuehn, K.; Kuropatkin, N.; Lima, M.; Maia, M. A. G.; Marshall, J. L.; Melchior, P.; Miquel, R.; Mohr, J. J.; Ogando, R.; Plazas, A. A.; Romer, A. K.; Rooney, P.; Sanchez, E.; Santiago, B.; Scarpine, V.; Sevilla-Noarbe, I.; Smith, R. C.; Soares-Santos, M.; Sobreira, F.; Suchyta, E.; Tarle, G.; Thomas, D.; Tucker, D. L.; Walker, A. R.; DES Collaboration",2017,2017-03-01,The evolution of active galactic nuclei in clusters of galaxies from the Dark Energy Survey,Monthly Notices of the Royal Astronomical Society,1606.06775,20
2017-03-01,"Saikia, Utpal; Das, Ritima; Rai, S. S.",2017,2017-03-01,Possible magmatic underplating beneath the west coast of India and adjoining Dharwar craton: Imprint from Archean crustal evolution to breakup of India and Madagascar,Earth and Planetary Science Letters,,6
2017-03-01,"Löhr, Stefan C.; Murphy, David T.; Nothdurft, Luke D.; Bolhar, Robert; Piazolo, Sandra; Siegel, Coralie",2017,2017-03-01,Maghemite soil nodules reveal the impact of fire on mineralogical and geochemical differentiation at the Earth's surface,Geochimica et Cosmochimica Acta,,1
2017-03-01,"Abdu, M. A.; Nogueira, P. A. B.; Souza, J. R.; Batista, I. S.; Dutra, S. L. G.; Sobral, J. H. A.",2017,2017-03-01,Equatorial electrojet responses to intense solar flares under geomagnetic disturbance time electric fields,Journal of Geophysical Research (Space Physics),,11
2017-04-01,"Pineda, Jorge L.; Langer, William D.; Goldsmith, Paul F.; Horiuchi, Shinji; Kuiper, Thomas B. H.; Muller, Erik; Hughes, Annie; Ott, Jürgen; Requena-Torres, Miguel A.; Velusamy, Thangasamy; Wong, Tony",2017,2017-04-01,"Characterizing the Transition from Diffuse Atomic to Dense Molecular Clouds in the Magellanic Clouds with [C II], [C I], and CO",The Astrophysical Journal,1704.00739,25
2017-04-01,"Ferreira, Ricardo Z.; Sandora, McCullen; Sloth, Martin S.",2017,2017-04-01,Asymptotic symmetries in de Sitter and inflationary spacetimes,Journal of Cosmology and Astroparticle Physics,1609.06318,25
2017-04-01,"Samanta, Gauranga Charan; Myrzakulov, Ratbay; Shah, Parth",2017,2017-04-01,"Kaluza-Klein Bulk Viscous Fluid Cosmological Models and the Validity of the Second Law of Thermodynamics in f(R, T) Gravity",Zeitschrift Naturforschung Teil A,1612.01121,13
2017-04-01,"Wadiasingh, Zorawar; Harding, Alice K.; Venter, Christo; Böttcher, Markus; Baring, Matthew G.",2017,2017-04-01,Constraining Relativistic Bow Shock Properties in Rotation-powered Millisecond Pulsar Binaries,The Astrophysical Journal,1703.09560,34
2017-05-01,"Ferrara, S.; Sagnotti, A.",2017,2017-05-01,Supergravity at 40: Reflections and perspectives,Nuovo Cimento Rivista Serie,1702.00743,11
2017-05-01,"Welland, Mark",2017,2017-05-01,Reviewers in 2016,Proceedings of the Royal Society of London Series A,,0
2017-05-01,"Liemohn, Michael W.; Wang, Yuming; Rodger, Alan; Kepko, Larry; Balikhin, Michael",2017,2017-05-01,Editorial: Thanking the JGR Space Physics reviewers of 2016,Journal of Geophysical Research (Space Physics),,1
2017-05-01,"Hui, Debrup; Chakrabarty, D.; Sekar, R.; Reeves, G. D.; Yoshikawa, A.; Shiokawa, K.",2017,2017-05-01,Contribution of storm time substorms to the prompt electric field disturbances in the equatorial ionosphere,Journal of Geophysical Research (Space Physics),,6
2017-05-01,"Hanuš, J.; Viikinkoski, M.; Marchis, F.; Ďurech, J.; Kaasalainen, M.; Delbo', M.; Herald, D.; Frappa, E.; Hayamizu, T.; Kerr, S.; Preston, S.; Timerson, B.; Dunham, D.; Talbot, J.",2017,2017-05-01,Volumes and bulk densities of forty asteroids from ADAM shape modeling,Astronomy and Astrophysics,1702.01996,46
2017-05-01,"Collins, Jennifer M.; Roache, David R.",2017,2017-05-01,The 2016 North Atlantic hurricane season: A season of extremes,Geophysical Research Letters,,5
2017-05-01,"Zhang, Ruilong; Liu, Libo; Le, Huijun; Chen, Yiding",2017,2017-05-01,Equatorial ionospheric electrodynamics during solar flares,Geophysical Research Letters,,17
2017-05-01,"Rout, Diptiranjan; Chakrabarty, D.; Janardhan, P.; Sekar, R.; Maniya, Vrunda; Pandey, Kuldeep",2017,2017-05-01,Solar wind flow angle and geoeffectiveness of corotating interaction regions: First results,Geophysical Research Letters,,3
2017-06-01,"Merten, Lukas; Becker Tjus, Julia; Fichtner, Horst; Eichmann, Björn; Sigl, Günter",2017,2017-06-01,CRPropa 3.1—a low energy extension based on stochastic differential equations,Journal of Cosmology and Astroparticle Physics,1704.07484,19
2017-06-01,"Thiébaut, Éric; Young, John",2017,2017-06-01,Principles of image reconstruction in optical interferometry: tutorial,Journal of the Optical Society of America A,1708.08390,19
2017-06-01,"Bahr, Benjamin; Steinhaus, Sebastian",2017,2017-06-01,Hypercuboidal renormalization in spin foam quantum gravity,Physical Review D,1701.02311,38
2017-06-01,"Palin, Richard M.; Reuber, Georg S.; White, Richard W.; Kaus, Boris J. P.; Weller, Owen M.",2017,2017-06-01,Subduction metamorphism in the Himalayan ultrahigh-pressure Tso Morari massif: An integrated geodynamic and petrological modelling approach,Earth and Planetary Science Letters,,23
2017-06-01,"Breysse, Patrick C.; Rahman, Mubdi",2017,2017-06-01,Feeding cosmic star formation: exploring high-redshift molecular gas with CO intensity mapping,Monthly Notices of the Royal Astronomical Society,1606.07820,18
2017-06-01,"Roman-Duval, Julia; Bot, Caroline; Chastenet, Jeremy; Gordon, Karl",2017,2017-06-01,Dust Abundance Variations in the Magellanic Clouds: Probing the Life-cycle of Metals with All-sky Surveys,The Astrophysical Journal,1705.03049,19
2017-07-01,"Cottin, Hervé; Kotler, Julia Michelle; Bartik, Kristin; Cleaves, H. James; Cockell, Charles S.; de Vera, Jean-Pierre P.; Ehrenfreund, Pascale; Leuko, Stefan; Ten Kate, Inge Loes; Martins, Zita; Pascal, Robert; Quinn, Richard; Rettberg, Petra; Westall, Frances",2017,2017-07-01,Astrobiology and the Possibility of Life on Earth and Elsewhere…,Space Science Reviews,,20
2017-07-01,"Cottin, Hervé; Kotler, Julia Michelle; Billi, Daniela; Cockell, Charles; Demets, René; Ehrenfreund, Pascale; Elsaesser, Andreas; d'Hendecourt, Louis; van Loon, Jack J. W. A.; Martins, Zita; Onofri, Silvano; Quinn, Richard C.; Rabbow, Elke; Rettberg, Petra; Ricco, Antonio J.; Slenzka, Klaus; de la Torre, Rosa; de Vera, Jean-Pierre; Westall, Frances; Carrasco, Nathalie; Fresneau, Aurélien; Kawaguchi, Yuko; Kebukawa, Yoko; Nguyen, Dara; Poch, Olivier; Saiagh, Kafila; Stalport, Fabien; Yamagishi, Akihiko; Yano, Hajime; Klamm, Benjamin A.",2017,2017-07-01,Space as a Tool for Astrobiology: Review and Recommendations for Experimentations in Earth Orbit and Beyond,Space Science Reviews,,20
2017-07-01,"Nayak, Chinmaya; Tsai, L. -C.; Su, S. -Y.; Galkin, I. A.; Caton, R. G.; Groves, K. M.",2017,2017-07-01,"Suppression of ionospheric scintillation during St. Patrick's Day geomagnetic super storm as observed over the anomaly crest region station Pingtung, Taiwan: A case study",Advances in Space Research,,16
2017-07-01,"Temmer, Manuela; Thalmann, Julia K.; Dissauer, Karin; Veronig, Astrid M.; Tschernitz, Johannes; Hinterreiter, Jürgen; Rodriguez, Luciano",2017,2017-07-01,On Flare-CME Characteristics from Sun to Earth Combining Remote-Sensing Image Data with In Situ Measurements Supported by Modeling,Solar Physics,1703.00694,24
2017-07-01,"Martins, Zita; Cottin, Hervé; Kotler, Julia Michelle; Carrasco, Nathalie; Cockell, Charles S.; de la Torre Noetzel, Rosa; Demets, René; de Vera, Jean-Pierre; d'Hendecourt, Louis; Ehrenfreund, Pascale; Elsaesser, Andreas; Foing, Bernard; Onofri, Silvano; Quinn, Richard; Rabbow, Elke; Rettberg, Petra; Ricco, Antonio J.; Slenzka, Klaus; Stalport, Fabien; ten Kate, Inge L.; van Loon, Jack J. W. A.; Westall, Frances",2017,2017-07-01,Earth as a Tool for Astrobiology—A European Perspective,Space Science Reviews,,20
2017-07-01,"Gomez Gonzalez, Carlos Alberto; Wertz, Olivier; Absil, Olivier; Christiaens, Valentin; Defrère, Denis; Mawet, Dimitri; Milli, Julien; Absil, Pierre-Antoine; Van Droogenbroeck, Marc; Cantalloube, Faustine; Hinz, Philip M.; Skemer, Andrew J.; Karlsson, Mikael; Surdej, Jean",2017,2017-07-01,VIP: Vortex Image Processing Package for High-contrast Direct Imaging,The Astronomical Journal,1705.06184,74
2017-07-01,"Eling, Christopher",2017,2017-07-01,Holography and AdS <SUB>2</SUB> gravity with a dynamical aether,Journal of High Energy Physics,1705.04334,4
2017-07-01,"Argüelles, C. A.; de Wasseige, G.; Fedynitch, A.; Jones, B. J. P.",2017,2017-07-01,Solar atmospheric neutrinos and the sensitivity floor for solar dark matter annihilation searches,Journal of Cosmology and Astroparticle Physics,1703.07798,37
2017-07-01,"Marrani, Alessio; Pradisi, Gianfranco; Riccioni, Fabio; Romano, Luca",2017,2017-07-01,Nonsupersymmetric magic theories and Ehlers truncations,International Journal of Modern Physics A,1701.03031,9
2017-07-01,"Sliwa, Kazimierz; Downes, Dennis",2017,2017-07-01,PdBI U/LIRG Survey (PULS): Dense molecular gas in Arp 220 and NGC 6240,Astronomy and Astrophysics,1704.03766,9
2017-07-01,"Kallosh, Renata; Linde, Andrei; Roest, Diederik; Yamada, Yusuke",2017,2017-07-01,\overline{D3} induced geometric inflation,Journal of High Energy Physics,1705.09247,40
2017-08-01,"Araujo, Raquel Fernandes; Nelson, Bruce Walker; Celes, Carlos Henrique Souza; Chambers, Jeffrey Q.",2017,2017-08-01,Regional distribution of large blowdown patches across Amazonia in 2005 caused by a single convective squall line,Geophysical Research Letters,,0
2017-08-01,,2017,2017-08-01,Meetings: Optimism Abounds at Conference on Women in Physics,Physics Online Journal,,0
2017-08-01,"Farr, Will M.; Stevenson, Simon; Miller, M. Coleman; Mandel, Ilya; Farr, Ben; Vecchio, Alberto",2017,2017-08-01,Distinguishing spin-aligned and isotropic black hole populations with gravitational waves,Nature,1706.01385,166
2017-08-01,"Athron, Peter; Balázs, Csaba; Bringmann, Torsten; Buckley, Andy; Chrząszcz, Marcin; Conrad, Jan; Cornell, Jonathan M.; Dal, Lars A.; Edsjö, Joakim; Farmer, Ben; Jackson, Paul; Kahlhoefer, Felix; Krislock, Abram; Kvellestad, Anders; McKay, James; Mahmoudi, Farvah; Martinez, Gregory D.; Putze, Antje; Raklev, Are; Rogan, Christopher; Saavedra, Aldo; Savage, Christopher; Scott, Pat; Serra, Nicola; Weniger, Christoph; White, Martin",2017,2017-08-01,Status of the scalar singlet dark matter model,European Physical Journal C,1705.07931,149
2017-08-01,"Hatt, Dylan; Beaton, Rachael L.; Freedman, Wendy L.; Madore, Barry F.; Jang, In-Sung; Hoyt, Taylor J.; Lee, Myung Gyoon; Monson, Andrew J.; Rich, Jeffrey A.; Scowcroft, Victoria; Seibert, Mark",2017,2017-08-01,The Carnegie-Chicago Hubble Program. II. The Distance to IC 1613: The Tip of the Red Giant Branch and RR Lyrae Period-luminosity Relations,The Astrophysical Journal,1703.06468,35
2017-09-01,"Nakamura, Rumi; Nagai, Tsugunobu; Birn, Joachim; Sergeev, Victor A.; Le Contel, Olivier; Varsani, Ali; Baumjohann, Wolfgang; Nakamura, Takuma; Apatenkov, Sergey; Artemyev, Anton; Ergun, Robert E.; Fuselier, Stephen A.; Gershman, Daniel J.; Giles, Barbara J.; Khotyaintsev, Yuri V.; Lindqvist, Per-Arne; Magnes, Werner; Mauk, Barry; Russell, Christopher T.; Singer, Howard J.; Stawarz, Julia; Strangeway, Robert J.; Anderson, Brian; Bromund, Ken R.; Fischer, David; Kepko, Laurence; Le, Guan; Plaschke, Ferdinand; Slavin, James A.; Cohen, Ian; Jaynes, Allison; Turner, Drew L.",2017,2017-09-01,Near-Earth plasma sheet boundary dynamics during substorm dipolarization,"Earth, Planets and Space",,13
2017-09-01,"Riebe, My E. I.; Huber, Liliane; Metzler, Knut; Busemann, Henner; Luginbuehl, Stefanie M.; Meier, Matthias M. M.; Maden, Colin; Wieler, Rainer",2017,2017-09-01,Cosmogenic He and Ne in chondrules from clastic matrix and a lithic clast of Murchison: No pre-irradiation by the early sun,Geochimica et Cosmochimica Acta,,10
2017-09-01,"Gaspar, H. S.; Winter, O. C.; Vieira Neto, E.",2017,2017-09-01,The asteroid belt outer region under jumping-Jupiter migration,Monthly Notices of the Royal Astronomical Society,,1
2017-10-01,"Roszkowski, Leszek; Trojanowski, Sebastian; Turzyński, Krzysztof",2017,2017-10-01,Towards understanding thermal history of the Universe through direct and indirect detection of dark matter,Journal of Cosmology and Astroparticle Physics,1703.00841,7
2017-10-01,"Panning, Mark P.; Lognonné, Philippe; Bruce Banerdt, W.; Garcia, Raphaël; Golombek, Matthew; Kedar, Sharon; Knapmeyer-Endrun, Brigitte; Mocquet, Antoine; Teanby, Nick A.; Tromp, Jeroen; Weber, Renee; Beucler, Eric; Blanchette-Guertin, Jean-Francois; Bozdağ, Ebru; Drilleau, Mélanie; Gudkova, Tamara; Hempel, Stefanie; Khan, Amir; Lekić, Vedran; Murdoch, Naomi; Plesa, Ana-Catalina; Rivoldini, Atillio; Schmerr, Nicholas; Ruan, Youyi; Verhoeven, Olivier; Gao, Chao; Christensen, Ulrich; Clinton, John; Dehant, Veronique; Giardini, Domenico; Mimoun, David; Thomas Pike, W.; Smrekar, Sue; Wieczorek, Mark; Knapmeyer, Martin; Wookey, James",2017,2017-10-01,Planned Products of the Mars Structure Service for the InSight Mission to Mars,Space Science Reviews,,49
2017-10-01,"Lambrechts, M.; Lega, E.",2017,2017-10-01,Reduced gas accretion on super-Earths and ice giants,Astronomy and Astrophysics,1708.00767,78
2017-10-01,"Meessen, Patrick; Ortín, Tomás; Ramírez, Pedro F.",2017,2017-10-01,Dyonic black holes at arbitrary locations,Journal of High Energy Physics,1707.03846,14
2017-10-01,"Ye, Zhuo; Li, Jiangtao; Gao, Rui; Song, Xiaodong; Li, Qiusheng; Li, Yingkang; Xu, Xiao; Huang, Xingfu; Xiong, Xiaosong; Li, Wenhui",2017,2017-10-01,Crustal and Uppermost Mantle Structure Across the Tibet-Qinling Transition Zone in NE Tibet: Implications for Material Extrusion Beneath the Tibetan Plateau,Geophysical Research Letters,,11
2017-10-01,"Bravo, M. A.; Batista, I. S.; Souza, J. R.; Foppiano, A. J.",2017,2017-10-01,Equatorial Ionospheric Response to Different Estimated Disturbed Electric Fields as Investigated Using Sheffield University Plasmasphere Ionosphere Model at INPE,Journal of Geophysical Research (Space Physics),,4
2017-11-01,"Hasenfratz, Adam P.; Schiebel, Ralf; Thornalley, David J. R.; Schönfeld, Joachim; Jaccard, Samuel L.; Martínez-García, Alfredo; Holbourn, Ann; Jennings, Anne E.; Kuhnt, Wolfgang; Lear, Caroline H.; Marchitto, Thomas M.; Quillmann, Ursula; Rosenthal, Yair; Yu, Jimin; Haug, Gerald H.",2017,2017-11-01,Mg/Ca-temperature calibration for the benthic foraminifera Melonis barleeanum and Melonis pompilioides,Geochimica et Cosmochimica Acta,,8
2017-11-01,"Donnert, J. M. F.; Beck, A. M.; Dolag, K.; Röttgering, H. J. A.",2017,2017-11-01,Simulations of the galaxy cluster CIZA J2242.8+5301 - I. Thermal model and shock properties,Monthly Notices of the Royal Astronomical Society,1703.05682,15
2017-11-01,"Wiseman, P.; Perley, D. A.; Schady, P.; Prochaska, J. X.; de Ugarte Postigo, A.; Krühler, T.; Yates, R. M.; Greiner, J.",2017,2017-11-01,Gas inflow and outflow in an interacting high-redshift galaxy. The remarkable host environment of GRB 080810 at z = 3.35,Astronomy and Astrophysics,1705.01543,14
2017-12-01,"Ezer, Tal; Atkinson, Larry P.; Tuleya, Robert",2017,2017-12-01,Observations and operational model simulations reveal the impact of Hurricane Matthew (2016) on the Gulf Stream and coastal sea level,Dynamics of Atmospheres and Oceans,,16
2017-12-01,"Sun, Muchen; Liu, Kelly H.; Fu, Xiaofei; Gao, Stephen S.",2017,2017-12-01,Receiver Function Imaging of Mantle Transition Zone Discontinuities Beneath the Tanzania Craton and Adjacent Segments of the East African Rift System,Geophysical Research Letters,,5
2017-12-01,"Řehaček, J.; Hradil, Z.; Stoklasa, B.; Paúr, M.; Grover, J.; Krzic, A.; Sánchez-Soto, L. L.",2017,2017-12-01,Multiparameter quantum metrology of incoherent point sources: Towards realistic superresolution,Physical Review A,1709.07705,72
2017-12-01,"Athron, Peter; Balázs, Csaba; Bringmann, Torsten; Buckley, Andy; Chrząszcz, Marcin; Conrad, Jan; Cornell, Jonathan M.; Dal, Lars A.; Edsjö, Joakim; Farmer, Ben; Jackson, Paul; Krislock, Abram; Kvellestad, Anders; Mahmoudi, Farvah; Martinez, Gregory D.; Putze, Antje; Raklev, Are; Rogan, Christopher; Saavedra, Aldo; Savage, Christopher; Scott, Pat; Serra, Nicola; Weniger, Christoph; White, Martin",2017,2017-12-01,A global fit of the MSSM with GAMBIT,European Physical Journal C,1705.07917,74
2017-12-01,"Dubinin, M. N.; Petrova, E. Yu.; Pozdeeva, E. O.; Sumin, M. V.; Vernov, S. Yu.",2017,2017-12-01,MSSM-inspired multifield inflation,Journal of High Energy Physics,1705.09624,10
2017-12-01,"Athron, Peter; Balázs, Csaba; Bringmann, Torsten; Buckley, Andy; Chrząszcz, Marcin; Conrad, Jan; Cornell, Jonathan M.; Dal, Lars A.; Edsjö, Joakim; Farmer, Ben; Jackson, Paul; Krislock, Abram; Kvellestad, Anders; Mahmoudi, Farvah; Martinez, Gregory D.; Putze, Antje; Raklev, Are; Rogan, Christopher; de Austri, Roberto Ruiz; Saavedra, Aldo; Savage, Christopher; Scott, Pat; Serra, Nicola; Weniger, Christoph; White, Martin",2017,2017-12-01,Global fits of GUT-scale SUSY models with GAMBIT,European Physical Journal C,1705.07935,91
2017-12-01,"Yang, C.; Omont, A.; Beelen, A.; Gao, Y.; van der Werf, P.; Gavazzi, R.; Zhang, Z. -Y.; Ivison, R.; Lehnert, M.; Liu, D.; Oteo, I.; González-Alfonso, E.; Dannerbauer, H.; Cox, P.; Krips, M.; Neri, R.; Riechers, D.; Baker, A. J.; Michałowski, M. J.; Cooray, A.; Smail, I.",2017,2017-12-01,Molecular gas in the Herschel-selected strongly lensed submillimeter galaxies at z   2-4 as probed by multi-J CO lines,Astronomy and Astrophysics,1709.04740,64
2017-12-01,"Borsten, Leron; Marrani, Alessio",2017,2017-12-01,A kind of magic,Classical and Quantum Gravity,1707.02072,4
2017-12-01,"Martins, C. J. A. P.",2017,2017-12-01,"The status of varying constants: a review of the physics, searches and implications",Reports on Progress in Physics,1709.02923,72
2017-12-01,"Foreman-Mackey, Daniel; Agol, Eric; Ambikasaran, Sivaram; Angus, Ruth",2017,2017-12-01,Fast and Scalable Gaussian Process Modeling with Applications to Astronomical Time Series,The Astronomical Journal,1703.09710,302
2017-12-01,"Devaney, Nicholas; Thiébaut, Éric",2017,2017-12-01,PEX 1. Multispectral expansion of residual speckles for planet detection,Monthly Notices of the Royal Astronomical Society,1708.08223,5
2017-12-01,"Czekala, Ian; Andrews, Sean M.; Torres, Guillermo; Rodriguez, Joseph E.; Jensen, Eric L. N.; Stassun, Keivan G.; Latham, David W.; Wilner, David J.; Gully-Santiago, Michael A.; Grankin, Konstantin N.; Lund, Michael B.; Kuhn, Rudolf B.; Stevens, Daniel J.; Siverd, Robert J.; James, David; Gaudi, B. Scott; Shappee, Benjamin J.; Holoien, Thomas W. -S.",2017,2017-12-01,"The Architecture of the GW Ori Young Triple-star System and Its Disk: Dynamical Masses, Mutual Inclinations, and Recurrent Eclipses",The Astrophysical Journal,1710.03153,16
2018-01-01,"Warner, Brian D.; Stephens, Robert D.",2018,2018-01-01,Lightcurve Analysis of Hilda Asteroids at the Center for Solar System Studies: 2017 July Through September,Minor Planet Bulletin,,1
2018-01-01,"Habarulema, John Bosco; Yizengaw, Endawoke; Katamzi-Joseph, Zama T.; Moldwin, Mark B.; Buchert, Stephan",2018,2018-01-01,Storm Time Global Observations of Large-Scale TIDs From Ground-Based and In Situ Satellite Measurements,Journal of Geophysical Research (Space Physics),,11
2018-01-01,"Kawasaki, Masahiro; Takahashi, Fuminobu; Yamada, Masaki",2018,2018-01-01,Adiabatic suppression of the axion abundance and isocurvature due to coupling to hidden monopoles,Journal of High Energy Physics,1708.06047,17
2018-01-01,"Warner, Brian D.",2018,2018-01-01,Asteroid Lightcurve Analysis at CS3-Palmer Divide Station: 2017 July Through October,Minor Planet Bulletin,,4
2018-01-01,"Grasshorn Gebhardt, Henry S.; Jeong, Donghui",2018,2018-01-01,Fast and accurate computation of projected two-point functions,Physical Review D,1709.02401,22
2018-01-01,"Warner, Brian D.",2018,2018-01-01,In This Issue,Minor Planet Bulletin,,0
2018-01-01,"Wright, Jason T.",2018,2018-01-01,Prior indigenous technological species,International Journal of Astrobiology,1704.07263,16
2018-01-01,"Dubazane, Makhosonke Berthwell; Habarulema, John Bosco; Uwamahoro, Jean Claude",2018,2018-01-01,Modelling ionospheric vertical drifts over Africa low latitudes using Empirical Orthogonal functions and comparison with climatological model,Advances in Space Research,,5
2018-01-01,"Ananth, Sudarshan; Brink, Lars; Majumdar, Sucheta",2018,2018-01-01,Maximal supergravity and the quest for finiteness,International Journal of Modern Physics D,1805.06347,0
2018-01-01,"Warner, Brian D.; Harris, Alan W.; Durech, Josef; Benner, Lance A. M.",2018,2018-01-01,Lightcurve Photometry Opportunities: 2018 January-March,Minor Planet Bulletin,,1
2018-02-01,"Short, C. Ian; Bayer, Jason H. T.; Burns, Lindsey M.",2018,2018-02-01,ChromaStarPy: A Stellar Atmosphere and Spectrum Modeling and Visualization Lab in Python,The Astrophysical Journal,1801.07208,3
2018-02-01,"Eichmann, B.; Rachen, J. P.; Merten, L.; van Vliet, A.; Becker Tjus, J.",2018,2018-02-01,Ultra-high-energy cosmic rays from radio galaxies,Journal of Cosmology and Astroparticle Physics,1701.06792,37
2018-02-01,"Kiser, Barbara",2018,2018-02-01,"A new light on comets, the embodied brain and a nature cure for dislocation: Books in brief",Nature,,0
2018-02-01,"Edgar, James",2018,2018-02-01,2016 and 2017 Donors,Journal of the Royal Astronomical Society of Canada,,0
2018-02-01,"Haig, Colin",2018,2018-02-01,The Board of Directors,Journal of the Royal Astronomical Society of Canada,,0
2018-02-01,"Di Veto, Lisa",2018,2018-02-01,A Word from our Fundraising Consultant,Journal of the Royal Astronomical Society of Canada,,0
2018-03-01,"Hinterreiter, J.; Veronig, A. M.; Thalmann, J. K.; Tschernitz, J.; Pötzi, W.",2018,2018-03-01,Statistical Properties of Ribbon Evolution and Reconnection Electric Fields in Eruptive and Confined Flares,Solar Physics,1801.03370,15
2018-03-01,"Rinderer, Michael; Ali, Genevieve; Larsen, Laurel G.",2018,2018-03-01,"Assessing structural, functional and effective hydrologic connectivity with brain neuroscience methods: State-of-the-art and research directions",Earth Science Reviews,,7
2018-04-01,"Haig, Colin",2018,2018-04-01,President's Corner,Journal of the Royal Astronomical Society of Canada,,0
2018-04-01,"Das, Mousumi; Rubinur, Khatun; Kharb, Preeti; Varghese, Ashlin; Novakkuni, Navyasree; James, Atul",2018,2018-04-01,Dual Active Galactic Nuclei in Nearby Galaxies,Bulletin de la Societe Royale des Sciences de Liege,1708.01185,6
2018-04-01,"Schmidt, J.; Bičák, J.",2018,2018-04-01,Covariant conserved currents for scalar-tensor Horndeski theory,Journal of Mathematical Physics,1804.02298,5
2018-04-01,"Kimura, Mariko; Kato, Taichi; Isogai, Keisuke; Tak, Hyungsuk; Shidatsu, Megumi; Itoh, Hiroshi; Tordai, Tamás; Kasai, Kiyoshi; Goff, William; Kiyota, Seiichiro; Pickard, Roger D.; Matsumoto, Katsura; Kojiguchi, Naoto; Sugiura, Yuki; Yamada, Eiji; Tatsumi, Taiki; Miyashita, Atsushi; Dubovsky, Pavol A.; Kudzej, Igor; de Miguel, Enrique; Stein, William L.; Maeda, Yutaka; Pavlenko, Elena P.; Sosnovskij, Aleksei A.; Babina, Julia V.; Cook, Lewis M.; Nogami, Daisaku",2018,2018-04-01,Erratum: Rapid Optical Variations Correlated with X-rays in the 2015 Second Outburst of V404 Cygni (GS 2023+338),Monthly Notices of the Royal Astronomical Society,,3
2018-04-01,"Prabhu, M.; Unnikrishnan, K.",2018,2018-04-01,Comparison of vertical E × B drift velocities and ground-based magnetometer observations of DELTA H in the low latitude under geomagnetically disturbed conditions,Advances in Space Research,,0
2018-04-01,"Pezzopane, Michael; Kavutarapu, Venkatesh",2018,2018-04-01,"Preface: Studies on mesosphere, thermosphere and ionosphere from equatorial to mid latitudes - Recent investigations and improvements - Part 2",Advances in Space Research,,0
2018-04-01,"Jiang, Chengxin; Schmandt, Brandon; Hansen, Steven M.; Dougherty, Sara L.; Clayton, Robert W.; Farrell, Jamie; Lin, Fan-Chi",2018,2018-04-01,Rayleigh and S wave tomography constraints on subduction termination and lithospheric foundering in central California,Earth and Planetary Science Letters,,19
2018-04-01,"Rastgoo, Mehdi; Rahimi, Habib; Motaghi, Khalil; Shabanian, Esmaeil; Romanelli, Fabio; Panza, Giuliano F.",2018,2018-04-01,Deep structure of the Alborz Mountains by joint inversion of P receiver functions and dispersion curves,Physics of the Earth and Planetary Interiors,,12
2018-05-01,"Yamazaki, Yosuke; Stolle, Claudia; Matzka, Jürgen; Alken, Patrick",2018,2018-05-01,Quasi-6-Day Wave Modulation of the Equatorial Electrojet,Journal of Geophysical Research (Space Physics),,18
2018-05-01,"Donatelli, Carmine; Ganju, Neil Kamal; Fagherazzi, Sergio; Leonardi, Nicoletta",2018,2018-05-01,"Seagrass Impact on Sediment Exchange Between Tidal Flats and Salt Marsh, and The Sediment Budget of Shallow Bays",Geophysical Research Letters,,11
2018-05-01,"Yamazaki, Yosuke; Stolle, Claudia; Matzka, Jürgen; Liu, Huixin; Tao, Chihiro",2018,2018-05-01,Interannual Variability of the Daytime Equatorial Ionospheric Electric Field,Journal of Geophysical Research (Space Physics),,5
2018-05-01,"Coughlin, Michael W.; Cirone, Alessio; Meyers, Patrick; Atsuta, Sho; Boschi, Valerio; Chincarini, Andrea; Christensen, Nelson L.; De Rosa, Rosario; Effler, Anamaria; Fiori, Irene; Gołkowski, Mark; Guidry, Melissa; Harms, Jan; Hayama, Kazuhiro; Kataoka, Yuu; Kubisz, Jerzy; Kulak, Andrzej; Laxen, Michael; Matas, Andrew; Mlynarczyk, Janusz; Ogawa, Tsutomu; Paoletti, Federico; Salvador, Jacobo; Schofield, Robert; Somiya, Kentaro; Thrane, Eric",2018,2018-05-01,Measurement and subtraction of Schumann resonances at gravitational-wave interferometers,Physical Review D,1802.00885,26
2018-05-01,"Grimm, Simon L.; Demory, Brice-Olivier; Gillon, Michaël; Dorn, Caroline; Agol, Eric; Burdanov, Artem; Delrez, Laetitia; Sestovic, Marko; Triaud, Amaury H. M. J.; Turbet, Martin; Bolmont, Émeline; Caldas, Anthony; de Wit, Julien; Jehin, Emmanuël; Leconte, Jérémy; Raymond, Sean N.; Van Grootel, Valérie; Burgasser, Adam J.; Carey, Sean; Fabrycky, Daniel; Heng, Kevin; Hernandez, David M.; Ingalls, James G.; Lederer, Susan; Selsis, Franck; Queloz, Didier",2018,2018-05-01,The nature of the TRAPPIST-1 exoplanets,Astronomy and Astrophysics,1802.01377,169
2018-05-01,"Diffenbaugh, Noah; Beal, Lisa; Bayani Cardenas, M.; Cobb, Kim; Cory, Rose; Cronin, Meghan; Dombard, Andrew J.; Hogg, Andrew; Ilyina, Tatiana; Korte, Monika; Lu, Gang; Magnusdottir, Gudrun; Newman, Andrew V.; Opher, Merav; Ritsema, Jeroen; Sprintall, Janet; Stroeve, Julienne; Thornton, Joel A.; Williams, Paul D.; Yau, Andrew",2018,2018-05-01,Appreciation of 2017 GRL Peer Reviewers,Geophysical Research Letters,,0
2018-05-01,"Mridula, N.; Pant, Tarun Kumar",2018,2018-05-01,The generation of post noon F3 layers over the dip equatorial location of Thiruvananthapuram- A new perspective,Journal of Atmospheric and Solar-Terrestrial Physics,,1
2018-05-01,"Meier, Matthias M. M.; Bindi, Luca; Heck, Philipp R.; Neander, April I.; Spring, Nicole H.; Riebe, My E. I.; Maden, Colin; Baur, Heinrich; Steinhardt, Paul J.; Wieler, Rainer; Busemann, Henner",2018,2018-05-01,Cosmic history and a candidate parent asteroid for the quasicrystal-bearing meteorite Khatyrka,Earth and Planetary Science Letters,1803.03513,10
2018-05-01,"Deng, Yangfan; Li, Jiangtao; Song, Xiaodong; Zhu, Lupei",2018,2018-05-01,Joint Inversion for Lithospheric Structures: Implications for the Growth and Deformation in Northeastern Tibetan Plateau,Geophysical Research Letters,,11
2018-05-01,"West, Peter",2018,2018-05-01,"E11, brane dynamics and duality symmetries",International Journal of Modern Physics A,1801.00669,7
2018-05-01,"Hsu, Danley C.; Ford, Eric B.; Ragozzine, Darin; Morehead, Robert C.",2018,2018-05-01,Improving the Accuracy of Planet Occurrence Rates from Kepler Using Approximate Bayesian Computation,The Astronomical Journal,1803.10787,50
2018-06-01,"Yan, Yunxiang; Yan, Qi; Wang, Gang; Sun, Weimin; Luo, A. -Li; Ma, Zhenyu; Zhang, Qiong; Li, Jian; Wang, Shuqing",2018,2018-06-01,"DEEM, a versatile platform of FRD measurement for highly multiplexed fibre systems in astronomy",Monthly Notices of the Royal Astronomical Society,1912.11305,5
2018-06-01,"Van Dyk, Schuyler D.; Zheng, WeiKang; Brink, Thomas G.; Filippenko, Alexei V.; Milisavljevic, Dan; Andrews, Jennifer E.; Smith, Nathan; Cignoni, Michele; Fox, Ori D.; Kelly, Patrick L.; Adamo, Angela; Yunus, Sameen; Zhang, Keto; Kumar, Sahana",2018,2018-06-01,SN 2017ein and the Possible First Identification of a Type Ic Supernova Progenitor,The Astrophysical Journal,1803.01050,41
2018-06-01,"Liemohn, Michael W.; Wang, Yuming; Rodger, Alan; Balikhin, Michael; Kepko, Larry",2018,2018-06-01,Editorial: Thank You to the 2017 JGR Space Physics Reviewers,Journal of Geophysical Research (Space Physics),,1
2018-06-01,"Zhou, Yun-Liang; Lühr, Hermann; Xu, Hong-wen; Alken, Patrick",2018,2018-06-01,Comprehensive Analysis of the Counter Equatorial Electrojet: Average Properties as Deduced From CHAMP Observations,Journal of Geophysical Research (Space Physics),,15
2018-06-01,"Troianskyi, V. V.; Bazyey, O. A.",2018,2018-06-01,Numerical simulation of asteroid system dynamics,Contributions of the Astronomical Observatory Skalnate Pleso,,0
2018-06-01,"Rosenfeld, Randall",2018,2018-06-01,The RASC's National Sesquicentennial Celebrations,Journal of the Royal Astronomical Society of Canada,,0
2018-07-01,"Aswathy, R. P.; Manju, G.; Sunda, Surendra",2018,2018-07-01,The Response Time of Equatorial Ionization Anomaly Crest: A Unique Precursor to the Time of Equatorial Spread F Initiation,Journal of Geophysical Research (Space Physics),,2
2018-07-01,"Henneaux, Marc; Troessaert, Cédric",2018,2018-07-01,Hamiltonian structure and asymptotic symmetries of the Einstein-Maxwell system at spatial infinity,Journal of High Energy Physics,1805.11288,32
2018-07-01,"Wilhelm, Mary Beth; Davila, Alfonso F.; Parenteau, Mary N.; Jahnke, Linda L.; Abate, Mastewal; Cooper, George; Kelly, Erin Taylor; Parro García, Victor; Villadangos, Miriam G.; Blanco, Yolanda; Glass, Brian; Wray, James J.; Eigenbrode, Jennifer L.; Summons, Roger E.; Warren-Rhodes, Kimberly",2018,2018-07-01,Constraints on the Metabolic Activity of Microorganisms in Atacama Surface Soils Inferred from Refractory Biomarkers: Implications for Martian Habitability and Biomarker Detection,Astrobiology,,3
2018-07-01,"Eastwood, Michael W.; Anderson, Marin M.; Monroe, Ryan M.; Hallinan, Gregg; Barsdell, Benjamin R.; Bourke, Stephen A.; Clark, M. A.; Ellingson, Steven W.; Dowell, Jayce; Garsden, Hugh; Greenhill, Lincoln J.; Hartman, Jacob M.; Kocz, Jonathon; Lazio, T. Joseph W.; Price, Danny C.; Schinzel, Frank K.; Taylor, Gregory B.; Vedantham, Harish K.; Wang, Yuankun; Woody, David P.",2018,2018-07-01,The Radio Sky at Meter Wavelengths: m-mode Analysis Imaging with the OVRO-LWA,The Astronomical Journal,1711.00466,44
2018-07-01,"Pilcher, Frederick",2018,2018-07-01,General Report of Position Observations by the ALPO Minor Planets Section for the Year 2017,Minor Planet Bulletin,,0
2018-07-01,"Collins, James R.; Fredricks, Helen F.; Bowman, Jeff S.; Ward, Collin P.; Moreno, Carly; Longnecker, Krista; Marchetti, Adrian; Hansel, Colleen M.; Ducklow, Hugh W.; Van Mooy, Benjamin A. S.",2018,2018-07-01,The molecular products and biogeochemical significance of lipid photooxidation in West Antarctic surface waters,Geochimica et Cosmochimica Acta,,3
2018-07-01,"Mitchell, Samuel J.; McIntosh, Iona M.; Houghton, Bruce F.; Carey, Rebecca J.; Shea, Thomas",2018,2018-07-01,Dynamics of a powerful deep submarine eruption recorded in H<SUB>2</SUB>O contents and speciation in rhyolitic glass: The 2012 Havre eruption,Earth and Planetary Science Letters,,6
2018-07-01,"Steinhaus, Sebastian; Thürigen, Johannes",2018,2018-07-01,Emergence of spacetime in a restricted spin-foam model,Physical Review D,1803.10289,15
2018-08-01,"Weiss, Jonathan R.; Ito, Garrett; Brooks, Benjamin A.; Olive, Jean-Arthur; Moore, Gregory F.; Foster, James H.",2018,2018-08-01,Formation of the frontal thrust zone of accretionary wedges,Earth and Planetary Science Letters,,5
2018-08-01,"Gaia Collaboration; Spoto, F.; Tanga, P.; Mignard, F.; Berthier, J.; Carry, B.; Cellino, A.; Dell'Oro, A.; Hestroffer, D.; Muinonen, K.; Pauwels, T.; Petit, J. -M.; David, P.; De Angeli, F.; Delbo, M.; Frézouls, B.; Galluccio, L.; Granvik, M.; Guiraud, J.; Hernández, J.; Ordénovic, C.; Portell, J.; Poujoulet, E.; Thuillot, W.; Walmsley, G.; Brown, A. G. A.; Vallenari, A.; Prusti, T.; de Bruijne, J. H. J.; Babusiaux, C.; Bailer-Jones, C. A. L.; Biermann, M.; Evans, D. W.; Eyer, L.; Jansen, F.; Jordi, C.; Klioner, S. A.; Lammers, U.; Lindegren, L.; Luri, X.; Panem, C.; Pourbaix, D.; Randich, S.; Sartoretti, P.; Siddiqui, H. I.; Soubiran, C.; van Leeuwen, F.; Walton, N. A.; Arenou, F.; Bastian, U.; Cropper, M.; Drimmel, R.; Katz, D.; Lattanzi, M. G.; Bakker, J.; Cacciari, C.; Castañeda, J.; Chaoul, L.; Cheek, N.; Fabricius, C.; Guerra, R.; Holl, B.; Masana, E.; Messineo, R.; Mowlavi, N.; Nienartowicz, K.; Panuzzo, P.; Riello, M.; Seabroke, G. M.; Thévenin, F.; Gracia-Abril, G.; Comoretto, G.; Garcia-Reinaldos, M.; Teyssier, D.; Altmann, M.; Andrae, R.; Audard, M.; Bellas-Velidis, I.; Benson, K.; Blomme, R.; Burgess, P.; Busso, G.; Clementini, G.; Clotet, M.; Creevey, O.; Davidson, M.; De Ridder, J.; Delchambre, L.; Ducourant, C.; Fernández-Hernández, J.; Fouesneau, M.; Frémat, Y.; García-Torres, M.; González-Núñez, J.; González-Vidal, J. J.; Gosset, E.; Guy, L. P.; Halbwachs, J. -L.; Hambly, N. C.; Harrison, D. L.; Hodgkin, S. T.; Hutton, A.; Jasniewicz, G.; Jean-Antoine-Piccolo, A.; Jordan, S.; Korn, A. J.; Krone-Martins, A.; Lanzafame, A. C.; Lebzelter, T.; Lö, W.; Manteiga, M.; Marrese, P. M.; Martín-Fleitas, J. M.; Moitinho, A.; Mora, A.; Osinde, J.; Pancino, E.; Recio-Blanco, A.; Richards, P. J.; Rimoldini, L.; Robin, A. C.; Sarro, L. M.; Siopis, C.; Smith, M.; Sozzetti, A.; Süveges, M.; Torra, J.; van Reeven, W.; Abbas, U.; Abreu Aramburu, A.; Accart, S.; Aerts, C.; Altavilla, G.; Álvarez, M. A.; Alvarez, R.; Alves, J.; Anderson, R. I.; Andrei, A. H.; Anglada Varela, E.; Antiche, E.; Antoja, T.; Arcay, B.; Astraatmadja, T. L.; Bach, N.; Baker, S. G.; Balaguer-Núñez, L.; Balm, P.; Barache, C.; Barata, C.; Barbato, D.; Barblan, F.; Barklem, P. S.; Barrado, D.; Barros, M.; Barstow, M. A.; Bartholomé Muñoz, L.; Bassilana, J. -L.; Becciani, U.; Bellazzini, M.; Berihuete, A.; Bertone, S.; Bianchi, L.; Bienaymé, O.; Blanco-Cuaresma, S.; Boch, T.; Boeche, C.; Bombrun, A.; Borrachero, R.; Bossini, D.; Bouquillon, S.; Bourda, G.; Bragaglia, A.; Bramante, L.; Breddels, M. A.; Bressan, A.; Brouillet, N.; Brüsemeister, T.; Brugaletta, E.; Bucciarelli, B.; Burlacu, A.; Busonero, D.; Butkevich, A. G.; Buzzi, R.; Caffau, E.; Cancelliere, R.; Cannizzaro, G.; Cantat-Gaudin, T.; Carballo, R.; Carlucci, T.; Carrasco, J. M.; Casamiquela, L.; Castellani, M.; Castro-Ginard, A.; Charlot, P.; Chemin, L.; Chiavassa, A.; Cocozza, G.; Costigan, G.; Cowell, S.; Crifo, F.; Crosta, M.; Crowley, C.; Cuypers, J.; Dafonte, C.; Damerdji, Y.; Dapergolas, A.; David, M.; de Laverny, P.; De Luise, F.; De March, R.; de Souza, R.; de Torres, A.; Debosscher, J.; del Pozo, E.; Delgado, A.; Delgado, H. E.; Diakite, S.; Diener, C.; Distefano, E.; Dolding, C.; Drazinos, P.; Durán, J.; Edvardsson, B.; Enke, H.; Eriksson, K.; Esquej, P.; Eynard Bontemps, G.; Fabre, C.; Fabrizio, M.; Faigler, S.; Falcão, A. J.; Farràs Casas, M.; Federici, L.; Fedorets, G.; Fernique, P.; Figueras, F.; Filippi, F.; Findeisen, K.; Fonti, A.; Fraile, E.; Fraser, M.; Gai, M.; Galleti, S.; Garabato, D.; García-Sedano, F.; Garofalo, A.; Garralda, N.; Gavel, A.; Gavras, P.; Gerssen, J.; Geyer, R.; Giacobbe, P.; Gilmore, G.; Girona, S.; Giuffrida, G.; Glass, F.; Gomes, M.; Gueguen, A.; Guerrier, A.; Gutié, R.; Haigron, R.; Hatzidimitriou, D.; Hauser, M.; Haywood, M.; Heiter, U.; Helmi, A.; Heu, J.; Hilger, T.; Hobbs, D.; Hofmann, W.; Holland, G.; Huckle, H. E.; Hypki, A.; Icardi, V.; Janßen, K.; Jevardat de Fombelle, G.; Jonker, P. G.; Juhász, Á. L.; Julbe, F.; Karampelas, A.; Kewley, A.; Klar, J.; Kochoska, A.; Kohley, R.; Kolenberg, K.; Kontizas, M.; Kontizas, E.; Koposov, S. E.; Kordopatis, G.; Kostrzewa-Rutkowska, Z.; Koubsky, P.; Lambert, S.; Lanza, A. F.; Lasne, Y.; Lavigne, J. -B.; Le Fustec, Y.; Le Poncin-Lafitte, C.; Lebreton, Y.; Leccia, S.; Leclerc, N.; Lecoeur-Taibi, I.; Lenhardt, H.; Leroux, F.; Liao, S.; Licata, E.; Lindstrøm, H. E. P.; Lister, T. A.; Livanou, E.; Lobel, A.; López, M.; Managau, S.; Mann, R. G.; Mantelet, G.; Marchal, O.; Marchant, J. M.; Marconi, M.; Marinoni, S.; Marschalkó, G.; Marshall, D. J.; Martino, M.; Marton, G.; Mary, N.; Massari, D.; Matijevič, G.; Mazeh, T.; McMillan, P. J.; Messina, S.; Michalik, D.; Millar, N. R.; Molina, D.; Molinaro, R.; Molnár, L.; Montegriffo, P.; Mor, R.; Morbidelli, R.; Morel, T.; Morris, D.; Mulone, A. F.; Muraveva, T.; Musella, I.; Nelemans, G.; Nicastro, L.; Noval, L.; O'Mullane, W.; Ordóñez-Blanco, D.; Osborne, P.; Pagani, C.; Pagano, I.; Pailler, F.; Palacin, H.; Palaversa, L.; Panahi, A.; Pawlak, M.; Piersimoni, A. M.; Pineau, F. -X.; Plachy, E.; Plum, G.; Poggio, E.; Prša, A.; Pulone, L.; Racero, E.; Ragaini, S.; Rambaux, N.; Ramos-Lerate, M.; Regibo, S.; Reylé, C.; Riclet, F.; Ripepi, V.; Riva, A.; Rivard, A.; Rixon, G.; Roegiers, T.; Roelens, M.; Romero-Gómez, M.; Rowell, N.; Royer, F.; Ruiz-Dern, L.; Sadowski, G.; Sagristà Sellés, T.; Sahlmann, J.; Salgado, J.; Salguero, E.; Sanna, N.; Santana-Ros, T.; Sarasso, M.; Savietto, H.; Schultheis, M.; Sciacca, E.; Segol, M.; Segovia, J. C.; Ségransan, D.; Shih, I. -C.; Siltala, L.; Silva, A. F.; Smart, R. L.; Smith, K. W.; Solano, E.; Solitro, F.; Sordo, R.; Soria Nieto, S.; Souchay, J.; Spagna, A.; Stampa, U.; Steele, I. A.; Steidelmüller, H.; Stephenson, C. A.; Stoev, H.; Suess, F. F.; Surdej, J.; Szabados, L.; Szegedi-Elek, E.; Tapiador, D.; Taris, F.; Tauran, G.; Taylor, M. B.; Teixeira, R.; Terrett, D.; Teyssandier, P.; Titarenko, A.; Torra Clotet, F.; Turon, C.; Ulla, A.; Utrilla, E.; Uzzi, S.; Vaillant, M.; Valentini, G.; Valette, V.; van Elteren, A.; Van Hemelryck, E.; van Leeuwen, M.; Vaschetto, M.; Vecchiato, A.; Veljanoski, J.; Viala, Y.; Vicente, D.; Vogt, S.; von Essen, C.; Voss, H.; Votruba, V.; Voutsinas, S.; Weiler, M.; Wertz, O.; Wevers, T.; Wyrzykowski, Ł.; Yoldas, A.; Žerjal, M.; Ziaeepour, H.; Zorec, J.; Zschocke, S.; Zucker, S.; Zurbach, C.; Zwitter, T.",2018,2018-08-01,Gaia Data Release 2. Observations of solar system objects,Astronomy and Astrophysics,1804.09379,54
2018-08-01,"Deser, S.",2018,2018-08-01,A brief history (and geography) of Supergravity: the first 3 weeks... and after,European Physical Journal H,1704.05886,2
2018-08-01,"Zhan, Weijia; Rodrigues, Fabiano S.; Milla, Marco A.",2018,2018-08-01,On the Genesis of Postmidnight Equatorial Spread F: Results for the American/Peruvian Sector,Geophysical Research Letters,,13
2018-08-01,"Habarulema, John Bosco; Dubazane, Makhosonke B.; Katamzi-Joseph, Zama T.; Yizengaw, Endawoke; Moldwin, Mark B.; Uwamahoro, Jean Claude",2018,2018-08-01,Long-Term Estimation of Diurnal Vertical E × B Drift Velocities Using C/NOFS and Ground-Based Magnetometer Observations,Journal of Geophysical Research (Space Physics),,5
2018-09-01,"Yuen, Ka Ho; Chen, Junda; Hu, Yue; Ho, Ka Wai; Lazarian, A.; Lazarian, Victor; Yang, Bo; Burkhart, Blakesley; Correia, Caio; Cho, Jungyeon; Canto, Bruno; De Medeiros, J. R.",2018,2018-09-01,Statistical Tracing of Magnetic Fields: Comparing and Improving the Techniques,The Astrophysical Journal,1804.02732,26
2018-09-01,"Read, James; Teh, Nicholas J.",2018,2018-09-01,The teleparallel equivalent of Newton-Cartan gravity,Classical and Quantum Gravity,1807.11779,3
2018-09-01,"Barbosa, F. R. E.; Fagundes, P. R.; Venkatesh, K.; Fejer, B. G.; Pillat, V. G.; Denardini, C. M.; Muella, M. T. A. H.",2018,2018-09-01,"Multi-scale ionospheric irregularities occurrence over South America during the St. Patrick's day storm on March 17, 2015",Journal of Atmospheric and Solar-Terrestrial Physics,,4
2018-09-01,"Millea, Marius; Bouchet, François",2018,2018-09-01,Cosmic microwave background constraints in light of priors over reionization histories,Astronomy and Astrophysics,1804.08476,30
2018-10-01,"Dimitrijevic, M. S.",2018,2018-10-01,On the astronomical symbols on Roman republican and imperial coins,Publications de l'Observatoire Astronomique de Beograd,,0
2018-10-01,"Bailey, M.; Byrne, C.; Nezic, R.; Asher, D.; Finnegan, J.",2018,2018-10-01,Historical observations of STEVE,The Observatory,1808.01872,2
2018-10-01,"Tansella, Vittorio; Jelic-Cizmek, Goran; Bonvin, Camille; Durrer, Ruth",2018,2018-10-01,COFFE: a code for the full-sky relativistic galaxy correlation function,Journal of Cosmology and Astroparticle Physics,1806.11090,21
2018-10-01,"Hohenegger, Johann",2018,2018-10-01,Foraminiferal growth and test development,Earth Science Reviews,,3
2018-10-01,"Vernazza, P.; Brož, M.; Drouard, A.; Hanuš, J.; Viikinkoski, M.; Marsset, M.; Jorda, L.; Fetick, R.; Carry, B.; Marchis, F.; Birlan, M.; Fusco, T.; Santana-Ros, T.; Podlewska-Gaca, E.; Jehin, E.; Ferrais, M.; Bartczak, P.; Dudziński, G.; Berthier, J.; Castillo-Rogez, J.; Cipriani, F.; Colas, F.; Dumas, C.; Ďurech, J.; Kaasalainen, M.; Kryszczynska, A.; Lamy, P.; Le Coroller, H.; Marciniak, A.; Michalowski, T.; Michel, P.; Pajuelo, M.; Tanga, P.; Vachier, F.; Vigan, A.; Warner, B.; Witasse, O.; Yang, B.; Asphaug, E.; Richardson, D. C.; Ševeček, P.; Gillon, M.; Benkhaldoun, Z.",2018,2018-10-01,The impact crater at the origin of the Julia family detected with VLT/SPHERE?,Astronomy and Astrophysics,,23
2018-10-01,"Stadler, Julia; Bœhm, Céline",2018,2018-10-01,Constraints on γ-CDM interactions matching the Planck data precision,Journal of Cosmology and Astroparticle Physics,1802.06589,15
2018-10-01,"Araya, M.; Osorio, M.; Díaz, M.; Ponce, C.; Villanueva, M.; Valenzuela, C.; Solar, M.",2018,2018-10-01,JOVIAL: Notebook-based astronomical data analysis in the cloud,Astronomy and Computing,1812.01477,2
2018-10-01,"Carruba, V.; De Oliveira, E. R.; Rodrigues, B.; Requena, I.",2018,2018-10-01,"The quest for young asteroid families: new families, new results",Monthly Notices of the Royal Astronomical Society,,7
2018-10-01,"Concha, Patrick; Merino, Nelson; Miskovic, Olivera; Rodríguez, Evelyn; Salgado-Rebolledo, Patricio; Valdivia, Omar",2018,2018-10-01,Asymptotic symmetries of three-dimensional Chern-Simons gravity for the Maxwell algebra,Journal of High Energy Physics,1805.08834,33
2018-10-01,"Delph, Jonathan R.; Levander, Alan; Niu, Fenglin",2018,2018-10-01,Fluid Controls on the Heterogeneous Seismic Characteristics of the Cascadia Margin,Geophysical Research Letters,,22
2018-11-01,"Bahr, Benjamin; Rabuffo, Giovanni; Steinhaus, Sebastian",2018,2018-11-01,Renormalization of symmetry restricted spin foam models with curvature in the asymptotic regime,Physical Review D,1804.00023,24
2018-11-01,"Vazza, F.; Brüggen, M.; Hinz, P. M.; Wittor, D.; Locatelli, N.; Gheller, C.",2018,2018-11-01,Probing the origin of extragalactic magnetic fields with Fast Radio Bursts,Monthly Notices of the Royal Astronomical Society,1805.11113,26
2018-11-01,"Lin, Jonathan W.; Lee, Eve J.; Chiang, Eugene",2018,2018-11-01,A balanced budget view on forming giant planets by pebble accretion,Monthly Notices of the Royal Astronomical Society,1806.00487,22
2018-11-01,"Kawahara, Hajime; Kuroda, Takami; Takiwaki, Tomoya; Hayama, Kazuhiro; Kotake, Kei",2018,2018-11-01,A Linear and Quadratic Time-Frequency Analysis of Gravitational Waves from Core-collapse Supernovae,The Astrophysical Journal,1810.00334,12
2018-11-01,"Lehners, Jean-Luc",2018,2018-11-01,Small-field and scale-free: inflation and ekpyrosis at their extremes,Journal of Cosmology and Astroparticle Physics,1807.05240,43
2018-12-01,"Blecha, L.; Brisken, W.; Burke-Spolaor, S.; Civano, F.; Comerford, J.; Darling, J.; Lazio, T. J. W.; Maccarone, T. J.",2018,2018-12-01,Offset Active Galactic Nuclei,Science with a Next Generation Very Large Array,,1
2018-12-01,"Gibney, Elizabeth; Callaway, Ewen; Cyranoski, David; Gaind, Nisha; Tollefson, Jeff; Courtland, Rachel; Law, Yao-Hua; Maher, Brendan; Else, Holly; Castelvecchi, Davide",2018,2018-12-01,Nature's 10: Ten people who mattered in science in 2018,Nature,,0
2018-12-01,"Torbert, R. B.; Burch, J. L.; Phan, T. D.; Hesse, M.; Argall, M. R.; Shuster, J.; Ergun, R. E.; Alm, L.; Nakamura, R.; Genestreti, K. J.; Gershman, D. J.; Paterson, W. R.; Turner, D. L.; Cohen, I.; Giles, B. L.; Pollock, C. J.; Wang, S.; Chen, L. -J.; Stawarz, J. E.; Eastwood, J. P.; Hwang, K. J.; Farrugia, C.; Dors, I.; Vaith, H.; Mouikis, C.; Ardakani, A.; Mauk, B. H.; Fuselier, S. A.; Russell, C. T.; Strangeway, R. J.; Moore, T. E.; Drake, J. F.; Shay, M. A.; Khotyaintsev, Yuri V.; Lindqvist, P. -A.; Baumjohann, W.; Wilder, F. D.; Ahmadi, N.; Dorelli, J. C.; Avanov, L. A.; Oka, M.; Baker, D. N.; Fennell, J. F.; Blake, J. B.; Jaynes, A. N.; Le Contel, O.; Petrinec, S. M.; Lavraud, B.; Saito, Y.",2018,2018-12-01,Electron-scale dynamics of the diffusion region during symmetric magnetic reconnection in space,Science,1809.06932,102
2018-12-01,"Burke-Spolaor, S.; Blecha, L.; Bogdanović, T.; Comerford, J. M.; Lazio, J.; Liu, X.; Maccarone, T. J.; Pesce, D.; Shen, Y.; Taylor, G.",2018,2018-12-01,Supermassive Black Hole Pairs and Binaries,Science with a Next Generation Very Large Array,,4
2018-12-01,"Ning, Bo; Wolfgang, Angie; Ghosh, Sujit",2018,2018-12-01,Predicting Exoplanet Masses and Radii: A Nonparametric Approach,The Astrophysical Journal,1811.02324,37
2018-12-01,"Miles, Drew M.; McCoy, Jake A.; McEntaffer, Randall L.; Eichfeld, Chad M.; Lavallee, Guy; Labella, Michael; Drawl, William; Liu, Bangzhi; DeRoo, Casey T.; Steiner, Tyler",2018,2018-12-01,"Fabrication and Diffraction Efficiency of a Large-format, Replicated X-Ray Reflection Grating",The Astrophysical Journal,,12
2018-12-01,"Bower, G. C.; Chatterjee, S.; Cordes, J.; Demorest, P.; Deneva, J. S.; Dexter, J.; Kramer, M.; Lazio, J.; Ransom, S.; Shao, L.; Wex, N.; Wharton, R.",2018,2018-12-01,Galactic Center Pulsars with the ngVLA,Science with a Next Generation Very Large Array,1810.06623,8
2018-12-01,"Sun, Muchen; Fu, Xiaofei; Liu, Kelly H.; Gao, Stephen S.",2018,2018-12-01,Absence of thermal influence from the African Superswell and cratonic keels on the mantle transition zone beneath southern Africa: Evidence from receiver function imaging,Earth and Planetary Science Letters,,5
2018-12-01,"Mishra, Deepali; Srivastava, Yogesh K.; Virmani, Amitabh",2018,2018-12-01,A generalised Garfinkle-Vachaspati transform,General Relativity and Gravitation,1808.04981,4
2018-12-01,"Rao, M. N.; Nyquist, L. E.; Ross, D. K.; Sutton, S. R.; Hoppe, P.; Shih, C. Y.; Wentworth, S. J.; Garrison, D. H.",2018,2018-12-01,Signatures of the Martian regolith components entrained in some impact-melt glasses in shergottites,Meteoritics and Planetary Science,,3
2019-01-01,"Hao, J.; Michael, G. G.; Adeli, S.; Jaumann, R.",2019,2019-01-01,"Araneiform terrain formation in Angustus Labyrinthus, Mars",Icarus,,7
2019-01-01,"Warner, Brian D.; Harris, Alan W.; Durech, Josef; Benner, Lance A. M.",2019,2019-01-01,Lightcurve Photometry Opportunities: 2019 January-March,Minor Planet Bulletin,,0
2019-01-01,"Valletta, Claudio; Helled, Ravit",2019,2019-01-01,The Deposition of Heavy Elements in Giant Protoplanetary Atmospheres: The Importance of Planetesimal-Envelope Interactions,The Astrophysical Journal,1811.10904,24
2019-01-01,"Usui, Fumihiko; Hasegawa, Sunao; Ootsubo, Takafumi; Onaka, Takashi",2019,2019-01-01,AKARI/IRC near-infrared asteroid spectroscopic survey: AcuA-spec,Publications of the Astronomical Society of Japan,1810.03828,24
2019-01-01,"Burke, Claire; Rashman, Maisie; Wich, Serge; Symons, Andy; Theron, Cobus; Longmore, Steve",2019,2019-01-01,Optimizing observing strategies for monitoring animals using drone-mounted thermal infrared cameras,International Journal of Remote Sensing,1812.05498,8
2019-02-01,"Roman-Duval, Julia; Jenkins, Edward B.; Williams, Benjamin; Tchernyshyov, Kirill; Gordon, Karl; Meixner, Margaret; Hagen, Lea; Peek, Joshua; Sandstrom, Karin; Werk, Jessica; Yanchulova Merica-Jones, Petia",2019,2019-02-01,"METAL: The Metal Evolution, Transport, and Abundance in the Large Magellanic Cloud Hubble Program. I. Overview and Initial Results",The Astrophysical Journal,1901.06027,16
2019-02-01,"Das, Mukesh Kumar; Agrawal, Mohit; Gupta, Ravindra K.; Gautam, J. L.",2019,2019-02-01,Lithospheric seismic structure beneath two broadband station sites of the eastern part of Chhotanagpur Plateau: New constraints from receiver functions and dispersion curves,Physics of the Earth and Planetary Interiors,,4
2019-02-01,"McDonald, Patrick",2019,2019-02-01,Renormalization group computation of likelihood functions for cosmological data sets,Physical Review D,1810.08454,1
2019-02-01,"Gainor, Chris",2019,2019-02-01,President's Corner,Journal of the Royal Astronomical Society of Canada,,0
2019-03-01,"Rondanelli, R.; Hatchett, B.; Rutllant, J.; Bozkurt, D.; Garreaud, R.",2019,2019-03-01,Strongest MJO on Record Triggers Extreme Atacama Rainfall and Warmth in Antarctica,Geophysical Research Letters,,15
2019-03-01,"Yu, Xuan; Michael, Holly A.",2019,2019-03-01,Offshore Pumping Impacts Onshore Groundwater Resources and Land Subsidence,Geophysical Research Letters,,11
2019-03-01,"Li, Shou-Long; Lyu, Hong-Da; Deng, Hua-Kai; Wei, Hao",2019,2019-03-01,P- v criticality in gauged supergravities,European Physical Journal C,1809.03471,5
2019-03-01,"Bhattacharya, Arindam; Slatyer, Tracy R.",2019,2019-03-01,Bound states of pseudo-Dirac dark matter,Journal of Cosmology and Astroparticle Physics,1812.03169,5
2019-03-01,"Luna, Raimon; Zilhão, Miguel; Cardoso, Vitor; Costa, João L.; Natário, José",2019,2019-03-01,Strong cosmic censorship: The nonlinear story,Physical Review D,1810.00886,40
2019-03-01,"Carry, B.; Vachier, F.; Berthier, J.; Marsset, M.; Vernazza, P.; Grice, J.; Merline, W. J.; Lagadec, E.; Fienga, A.; Conrad, A.; Podlewska-Gaca, E.; Santana-Ros, T.; Viikinkoski, M.; Hanuš, J.; Dumas, C.; Drummond, J. D.; Tamblyn, P. M.; Chapman, C. R.; Behrend, R.; Bernasconi, L.; Bartczak, P.; Benkhaldoun, Z.; Birlan, M.; Castillo-Rogez, J.; Cipriani, F.; Colas, F.; Drouard, A.; Ďurech, J.; Enke, B. L.; Fauvaud, S.; Ferrais, M.; Fetick, R.; Fusco, T.; Gillon, M.; Jehin, E.; Jorda, L.; Kaasalainen, M.; Keppler, M.; Kryszczynska, A.; Lamy, P.; Marchis, F.; Marciniak, A.; Michalowski, T.; Michel, P.; Pajuelo, M.; Tanga, P.; Vigan, A.; Warner, B.; Witasse, O.; Yang, B.; Zurlo, A.",2019,2019-03-01,Homogeneous internal structure of CM-like asteroid (41) Daphne,Astronomy and Astrophysics,1901.01890,15
2019-04-01,"Andrade, Tomás; Emparan, Roberto; Licht, David; Luna, Raimon",2019,2019-04-01,Cosmic censorship violation in black hole collisions in higher dimensions,Journal of High Energy Physics,1812.05017,17
2019-04-01,"Stephenson, F. Richard; Willis, David M.; Hayakawa, Hisashi; Ebihara, Yusuke; Scott, Christopher J.; Wilkinson, Julia; Wild, Matthew N.",2019,2019-04-01,Do the Chinese Astronomical Records Dated AD 776 January 12/13 Describe an Auroral Display or a Lunar Halo? A Critical Re-examination,Solar Physics,1903.06806,14
2019-04-01,"Robles-Pérez, Salvador J.",2019,2019-04-01,Quantum Cosmology in the Light of Quantum Mechanics,Galaxies,1812.10657,4
2019-04-01,"Hanuš, J.; Marsset, M.; Vernazza, P.; Viikinkoski, M.; Drouard, A.; Brož, M.; Carry, B.; Fetick, R.; Marchis, F.; Jorda, L.; Fusco, T.; Birlan, M.; Santana-Ros, T.; Podlewska-Gaca, E.; Jehin, E.; Ferrais, M.; Grice, J.; Bartczak, P.; Berthier, J.; Castillo-Rogez, J.; Cipriani, F.; Colas, F.; Dudziński, G.; Dumas, C.; Ďurech, J.; Kaasalainen, M.; Kryszczynska, A.; Lamy, P.; Le Coroller, H.; Marciniak, A.; Michalowski, T.; Michel, P.; Pajuelo, M.; Tanga, P.; Vachier, F.; Vigan, A.; Witasse, O.; Yang, B.",2019,2019-04-01,The shape of (7) Iris as evidence of an ancient large impact?,Astronomy and Astrophysics,1902.09242,8
2019-04-01,"Vaquero, Alejandro; Redondo, Javier; Stadler, Julia",2019,2019-04-01,Early seeds of axion miniclusters,Journal of Cosmology and Astroparticle Physics,1809.09241,79
2019-04-01,"Tuchow, Noah W.; Ford, Eric B.; Papamarkou, Theodore; Lindo, Alexey",2019,2019-04-01,The efficiency of geometric samplers for exoplanet transit timing variation models,Monthly Notices of the Royal Astronomical Society,1807.11591,2
2019-04-01,"Alibert, Y.",2019,2019-04-01,New metric to quantify the similarity between planetary systems: application to dimensionality reduction using T-SNE,Astronomy and Astrophysics,1901.09719,10
2019-04-01,"Donnert, J. M. F.; Jang, H.; Mendygral, P.; Brunetti, G.; Ryu, D.; Jones, T. W.",2019,2019-04-01,WENO-WOMBAT: Scalable Fifth-order Constrained-transport Magnetohydrodynamics for Astrophysical Applications,The Astrophysical Journal Supplement Series,1812.04278,0
2019-04-01,"Xiao, Ming; Qiu, Hua-Ning; Jiang, Ying-De; Cai, Yue; Bai, Xiu-Juan; Zhang, Wan-Feng; Liu, Man; Qin, Chao-Jian",2019,2019-04-01,Gas release systematics of mineral-hosted fluid inclusions during stepwise crushing: implications for <SUP>40</SUP>Ar/<SUP>39</SUP>Ar geochronology of hydrothermal fluids,Geochimica et Cosmochimica Acta,,4
2019-04-01,"Eriksen, M.; Alarcon, A.; Gaztanaga, E.; Amara, A.; Cabayol, L.; Carretero, J.; Castander, F. J.; Crocce, M.; Delfino, M.; De Vicente, J.; Fernandez, E.; Fosalba, P.; Garcia-Bellido, J.; Hildebrandt, H.; Hoekstra, H.; Joachimi, B.; Norberg, P.; Miquel, R.; Padilla, C.; Refregier, A.; Sanchez, E.; Serrano, S.; Sevilla-Noarbe, I.; Tallada, P.; Tonello, N.; Tortorelli, L.",2019,2019-04-01,The PAU Survey: early demonstration of photometric redshift performance in the COSMOS field,Monthly Notices of the Royal Astronomical Society,1809.04375,34
2019-04-01,"Blecher, Tariq; Deane, Roger; Heywood, Ian; Obreschkow, Danail",2019,2019-04-01,Towards the first detection of strongly lensed H I emission,Monthly Notices of the Royal Astronomical Society,1812.03524,6
2019-04-01,"Hayakawa, Hisashi; Stephenson, F. Richard; Uchikawa, Yuta; Ebihara, Yusuke; Scott, Christopher J.; Wild, Matthew N.; Wilkinson, Julia; Willis, David M.",2019,2019-04-01,The Celestial Sign in the Anglo-Saxon Chronicle in the 770s: Insights on Contemporary Solar Activity,Solar Physics,1903.03075,6
2019-05-01,"Springmann, Alessondra; Lauretta, Dante S.; Klaue, Bjoern; Goreva, Yulia S.; Blum, Joel D.; Andronikov, Alexandre; Steckloff, Jordan K.",2019,2019-05-01,Thermal alteration of labile elements in carbonaceous chondrites,Icarus,1810.04154,5
2019-05-01,"Bartczak, P.; Dudziński, G.",2019,2019-05-01,Volume uncertainty assessment method of asteroid models from disc-integrated visual photometry,Monthly Notices of the Royal Astronomical Society,1904.10676,6
2019-05-01,"Athron, Peter; Balázs, Csaba; Buckley, Andy; Cornell, Jonathan M.; Danninger, Matthias; Farmer, Ben; Fowlie, Andrew; Gonzalo, Tomás E.; Harz, Julia; Jackson, Paul; Kudzman-Blais, Rose; Kvellestad, Anders; Martinez, Gregory D.; Petridis, Andreas; Raklev, Are; Rogan, Christopher; Scott, Pat; Sharma, Abhishek; White, Martin; Zhang, Yang",2019,2019-05-01,Combined collider constraints on neutralinos and charginos,European Physical Journal C,1809.02097,57
2019-05-01,"Nelson, Dylan; Springel, Volker; Pillepich, Annalisa; Rodriguez-Gomez, Vicente; Torrey, Paul; Genel, Shy; Vogelsberger, Mark; Pakmor, Ruediger; Marinacci, Federico; Weinberger, Rainer; Kelley, Luke; Lovell, Mark; Diemer, Benedikt; Hernquist, Lars",2019,2019-05-01,The IllustrisTNG simulations: public data release,Computational Astrophysics and Cosmology,1812.05609,323
2019-05-01,"Iosifidis, Damianos; Petkou, Anastasios C.; Tsagas, Christos G.",2019,2019-05-01,Torsion/nonmetricity duality in f( R) gravity,General Relativity and Gravitation,1810.06602,26
2019-05-01,"Wagner, Gregory L.; Flierl, Glenn; Ferrari, Raffaele; Voet, Gunnar; Carter, Glenn S.; Alford, Matthew H.; Girton, James B.",2019,2019-05-01,Squeeze Dispersion and the Effective Diapycnal Diffusivity of Oceanic Tracers,Geophysical Research Letters,,3
2019-06-01,"Liemohn, Michael W.; Pierrard, Viviane; Ganushkina, Natalia Yu; Rodger, Alan; Wang, Yuming; Kepko, Larry; Balikhin, Michael",2019,2019-06-01,Editorial Honoring the 2018 Reviewers for JGR Space Physics,Journal of Geophysical Research (Space Physics),,1
2019-06-01,"Li, Guoliang; Niu, Fenglin; Yang, Yingjie; Tao, Kai",2019,2019-06-01,"Joint Inversion of Rayleigh Wave Phase Velocity, Particle Motion, and Teleseismic Body Wave Data for Sedimentary Structures",Geophysical Research Letters,,6
2019-06-01,"Wheeler, Adam; Kipping, David",2019,2019-06-01,"The weird detector: flagging periodic, coherent signals of arbitrary shape in time-series photometry",Monthly Notices of the Royal Astronomical Society,1903.09213,6
2019-06-01,"Mansilla, Gustavo A.",2019,2019-06-01,Ionospheric disturbances at low and mid-low latitudes of the South American sector during the March 2015 great storm,Advances in Space Research,,2
2019-06-01,"Proudfoot, Benjamin C. N.; Ragozzine, Darin",2019,2019-06-01,Modeling the Formation of the Family of the Dwarf Planet Haumea,The Astronomical Journal,1904.00038,4
2019-07-01,"Borsten, L.; Duff, M. J.; Fernández-Melgarejo, J. J.; Marrani, A.; Torrente-Lujan, E.",2019,2019-07-01,Black holes and general Freudenthal transformations,Journal of High Energy Physics,1905.00038,4
2019-07-01,"Berman, David S.; Blair, Chris D. A.; Otsuki, Ray",2019,2019-07-01,Non-Riemannian geometry of M-theory,Journal of High Energy Physics,1902.01867,32
2019-07-01,"Geng, Wei-Jian; Giant, Blake; Lü, H.; Pope, C. N.",2019,2019-07-01,Mass of dyonic black holes and entropy super-additivity,Classical and Quantum Gravity,1811.01981,4
2019-07-01,"Ghil, Michael",2019,2019-07-01,A Century of Nonlinearity in the Geosciences,Earth and Space Science,,15
2019-07-01,"Kahnfeld, Daniel; Duras, Julia; Matthias, Paul; Kemnitz, Stefan; Arlinghaus, Peter; Bandelow, Gunnar; Matyash, Konstantin; Koch, Norbert; Schneider, Ralf",2019,2019-07-01,Numerical modeling of high efficiency multistage plasma thrusters for space applications,Reviews of Modern Plasma Physics,,5
2019-07-01,"Millea, Marius; Anderes, Ethan; Wandelt, Benjamin D.",2019,2019-07-01,Bayesian delensing of CMB temperature and polarization,Physical Review D,1708.06753,34
2019-07-01,"Vineeth, C.; Ajesh, A.; Pant, T. K.; Ruohoniemi, J. M.",2019,2019-07-01,Response of Thermospheric Nightglow Emissions Over the Magnetic Equator to Prompt Penetration Electric Field Events,Journal of Geophysical Research (Space Physics),,2
2019-07-01,"Mannucci, Massimiliano; Montigiani, Nico",2019,2019-07-01,Rotational Period Determination for Asteroids 1802 Zhang Heng and (110767) 2001 UB25,Minor Planet Bulletin,,0
2019-07-01,"Warner, Brian D.",2019,2019-07-01,In This Issue,Minor Planet Bulletin,,0
2019-07-01,"Ferrais, Marin; Jehin, Emmanuël; Manfroid, Jean; Moulane, Youssef; Pozuelos, Francisco J.; Gillon, Michaël; Benkhaldoun, Zouhair",2019,2019-07-01,"Trappist Lightcurves of Main-Belt Asteroids 31 Euphrosyne, 41 Daphne and 89 Julia",Minor Planet Bulletin,,0
2019-07-01,"Odden, Caroline E.; Abruzzese, Zachary N.; Beckwith, Ryan M.; Chandran, Rhea J.; El Alam, Zayd; Glover, Erik W.; Kacergis, Joseph P.; Lazaro, Ines; Julia, Carrasco; Nyiha, Irura N.; Solomon, Hugo V.; Wang, Justin S.; Yu, Zhifei; Zhu, Julia",2019,2019-07-01,Lightcurve Analysis of Asteroid 2305 King,Minor Planet Bulletin,,0
2019-07-01,"Warner, Brian D.; Harris, Alan W.; Durech, Josef; Benner, Lance A. M.",2019,2019-07-01,Lightcurve Photometry Opportunities: 2019 July-September,Minor Planet Bulletin,,0
2019-07-01,"Pilcher, Frederick",2019,2019-07-01,"Rotation Period Determinations for 58 Concordia, 384 Burdigala, 464 Megaira, 488 Kreusa, and 491 Carina",Minor Planet Bulletin,,0
2019-07-01,"Curran, N. M.; Joy, K. H.; Snape, J. F.; Pernet-Fisher, J. F.; Gilmour, J. D.; Nemchin, A. A.; Whitehouse, M. J.; Burgess, R.",2019,2019-07-01,The early geological history of the Moon inferred from ancient lunar meteorite Miller Range 13317,Meteoritics and Planetary Science,,8
2019-07-01,"Monakhov, Vadim",2019,2019-07-01,Vacuum and Spacetime Signature in the Theory of Superalgebraic Spinors,Universe,1904.04646,3
2019-08-01,"King, A. C. F.; Thomas, E. R.; Pedro, J. B.; Markle, B.; Potocki, M.; Jackson, S. L.; Wolff, E.; Kalberer, M.",2019,2019-08-01,Organic Compounds in a Sub-Antarctic Ice Core: A Potential Suite of Sea Ice Markers,Geophysical Research Letters,,5
2019-08-01,"Dashora, N.; Suresh, Sunanda; Niranjan, K.",2019,2019-08-01,Interhemispheric Asymmetry in Response of Low-Latitude Ionosphere to Perturbation Electric Fields in the Main Phase of Geomagnetic Storms,Journal of Geophysical Research (Space Physics),,1
2019-08-01,"Partouche, Hervé; de Vaulchier, Balthazar",2019,2019-08-01,Hagedorn-like transition at high supersymmetry breaking scale,Journal of High Energy Physics,1903.09116,5
2019-08-01,"Taibi, Richard",2019,2019-08-01,A tale of three telescopes: the John A. Brashear Company and its 46-cm objective,Journal of Astronomical History and Heritage,,0
2019-08-01,"McDonald, Patrick",2019,2019-08-01,Improved renormalization group computation of likelihood functions for cosmological data sets,Physical Review D,1906.09127,0
2019-08-01,"Shibata, Sho; Ikoma, Masahiro",2019,2019-08-01,Capture of solids by growing proto-gas giants: effects of gap formation and supply limited growth,Monthly Notices of the Royal Astronomical Society,1906.05530,16
2019-08-01,"Stadler, Julia; Bœhm, Céline; Mena, Olga",2019,2019-08-01,Comprehensive study of neutrino-dark matter mixed damping,Journal of Cosmology and Astroparticle Physics,1903.00540,9
2019-09-01,"Gomis, Joaquim; Kleinschmidt, Axel; Palmkvist, Jakob",2019,2019-09-01,Galilean free Lie algebras,Journal of High Energy Physics,1907.00410,13
2019-09-01,"Allen, Scott T.; von Freyberg, Jana; Weiler, Markus; Goldsmith, Gregory R.; Kirchner, James W.",2019,2019-09-01,The Seasonal Origins of Streamwater in Switzerland,Geophysical Research Letters,,3
2019-09-01,"Draghis, Paul; Romani, Roger W.; Filippenko, Alexei V.; Brink, Thomas G.; Zheng, WeiKang; Halpern, Jules P.; Camilo, Fernando",2019,2019-09-01,Multiband Optical Light Curves of Black-widow Pulsars,The Astrophysical Journal,1908.00992,9
2019-09-01,"Ellis, John; Nanopoulos, Dimitri V.; Olive, Keith A.; Verner, Sarunas",2019,2019-09-01,Unified no-scale attractors,Journal of Cosmology and Astroparticle Physics,1906.10176,20
2019-09-01,"Liu, Hai-Shan; Lü, H.",2019,2019-09-01,Action growth of dyonic black holes and electromagnetic duality,Journal of High Energy Physics,1905.06409,20
2019-09-01,"Andrade, Tomás; Emparan, Roberto; Licht, David; Luna, Raimon",2019,2019-09-01,"Black hole collisions, instabilities, and cosmic censorship violation at large D",Journal of High Energy Physics,1908.03424,16
2019-09-01,"Kain, Ben",2019,2019-09-01,Are gravitating magnetic monopoles stable?,Physical Review D,1909.04205,0
2019-09-01,"Eggemeier, Benedikt; Niemeyer, Jens C.",2019,2019-09-01,Formation and mass growth of axion stars in axion miniclusters,Physical Review D,1906.01348,43
2019-09-01,"Czekala, Ian; Chiang, Eugene; Andrews, Sean M.; Jensen, Eric L. N.; Torres, Guillermo; Wilner, David J.; Stassun, Keivan G.; Macintosh, Bruce",2019,2019-09-01,The Degree of Alignment between Circumbinary Disks and Their Binary Hosts,The Astrophysical Journal,1906.03269,34
2019-09-01,"Alonso-Álvarez, Gonzalo; Gehrlein, Julia; Jaeckel, Joerg; Schenk, Sebastian",2019,2019-09-01,Very light asymmetric dark matter,Journal of Cosmology and Astroparticle Physics,1906.00969,9
2019-09-01,"Sousa, Alana P.; Alencar, Silvia H. P.; Rebull, Luisa M.; Espaillat, Catherine C.; Calvet, Nuria; Teixeira, Paula S.",2019,2019-09-01,A study of accretion and disk diagnostics in the NGC 2264 cluster,Astronomy and Astrophysics,1908.03487,3
2019-09-01,"Long, David M.; Jenkins, Jack; Valori, Gherardo",2019,2019-09-01,Quantifying the Relationship between Moreton-Ramsey Waves and “EIT Waves” Using Observations of Four Homologous Wave Events,The Astrophysical Journal,1907.07963,6
2019-09-01,"Tomlinson, Joseph; Jeong, Donghui; Kim, Juhan",2019,2019-09-01,Efficient Parallel Algorithm for Estimating Higher-order Polyspectra,The Astronomical Journal,1904.11055,11
2019-09-01,"Hsu, Danley C.; Ford, Eric B.; Ragozzine, Darin; Ashby, Keir",2019,2019-09-01,"Occurrence Rates of Planets Orbiting FGK Stars: Combining Kepler DR25, Gaia DR2, and Bayesian Inference",The Astronomical Journal,1902.01417,84
2019-09-01,"Jayasinghe, Tharindu; Dixon, Don; Povich, Matthew S.; Binder, Breanna; Velasco, Jose; Lepore, Denise M.; Xu, Duo; Offner, Stella; Kobulnicky, Henry A.; Anderson, Loren D.; Kendrew, Sarah; Simpson, Robert J.",2019,2019-09-01,The Milky Way Project second data release: bubbles and bow shocks,Monthly Notices of the Royal Astronomical Society,1905.12625,12
2019-09-01,"Chang, Shan; Zhang, Li; Li, Xiang; Jiang, Zejun",2019,2019-09-01,Modelling pulsed gamma-ray emissions from millisecond pulsars with double peaks,Monthly Notices of the Royal Astronomical Society,,1
2019-09-01,"Reig, Mario; Valle, José W. F.; Yamada, Masaki",2019,2019-09-01,Light majoron cold dark matter from topological defects and the formation of boson stars,Journal of Cosmology and Astroparticle Physics,1905.01287,9
2019-10-01,"Heckman, Jonathan J.; Lawrie, Craig; Lin, Ling; Zoccarato, Gianluca",2019,2019-10-01,F‑theory and Dark Energy,Fortschritte der Physik,1811.01959,64
2019-10-01,"Tsang, Mankei",2019,2019-10-01,Resolving starlight: a quantum perspective,Contemporary Physics,1906.02064,32
2019-10-01,"Lawal, Hammed A.; Lester, Mark; Cowley, Stanley W. H.; Milan, S. E.; Yeoman, T. K.; Provan, Gabby; Imber, Suzie; Rabiu, A. Babatunde",2019,2019-10-01,Understanding the global dynamics of the equatorial ionosphere in Africa for space weather capabilities: A science case for AfrequaMARN,Journal of Atmospheric and Solar-Terrestrial Physics,,2
2019-10-01,"Larios, Gabriel; Varela, Oscar",2019,2019-10-01,Minimal D = 4 N = 2 supergravity from D = 11: an M-theory free lunch,Journal of High Energy Physics,1907.11027,4
2019-10-01,"Poser, Anna Julia; Nettelmann, Nadine; Redmer, Ronald",2019,2019-10-01,The Effect of Clouds as an Additional Opacity Source on the Inferred Metallicity of Giant Exoplanets,Atmosphere,1911.01191,7
2019-10-01,"Astefanesei, D.; Herdeiro, C.; Pombo, A.; Radu, E.",2019,2019-10-01,"Einstein-Maxwell-scalar black holes: classes of solutions, dyons and extremality",Journal of High Energy Physics,1905.08304,41
2019-10-01,"Kahan, Alan; Fogarty, Thomás; Li, Jing; Busch, Thomas",2019,2019-10-01,Driving Interactions Efficiently in a Composite Few-Body System,Universe,1908.11603,3
2019-10-01,"Zaharescu, Dragos G.; Burghelea, Carmen I.; Dontsova, Katerina; Presler, Jennifer K.; Hunt, Edward A.; Domanik, Kenneth J.; Amistadi, Mary K.; Sandhaus, Shana; Munoz, Elise N.; Gaddis, Emily E.; Galey, Miranda; Vaquera-Ibarra, María O.; Palacios-Menendez, Maria A.; Castrejón-Martinez, Ricardo; Roldán-Nicolau, Estefanía C.; Li, Kexin; Maier, Raina M.; Reinhard, Christopher T.; Chorover, Jon",2019,2019-10-01,Ecosystem-bedrock interaction changes nutrient compartmentalization during early oxidative weathering,Scientific Reports,1810.05128,4
2019-10-01,"Werner, Robert A.",2019,2019-10-01,Index to Volume 46,Minor Planet Bulletin,,0
2019-10-01,"Hayes-Gehrke, Melissa N.; Berk, Marley; Fatodu, Abisola; Kanani, Bhargin; Kropschot, Quinn; Marks, Julia; Misangyi, Ella; Nguyen, Matthew; Stone, Julie; Suniga, Joshua; Thompson, Michael; Vorsteg, Matthew; Wagman, Timothy; Marchini, Alessandro; Banfi, Massimo; Papini, Riccardo; Salvaggio, Fabio; Brincat, Stephen M.; Galdies, Charles; Winston Grech",2019,2019-10-01,Lightcurve Analysis and Rotation Period of 6372 Walker,Minor Planet Bulletin,,0
2019-10-01,"Pierro, V.; Fiumara, V.; Chiadini, F.; Bobba, F.; Carapella, G.; Di Giorgio, C.; Durante, O.; Fittipaldi, R.; Mejuto Villa, E.; Neilson, J.; Principe, M.; Pinto, I. M.",2019,2019-10-01,On the performance limits of coatings for gravitational wave detectors made of alternating layers of two materials,Optical Materials,1904.08250,2
2019-10-01,"Pittarello, Lidia; Goderis, Steven; Soens, Bastien; McKibbin, Seann J.; Giuli, Gabriele; Bariselli, Federico; Dias, Bruno; Helber, Bernd; Lepore, Giovanni O.; Vanhaecke, Frank; Koeberl, Christian; Magin, Thierry E.; Claeys, Philippe",2019,2019-10-01,Meteoroid atmospheric entry investigated with plasma flow experiments: Petrography and geochemistry of the recovered material,Icarus,,3
2019-10-01,"Urošević, Dejan; Arbutina, Bojan; Onić, Dušan",2019,2019-10-01,Particle acceleration in interstellar shocks,Astrophysics and Space Science,1910.06006,3
2019-11-01,"Marrani, Alessio; Romano, Luca",2019,2019-11-01,Orbits in nonsupersymmetric magic theories,International Journal of Modern Physics A,1906.05830,3
2019-11-01,"Rajaram, Harihar; Diffenbaugh, Noah; Camargo, Suzana; Cardenas, M. Bayani; Carey, Rebecca; Cobb, Kim; Cory, Rose; Cronin, Meghan; Dombard, Andrew; Donohue, Kathleen; Flesch, Lucy; Giannini, Alessandra; Hayes, Gavin; Hogg, Andrew; Ilyina, Tatiana; Ivanov, Valeriy; Jacobsen, Steven; Korte, Monika; Lu, Gang; Morlighem, Mathieu; Magnusdottir, Gudrun; Newman, Andrew; Opher, Merav; Passalacqua, Paola; Patricola, Christina; Ritsema, Jeroen; Sprintall, Janet; Su, Hui; Thornton, Joel; Williams, Paul; Yau, Andrew",2019,2019-11-01,Thank You to Our 2018 Peer Reviewers,Geophysical Research Letters,,0
2019-11-01,"Varela, Oscar",2019,2019-11-01,Minimal D 4 truncations of type I lA,Journal of High Energy Physics,1908.00535,6
2019-11-01,"Lopez, T. A.; Barros, S. C. C.; Santerne, A.; Deleuil, M.; Adibekyan, V.; Almenara, J. -M.; Armstrong, D. J.; Brugger, B.; Barrado, D.; Bayliss, D.; Boisse, I.; Bonomo, A. S.; Bouchy, F.; Brown, D. J. A.; Carli, E.; Demangeon, O.; Dumusque, X.; Díaz, R. F.; Faria, J. P.; Figueira, P.; Foxell, E.; Giles, H.; Hébrard, G.; Hojjatpanah, S.; Kirk, J.; Lillo-Box, J.; Lovis, C.; Mousis, O.; da Nóbrega, H. J.; Nielsen, L. D.; Neal, J. J.; Osborn, H. P.; Pepe, F.; Pollacco, D.; Santos, N. C.; Sousa, S. G.; Udry, S.; Vigan, A.; Wheatley, P. J.",2019,2019-11-01,Exoplanet characterisation in the longest known resonant chain: the K2-138 system seen by HARPS,Astronomy and Astrophysics,1909.13527,16
2019-11-01,"Crowther, Paul A.",2019,2019-11-01,Massive Stars in the Tarantula Nebula: A Rosetta Stone for Extragalactic Supergiant HII Regions,Galaxies,1911.02047,20
2019-11-01,"Wasserman, Asher; van Dokkum, Pieter; Romanowsky, Aaron J.; Brodie, Jean; Danieli, Shany; Forbes, Duncan A.; Abraham, Roberto; Martin, Christopher; Matuszewski, Matt; Villaume, Alexa; Tamanas, John; Profumo, Stefano",2019,2019-11-01,Spatially Resolved Stellar Kinematics of the Ultra-diffuse Galaxy Dragonfly 44. II. Constraints on Fuzzy Dark Matter,The Astrophysical Journal,1905.10373,27
2019-11-01,"Clark, C. J. R.; De Vis, P.; Baes, M.; Bianchi, S.; Casasola, V.; Cassarà, L. P.; Davies, J. I.; Dobbels, W.; Lianou, S.; De Looze, I.; Evans, R.; Galametz, M.; Galliano, F.; Jones, A. P.; Madden, S. C.; Mosenkov, A. V.; Verstocken, S.; Viaene, S.; Xilouris, E. M.; Ysard, N.",2019,2019-11-01,"The first maps of κ<SUB>d</SUB> - the dust mass absorption coefficient - in nearby galaxies, with DustPedia",Monthly Notices of the Royal Astronomical Society,1908.04318,20
2019-11-01,"Alsaberi, R. Z. E.; Barnes, L. A.; Filipović, M. D.; Maxted, N. I.; Sano, H.; Rowell, G.; Bozzetto, L. M.; Gurovich, S.; Urošević, D.; Onić, D.; For, B. -Q.; Manojlović, P.; Wong, G.; Galvin, T. J.; Kavanagh, P.; Ralph, N. O.; Crawford, E. J.; Sasaki, M.; Haberl, F.; Maggi, P.; Tothill, N. F. H.; Fukui, Y.",2019,2019-11-01,Radio emission from interstellar shocks: Young type Ia supernova remnants and the case of N 103B in the Large Magellanic Cloud,Astrophysics and Space Science,1911.04051,3
2019-12-01,"Hashimoto, Koji; Sasaki, Wataru; Sumimoto, Takayuki",2019,2019-12-01,1/N correction in holographic Wilson loop from quantum gravity,Journal of High Energy Physics,1905.02632,0
2019-12-01,"Bandos, Igor",2019,2019-12-01,Superstring at the boundary of open supermembrane interacting with D=4 supergravity and matter supermultiplets,Journal of High Energy Physics,1906.09872,4
2019-12-01,"Gallerati, Antonio",2019,2019-12-01,Constructing black hole solutions in supergravity theories,International Journal of Modern Physics A,1905.04104,6
2019-12-01,"Lan, Ting; Jiang, Chunhua; Yang, Guobin; Zhang, Yuannong; Liu, Jing; Zhao, Zhengyu",2019,2019-12-01,"Statistical analysis of low-latitude spread F observed over Puer, China, during 2015-2016","Earth, Planets and Space",,2
2019-12-01,"He, Matthias Y.; Ford, Eric B.; Ragozzine, Darin",2019,2019-12-01,Architectures of exoplanetary systems - I. A clustered forward model for exoplanetary systems around Kepler's FGK stars,Monthly Notices of the Royal Astronomical Society,1907.07773,46
2019-12-01,"Dwivedi, Divyanshu; Chamoli, Ashutosh; Pandey, Anand K.",2019,2019-12-01,"Crustal structure and lateral variations in Moho beneath the Delhi fold belt, NW India: Insight from gravity data modeling and inversion",Physics of the Earth and Planetary Interiors,,3
2019-12-01,"Hartmann, William K.",2019,2019-12-01,Book Review: Gerard P. Kuiper and the Rise of Modern Planetary Science,Journal of Astronomical History and Heritage,,0
2020-01-01,"Siltala, L.; Granvik, M.",2020,2020-01-01,Asteroid mass estimation with the robust adaptive Metropolis algorithm,Astronomy and Astrophysics,1911.05418,6
2020-01-01,"Karan, Deepak K.; Pallamraju, Duggirala",2020,2020-01-01,On Estimation of Daytime Equatorial Vertical (E × B) Plasma Drifts Using Optical Neutral Dayglow Emission Measurements,Journal of Geophysical Research (Space Physics),,2
2020-01-01,"Stadler, Julia; Bœhm, Céline; Mena, Olga",2020,2020-01-01,Is it mixed dark matter or neutrino masses?,Journal of Cosmology and Astroparticle Physics,1807.10034,6
2020-01-01,"Du, Xiaojing; Hendy, Ingrid; Hinnov, Linda; Brown, Erik; Schimmelmann, Arndt; Pak, Dorothy",2020,2020-01-01,Interannual Southern California Precipitation Variability During the Common Era and the ENSO Teleconnection,Geophysical Research Letters,,1
2020-01-01,"Hu, Yue; Yuen, Ka Ho; Lazarian, A.",2020,2020-01-01,Predictions of Cosmic Microwave Background Foreground Dust Polarization Using Velocity Gradients,The Astrophysical Journal,1910.05637,12
2020-01-01,"Goswami, Umananda Dev",2020,2020-01-01,Supersymmetric hybrid inflation with non-minimal coupling to gravity,European Physical Journal Plus,1705.05540,0
2020-01-01,"Leibacher, John; Mandrini, Cristina H.; van Driel-Gesztelyi, Lidia; Wheatland, Michael S.",2020,2020-01-01,Editorial Appreciation,Solar Physics,,0
2020-01-01,"Hanuš, J.; Vernazza, P.; Viikinkoski, M.; Ferrais, M.; Rambaux, N.; Podlewska-Gaca, E.; Drouard, A.; Jorda, L.; Jehin, E.; Carry, B.; Marsset, M.; Marchis, F.; Warner, B.; Behrend, R.; Asenjo, V.; Berger, N.; Bronikowska, M.; Brothers, T.; Charbonnel, S.; Colazo, C.; Coliac, J. -F.; Duffard, R.; Jones, A.; Leroy, A.; Marciniak, A.; Melia, R.; Molina, D.; Nadolny, J.; Person, M.; Pejcha, O.; Riemis, H.; Shappee, B.; Sobkowiak, K.; Soldán, F.; Suys, D.; Szakats, R.; Vantomme, J.; Birlan, M.; Berthier, J.; Bartczak, P.; Dumas, C.; Dudziński, G.; Ďurech, J.; Castillo-Rogez, J.; Cipriani, F.; Fetick, R.; Fusco, T.; Grice, J.; Kaasalainen, M.; Kryszczynska, A.; Lamy, P.; Michalowski, T.; Michel, P.; Santana-Ros, T.; Tanga, P.; Vachier, F.; Vigan, A.; Witasse, O.; Yang, B.",2020,2020-01-01,(704) Interamnia: a transitional object between a dwarf planet and a typical irregular-shaped minor body,Astronomy and Astrophysics,1911.13049,7
2020-01-01,"Incardona, Federico",2020,2020-01-01,Observing the Polarized Cosmic Microwave Background from the Earth: Scanning Strategy and Polarimeters Test for the LSPE/STRIP Instrument,Ph.D. Thesis,2009.01100,1
2020-01-01,"Tapia-Vázquez, F.; De la Luz, V.",2020,2020-01-01,"Nonlinear Convergence of Solar-like Stars Chromospheres Using Millimeter, Submillimeter, and Infrared Observations",The Astrophysical Journal Supplement Series,1912.02593,2
2020-01-01,"Tilahun, Samson; Mezgebe, Nigussie",2020,2020-01-01,ΔH as a proxy for the variations of E × B drift and plasma irregularity over East Africa,Advances in Space Research,,0
2020-01-01,"Warner, Brian D.",2020,2020-01-01,Asteroid-DeepSky Appulses in 2020,Minor Planet Bulletin,,0
2020-01-01,"Smith, Benjamin P.; Larson, Toti; Martindale, Rowan C.; Kerans, Charles",2020,2020-01-01,"Impacts of basin restriction on geochemistry and extinction patterns: A case from the Guadalupian Delaware Basin, USA",Earth and Planetary Science Letters,,1
2020-01-01,"Mohammadi, Najmieh; Gholami, Ali; Rahimi, Habib; Aoudia, Abdelkrim",2020,2020-01-01,Simultaneous tomography of all periods in surface wave analysis,Physics of the Earth and Planetary Interiors,,2
2020-01-01,"Ellis, John; García, Marcos A. G.; Nagata, Natsumi; Nanopoulos, Dimitri V.; Olive, Keith A.; Verner, Sarunas",2020,2020-01-01,Building models of inflation in no-scale supergravity,International Journal of Modern Physics D,2009.01709,15
2020-01-01,"Anastopoulos, Charis; Savvidou, Konstantina",2020,2020-01-01,How black holes store information in high-order correlations,International Journal of Modern Physics D,2005.07516,0
2020-01-01,"Liu, Hai-Shan; Mai, Zhan-Feng; Li, Yue-Zhou; Lü, H.",2020,2020-01-01,"Quasi-topological electromagnetism: Dark energy, dyonic black holes, stable photon spheres and hidden electromagnetic duality","Science China Physics, Mechanics, and Astronomy",1907.10876,19
2020-01-01,"Gupta, Rohit K.; Kar, Supriya; Nitish, R.",2020,2020-01-01,Aspects of gravitational wave/particle duality: Bulk torsion ↔boundary gravity correspondence,International Journal of Modern Physics D,1906.02490,1
2020-01-01,"Kavanagh, Patrick J.",2020,2020-01-01,Thermal and non-thermal X-ray emission from stellar clusters and superbubbles,Astrophysics and Space Science,,4
2020-02-01,"Lang, Susan Q.; Brazelton, William J.",2020,2020-02-01,Habitability of the marine serpentinite subsurface: a case study of the Lost City hydrothermal field,Philosophical Transactions of the Royal Society of London Series A,,6
2020-02-01,"Gehrlein, Julia; Pierre, Mathias",2020,2020-02-01,A testable hidden-sector model for Dark Matter and neutrino masses,Journal of High Energy Physics,1912.06661,16
2020-02-01,"Fauchez, Thomas J.; Turbet, Martin; Wolf, Eric T.; Boutle, Ian; Way, Michael J.; Del Genio, Anthony D.; Mayne, Nathan J.; Tsigaridis, Konstantinos; Kopparapu, Ravi K.; Yang, Jun; Forget, Francois; Mandell, Avi; Domagal Goldman, Shawn D.",2020,2020-02-01,TRAPPIST-1 Habitable Atmosphere Intercomparison (THAI): motivations and protocol version 1.0,Geoscientific Model Development,2002.10950,27
2020-02-01,"Alonso-Álvarez, Gonzalo; Hugle, Thomas; Jaeckel, Joerg",2020,2020-02-01,Misalignment &amp; Co.: (pseudo-)scalar and vector dark matter with curvature couplings,Journal of Cosmology and Astroparticle Physics,1905.09836,39
2020-02-01,"Nelson, Benjamin E.; Ford, Eric B.; Buchner, Johannes; Cloutier, Ryan; Díaz, Rodrigo F.; Faria, João P.; Hara, Nathan C.; Rajpaul, Vinesh M.; Rukdee, Surangkhana",2020,2020-02-01,Quantifying the Bayesian Evidence for a Planet in Radial Velocity Data,The Astronomical Journal,1806.04683,40
2020-02-01,"Cullen, Christopher; Jami, Catherine",2020,2020-02-01,Christmas 1668 and After: How Jesuit Astronomy Was Restored to Power in Beijing,Journal for the History of Astronomy,,0
2020-02-01,"Beltrán Almeida, Juan P.; Guarnizo, Alejandro; Valenzuela-Toledo, César A.",2020,2020-02-01,Arbitrarily coupled p -forms in cosmological backgrounds,Classical and Quantum Gravity,,7
2020-02-01,"Herbert, Lisa C.; Riedinger, Natascha; Michaud, Alexander B.; Laufer, Katja; Røy, Hans; Jørgensen, Bo Barker; Heilbrun, Christina; Aller, Robert C.; Cochran, J. Kirk; Wehrmann, Laura M.",2020,2020-02-01,"Glacial controls on redox-sensitive trace element cycling in Arctic fjord sediments (Spitsbergen, Svalbard)",Geochimica et Cosmochimica Acta,,6
2020-02-01,"Vazza, F.",2020,2020-02-01,How complex is the cosmic web?,Monthly Notices of the Royal Astronomical Society,1911.11029,2
2020-02-01,"Fadel, Islam; Paulssen, Hanneke; van der Meijde, Mark; Kwadiba, Motsamai; Ntibinyane, Onkgopotse; Nyblade, Andrew; Durrheim, Raymond",2020,2020-02-01,Crustal and Upper Mantle Shear Wave Velocity Structure of Botswana: The 3 April 2017 Central Botswana Earthquake Linked to the East African Rift System,Geophysical Research Letters,,4
2020-03-01,"Zoutendijk, Sebastiaan L.; Brinchmann, Jarle; Boogaard, Leindert A.; Gunawardhana, Madusha L. P.; Husser, Tim-Oliver; Kamann, Sebastian; Ramos Padilla, Andrés Felipe; Roth, Martin M.; Bacon, Roland; den Brok, Mark; Dreizler, Stefan; Krajnović, Davor",2020,2020-03-01,The MUSE-Faint survey. I. Spectroscopic evidence for a star cluster in Eridanus 2 and constraints on MACHOs as a constituent of dark matter,Astronomy and Astrophysics,2001.08790,14
2020-03-01,"Bahýl, V.; Kodrík, M.; Balážová, E.; Van Tinh, Pham; Vacek, O.; Vargovská, M.",2020,2020-03-01,Backprojection informatics of RU Monocerotis-type binary system light curves,Contributions of the Astronomical Observatory Skalnate Pleso,,0
2020-03-01,"Fletcher, Leigh N.; Kaspi, Yohai; Guillot, Tristan; Showman, Adam P.",2020,2020-03-01,How Well Do We Understand the Belt/Zone Circulation of Giant Planet Atmospheres?,Space Science Reviews,1907.01822,21
2020-03-01,"Abdelfattah, Ali K.; Al-amri, Abdullah; Sami Soliman, M.; Zaidi, Faisal K.; Qaysi, Saleh; Fnais, Mohamed; Almadani, Sattam; Al-Arifi, Nassir",2020,2020-03-01,"An analysis of a moderate earthquake, eastern flank of the Red Sea, Saudi Arabia","Earth, Planets and Space",,1
2020-03-01,"Huang, Guo-yuan; Liu, Qinrui",2020,2020-03-01,Hunting the Glashow resonance with PeV neutrino telescopes,Journal of Cosmology and Astroparticle Physics,1912.02976,7
2020-03-01,"Agol, Eric; Luger, Rodrigo; Foreman-Mackey, Daniel",2020,2020-03-01,Analytic Planetary Transit Light Curves and Derivatives for Stars with Polynomial Limb Darkening,The Astronomical Journal,1908.03222,47
2020-03-01,"Namvaran, Mojtaba; Tatar, Mohammad; Motavalli-Anbaran, Seyed-Hani",2020,2020-03-01,Imaging the 2-D crust and upper mantle structure of the Iranian plateau resolved by potential field and seismic data,Physics of the Earth and Planetary Interiors,,1
2020-03-01,"Kaplan, M. R.; Strelin, J. A.; Schaefer, J. M.; Peltier, C.; Martini, M. A.; Flores, E.; Winckler, G.; Schwartz, R.",2020,2020-03-01,Holocene glacier behavior around the northern Antarctic Peninsula and possible causes,Earth and Planetary Science Letters,,3
2020-03-01,"Sharma, Rahul; Beri, Aru; Sanna, Andrea; Dutta, Anjan",2020,2020-03-01,A broad-band look of the accreting millisecond X-ray pulsar SAX J1748.9-2021 using AstroSat and XMM-Newton,Monthly Notices of the Royal Astronomical Society,2001.03594,8
2020-03-01,"Politsch, Collin A.; Cisewski-Kehe, Jessi; Croft, Rupert A. C.; Wasserman, Larry",2020,2020-03-01,Trend filtering - I. A modern statistical tool for time-domain astronomy and astronomical spectroscopy,Monthly Notices of the Royal Astronomical Society,1908.07151,4
2020-03-01,"Crossland, Tom; Stenetorp, Pontus; Riedel, Sebastian; Kawata, Daisuke; Kitching, Thomas D.; Croft, Rupert A. C.",2020,2020-03-01,Towards machine-assisted meta-studies: the Hubble constant,Monthly Notices of the Royal Astronomical Society,1902.00027,3
2020-03-01,"Bourdin, Philippe-A.",2020,2020-03-01,Driving solar coronal MHD simulations on high-performance computers,Geophysical and Astrophysical Fluid Dynamics,1908.08557,3
2020-03-01,"Mahmoodabadi, Meysam; Yaminifard, Farzam; Tatar, Mohammad; Kaviani, Ayoub",2020,2020-03-01,Shear wave velocity structure of the upper-mantle beneath the northern Zagros collision zone revealed by nonlinear teleseismic tomography and Bayesian Monte-Carlo joint inversion of surface wave dispersion and teleseismic P-wave coda,Physics of the Earth and Planetary Interiors,,5
2020-04-01,"Llorca, Jordi; Campeny, Marc; Ibáñez, Neus; Allepuz, David; Camarasa, Josep Maria; Aurell-Garrido, Josep",2020,2020-04-01,"The meteorite of Barcelona (1704): History, discovery, and classification",Meteoritics and Planetary Science,,1
2020-04-01,"Binder, Tobias; Mukaida, Kyohei; Petraki, Kalliopi",2020,2020-04-01,Rapid Bound State Formation of Dark Matter in the Early Universe,Physical Review Letters,1910.11288,13
2020-04-01,"Aragam, Vikas; Paban, Sonia; Rosati, Robert",2020,2020-04-01,Multi-field inflation in high-slope potentials,Journal of Cosmology and Astroparticle Physics,1905.07495,27
2020-04-01,"Montési, Laurent G. Â. J.; Hauck, Steven A.; Baratoux, David; Määttänen, Anni; Rogers, A. Deanne; Stanley, Sabine",2020,2020-04-01,In Appreciation of Our 2019 Peer Reviewers,Journal of Geophysical Research (Planets),,0
2020-04-01,"Bobra, Monica G.; Mumford, Stuart J.; Hewett, Russell J.; Christe, Steven D.; Reardon, Kevin; Savage, Sabrina; Ireland, Jack; Pereira, Tiago M. D.; Chen, Bin; Pérez-Suárez, David",2020,2020-04-01,A Survey of Computational Tools in Solar Physics,Solar Physics,2003.14186,2
2020-04-01,"Yang, Qian; Shen, Yue; Chen, Yu-Ching; Liu, Xin; Annis, James; Avila, Santiago; Bertin, Emmanuel; Brooks, David; Buckley-Geer, Elizabeth; Carnero Rosell, Aurelio; Carrasco Kind, Matias; Carretero, Jorge; da Costa, Luiz; Desai, Shantanu; Thomas Diehl, H.; Doel, Peter; Frieman, Josh; Garcia-Bellido, Juan; Gaztanaga, Enrique; Gerdes, David; Gruen, Daniel; Gruendl, Robert; Gschwend, Julia; Gutierrez, Gaston; Hollowood, Devon L.; Honscheid, Klaus; Hoyle, Ben; James, David; Krause, Elisabeth; Kuehn, Kyler; Lidman, Christopher; Lima, Marcos; Maia, Marcio; Marshall, Jennifer; Martini, Paul; Menanteau, Felipe; Miquel, Ramon; Plazas Malagón, Andrés; Sanchez, Eusebio; Scarpine, Vic; Schindler, Rafe; Schubnell, Michael; Serrano, Santiago; Sevilla, Ignacio; Smith, Mathew; Soares-Santos, Marcelle; Sobreira, Flavia; Suchyta, Eric; Swanson, Molly; Tarle, Gregory; Vikram, Vinu; Walker, Alistair",2020,2020-04-01,Spectral variability of a sample of extreme variability quasars and implications for the Mg II broad-line region,Monthly Notices of the Royal Astronomical Society,1904.10912,15
2020-04-01,"Thiagarajan, Nivedita; Kitchen, Nami; Xie, Hao; Ponton, Camilo; Lawson, Michael; Formolo, Michael; Eiler, John",2020,2020-04-01,Identifying thermogenic and microbial methane in deep water Gulf of Mexico Reservoirs,Geochimica et Cosmochimica Acta,,8
2020-04-01,"Christodoulidis, Perseas; Roest, Diederik; Rosati, Robert",2020,2020-04-01,Many-field inflation: universality or prior dependence?,Journal of Cosmology and Astroparticle Physics,1907.08095,5
2020-05-01,"Palucis, Marisa C.; Jasper, Justin; Garczynski, Bradley; Dietrich, William E.",2020,2020-05-01,Quantitative assessment of uncertainties in modeled crater retention ages on Mars,Icarus,,11
2020-05-01,"Charnock, Tom; Lavaux, Guilhem; Wandelt, Benjamin D.; Sarma Boruah, Supranta; Jasche, Jens; Hudson, Michael J.",2020,2020-05-01,Neural physical engines for inferring the halo mass distribution function,Monthly Notices of the Royal Astronomical Society,1909.06379,5
2020-05-01,"Mansilla, G. A.; Zossi, M. M.",2020,2020-05-01,Effects on the equatorial and low latitude thermosphere and ionosphere during the 19-22 December 2015 geomagnetic storm period,Advances in Space Research,,0
2020-05-01,"Palladino, Andrea; van Vliet, Arjen; Winter, Walter; Franckowiak, Anna",2020,2020-05-01,Can astrophysical neutrinos trace the origin of the detected ultra-high energy cosmic rays?,Monthly Notices of the Royal Astronomical Society,1911.05756,5
2020-05-01,"Harborne, Katherine E.; Power, Chris; Robotham, Aaron S. G.",2020,2020-05-01,SIMSPIN - Constructing mock IFS kinematic data cubes,Publications of the Astronomical Society of Australia,2003.07641,6
2020-05-01,"Balikhin, Michael; Ganushkina, Natalia Yu; Hickey, Michael P.; Kepko, Larry; Liemohn, Michael; Pierrard, Viviane; Song, Paul; Wang, Yuming; Zong, Qiugang",2020,2020-05-01,Thank You to Our 2019 Reviewers,Journal of Geophysical Research (Space Physics),,0
2020-05-01,"Vasak, David; Kirsch, Johannes; Struckmeier, Jürgen",2020,2020-05-01,Dark energy and inflation invoked in CCGG by locally contorted space-time,European Physical Journal Plus,1910.01088,9
2020-06-01,"Kheirandish, Ali",2020,2020-06-01,Identifying Galactic sources of high-energy neutrinos,Astrophysics and Space Science,2006.16087,2
2020-06-01,"Kaspi, Yohai; Galanti, Eli; Showman, Adam P.; Stevenson, David J.; Guillot, Tristan; Iess, Luciano; Bolton, Scott J.",2020,2020-06-01,Comparison of the Deep Atmospheric Dynamics of Jupiter and Saturn in Light of the Juno and Cassini Gravity Measurements,Space Science Reviews,1908.09613,16
2020-06-01,"Barstow, Joanna K.; Heng, Kevin",2020,2020-06-01,Outstanding Challenges of Exoplanet Atmospheric Retrievals,Space Science Reviews,2003.14311,13
2020-06-01,"Chan, Queenie H. S.; Franchi, Ian A.; Zhao, Xuchao; Stephant, Alice; Wright, Ian P.; Alexander, Conel M. O'D.",2020,2020-06-01,Organics preserved in anhydrous interplanetary dust particles: Pristine or not?,Meteoritics and Planetary Science,,7
2020-06-01,"Hansen, Dennis; Hartong, Jelle; Obers, Niels A.",2020,2020-06-01,Non-relativistic gravity and its coupling to matter,Journal of High Energy Physics,2001.10277,33
2020-06-01,"Catena, Riccardo; Emken, Timon; Ravanis, Julia",2020,2020-06-01,Rejecting the Majorana nature of dark matter with electron scattering experiments,Journal of Cosmology and Astroparticle Physics,2003.04039,6
2020-06-01,"Lemaitre, Nolwenn; de Souza, Gregory F.; Archer, Corey; Wang, Ruo-Mei; Planquette, Hélène; Sarthou, Géraldine; Vance, Derek",2020,2020-06-01,Pervasive sources of isotopically light zinc in the North Atlantic Ocean,Earth and Planetary Science Letters,,4
2020-06-01,"Klaer, Vincent B.; Moore, Guy D.",2020,2020-06-01,Global cosmic string networks as a function of tension,Journal of Cosmology and Astroparticle Physics,1912.08058,13
2020-06-01,"Mordasini, C.",2020,2020-06-01,Planetary evolution with atmospheric photoevaporation. I. Analytical derivation and numerical study of the evaporation valley and transition from super-Earths to sub-Neptunes,Astronomy and Astrophysics,2002.02455,30
2020-06-01,"Podlewska-Gaca, E.; Marciniak, A.; Alí-Lagoa, V.; Bartczak, P.; Müller, T. G.; Szakáts, R.; Duffard, R.; Molnár, L.; Pál, A.; Butkiewicz-Bąk, M.; Dudziński, G.; Dziadura, K.; Antonini, P.; Asenjo, V.; Audejean, M.; Benkhaldoun, Z.; Behrend, R.; Bernasconi, L.; Bosch, J. M.; Chapman, A.; Dintinjana, B.; Farkas, A.; Ferrais, M.; Geier, S.; Grice, J.; Hirsh, R.; Jacquinot, H.; Jehin, E.; Jones, A.; Molina, D.; Morales, N.; Parley, N.; Poncy, R.; Roy, R.; Santana-Ros, T.; Seli, B.; Sobkowiak, K.; Verebélyi, E.; Żukowski, K.",2020,2020-06-01,Physical parameters of selected Gaia mass asteroids,Astronomy and Astrophysics,2001.07030,5
2020-06-01,"Bhattacharya, Jishnu; Hanasoge, Shravan M.; Sreenivasan, Katepalli R.",2020,2020-06-01,A General Formulation for Computing Spherical Helioseismic Sensitivity Kernels while Incorporating Systematical Effects,The Astrophysical Journal,2009.07056,1
2020-06-01,"Rothery, David A.; Massironi, Matteo; Alemanno, Giulia; Barraud, Océane; Besse, Sebastien; Bott, Nicolas; Brunetto, Rosario; Bunce, Emma; Byrne, Paul; Capaccioni, Fabrizio; Capria, Maria Teresa; Carli, Cristian; Charlier, Bernard; Cornet, Thomas; Cremonese, Gabriele; D'Amore, Mario; De Sanctis, M. Cristina; Doressoundiram, Alain; Ferranti, Luigi; Filacchione, Gianrico; Galluzzi, Valentina; Giacomini, Lorenza; Grande, Manuel; Guzzetta, Laura G.; Helbert, Jörn; Heyner, Daniel; Hiesinger, Harald; Hussmann, Hauke; Hyodo, Ryuku; Kohout, Tomas; Kozyrev, Alexander; Litvak, Maxim; Lucchetti, Alice; Malakhov, Alexey; Malliband, Christopher; Mancinelli, Paolo; Martikainen, Julia; Martindale, Adrian; Maturilli, Alessandro; Milillo, Anna; Mitrofanov, Igor; Mokrousov, Maxim; Morlok, Andreas; Muinonen, Karri; Namur, Olivier; Owens, Alan; Nittler, Larry R.; Oliveira, Joana S.; Palumbo, Pasquale; Pajola, Maurizio; Pegg, David L.; Penttilä, Antti; Politi, Romolo; Quarati, Francesco; Re, Cristina; Sanin, Anton; Schulz, Rita; Stangarone, Claudia; Stojic, Aleksandra; Tretiyakov, Vladislav; Väisänen, Timo; Varatharajan, Indhu; Weber, Iris; Wright, Jack; Wurz, Peter; Zambon, Francesca",2020,2020-06-01,Rationale for BepiColombo Studies of Mercury's Surface and Composition,Space Science Reviews,,23
2020-06-01,"Coles, Jonathan P.; Bieri, Rebekka",2020,2020-06-01,An optimizing symbolic algebra approach for generating fast multipole method operators,Computer Physics Communications,1811.06332,2
2020-06-01,"Blinov, Nikita; Keith, Celeste; Hooper, Dan",2020,2020-06-01,Warm decaying dark matter and the hubble tension,Journal of Cosmology and Astroparticle Physics,2004.06114,26
2020-07-01,"Bai, Yang; Korwar, Mrunal; Orlofsky, Nicholas",2020,2020-07-01,Electroweak-symmetric dark monopoles from preheating,Journal of High Energy Physics,2005.00503,14
2020-07-01,"Yuen, Ka Ho; Lazarian, Alex",2020,2020-07-01,"Curvature of Magnetic Field Lines in Compressible Magnetized Turbulence: Statistics, Magnetization Predictions, Gradient Curvature, Modes, and Self-gravitating Media",The Astrophysical Journal,2002.01926,9
2020-07-01,"Grenfell, John Lee; Leconte, Jeremy; Forget, François; Godolt, Mareike; Carrión-González, Óscar; Noack, Lena; Tian, Feng; Rauer, Heike; Gaillard, Fabrice; Bolmont, Émeline; Charnay, Benjamin; Turbet, Martin",2020,2020-07-01,Possible Atmospheric Diversity of Low Mass Exoplanets - Some Central Aspects,Space Science Reviews,2101.01277,4
2020-07-01,"Ren, Yi; Jiang, Bi-Wei",2020,2020-07-01,On the Granulation and Irregular Variation of Red Supergiants,The Astrophysical Journal,2006.06605,5
2020-07-01,"Abdullahi, Asli; Denton, Peter B.",2020,2020-07-01,Visible decay of astrophysical neutrinos at IceCube,Physical Review D,2005.07200,15
2020-07-01,"Wheeler, Adam; Ness, Melissa; Buder, Sven; Bland-Hawthorn, Joss; Silva, Gayandhi De; Hayden, Michael; Kos, Janez; Lewis, Geraint F.; Martell, Sarah; Sharma, Sanjib; Simpson, Jeffrey D.; Zucker, D. B.; Zwitter, Tomaž",2020,2020-07-01,Abundances in the Milky Way across Five Nucleosynthetic Channels from 4 Million LAMOST Stars,The Astrophysical Journal,2001.08227,17
2020-07-01,"Hu, Yue; Lazarian, A.; Yuen, Ka Ho",2020,2020-07-01,Velocity Gradient in the Presence of Self-gravity: Identifying Gravity-induced Inflow and Determining Collapsing Stage,The Astrophysical Journal,2002.06754,15
2020-07-01,"Turbet, Martin; Bolmont, Emeline; Bourrier, Vincent; Demory, Brice-Olivier; Leconte, Jérémy; Owen, James; Wolf, Eric T.",2020,2020-07-01,A Review of Possible Planetary Atmospheres in the TRAPPIST-1 System,Space Science Reviews,2007.03334,11
2020-07-01,"Hofstadter, Mark D.; Fletcher, Leigh N.; Simon, Amy A.; Masters, Adam; Turrini, Diego; Arridge, Christopher S.",2020,2020-07-01,Future Missions to the Giant Planets that Can Advance Atmospheric Science Objectives,Space Science Reviews,,0
2020-07-01,"Imamura, Takeshi; Mitchell, Jonathan; Lebonnois, Sebastien; Kaspi, Yohai; Showman, Adam P.; Korablev, Oleg",2020,2020-07-01,Superrotation in Planetary Atmospheres,Space Science Reviews,,6
2020-07-01,"Venturini, Julia; Ronco, Maria Paula; Guilera, Octavio Miguel",2020,2020-07-01,Setting the Stage: Planet Formation and Volatile Delivery,Space Science Reviews,2006.07127,14
2020-07-01,"Marchini, Alessandro; Bernardi, Eleonora; Saya, Leonella-Filippa; Papini, Riccardo; Salvaggio, Fabio",2020,2020-07-01,"Rotation Period Determination for Asteroids 4194 Sweitzer, 4421 Kayor 4705 Secchi, (9219) 1995 WO8 and (11493) 1988 VN5",Minor Planet Bulletin,,0
2020-07-01,"Odden, Caroline E.; Zhu, Julia; Barakaiev, Ihor; Bilokur, Mykhailo; Colleye, Zora A.; de Saint-Exupery, Maximilian P.; Lee, Yeheun; Mundra, Ishaan R.; Nazzaro, Hanna A.; Nyiha, Irura N.; Pedroza, Alejandro; Prabhakar, Prem S.; Taylor, Anntonia C.; Xie, Yuxin; Yoon, Charles S.; Yusuf, Sakiya M.; Zhu, Estelle C.; Zhu, Sebastain; Kemp, Jonathan; Sliski, Aaron",2020,2020-07-01,Lightcurve Analysis of Asteroid 4700 Carusi,Minor Planet Bulletin,,0
2020-07-01,"Chandra, Amar Deo; Roy, Jayashree; Agrawal, P. C.; Choudhury, Manojendu",2020,2020-07-01,Study of recent outburst in the Be/X-ray binary RX J0209.6-7427 with AstroSat: a new ultraluminous X-ray pulsar in the Magellanic Bridge?,Monthly Notices of the Royal Astronomical Society,2004.04930,27
2020-07-01,"Greve, Annika; Kars, Myriam; Zerbst, Lilly; Stipp, Michael; Hashimoto, Yoshitaka",2020,2020-07-01,"Strain partitioning across a subduction thrust fault near the deformation front of the Hikurangi subduction margin, New Zealand: A magnetic fabric study on IODP Expedition 375 Site U1518",Earth and Planetary Science Letters,,4
2020-07-01,"Charnay, Benjamin; Wolf, Eric T.; Marty, Bernard; Forget, François",2020,2020-07-01,Is the Faint Young Sun Problem for Earth Solved?,Space Science Reviews,2006.06265,11
2020-08-01,"Gunn, James E.",2020,2020-08-01,Jack of All,Annual Review of Astronomy and Astrophysics,,0
2020-08-01,"Malek, Emanuel; Nicolai, Hermann; Samtleben, Henning",2020,2020-08-01,Tachyonic Kaluza-Klein modes and the AdS swampland conjecture,Journal of High Energy Physics,2005.07713,23
2020-08-01,"Hu, Lianhuan; Zhao, Xiukuan; Sun, Wenjie; Wu, Zhi; Zheng, Jianchang; Xie, Haiyong; Huang, Zhaoguo; Ning, Baiqi; Li, Guozhu",2020,2020-08-01,Statistical Characteristics and Correlation of Low-Latitude F Region Bottom-Type Irregularity Layers and Plasma Plumes Over Sanya,Journal of Geophysical Research (Space Physics),,2
2020-08-01,"Katlein, Christian; Mohrholz, Volker; Sheikin, Igor; Itkin, Polona; Divine, Dmitry V.; Stroeve, Julienne; Jutila, Arttu; Krampe, Daniela; Shimanchuk, Egor; Raphael, Ian; Rabe, Benjamin; Kuznetov, Ivan; Mallet, Maria; Liu, Hailong; Hoppmann, Mario; Fang, Ying-Chih; Dumitrascu, Adela; Arndt, Stefanie; Anhaus, Philipp; Nicolaus, Marcel; Matero, Ilkka; Oggier, Marc; Eicken, Hajo; Haas, Christian",2020,2020-08-01,Platelet Ice Under Arctic Pack Ice in Winter,Geophysical Research Letters,,2
2020-08-01,"Makarov, Valeri V.; Goldin, Alexey; Veras, Dimitri",2020,2020-08-01,Gigayear-timescale Destruction of High-eccentricity Asteroids by Spin and Why 2006 HY51 Has Been Spared,The Astrophysical Journal,2007.11487,1
2020-08-01,"Bandyopadhyay, Riddhi; Matthaeus, William H.; Chasapis, Alexandros; Russell, Christopher T.; Strangeway, Robert J.; Torbert, Roy B.; Giles, Barbara L.; Gershman, Daniel J.; Pollock, Craig J.; Burch, James L.",2020,2020-08-01,Direct Measurement of the Solar-wind Taylor Microscale Using MMS Turbulence Campaign Data,The Astrophysical Journal,2006.11470,6
2020-08-01,"Mertsch, Philipp",2020,2020-08-01,Test particle simulations of cosmic rays,Astrophysics and Space Science,1910.01172,11
2020-08-01,"Stahl, Benjamin E.; Martínez-Palomera, Jorge; Zheng, WeiKang; de Jaeger, Thomas; Filippenko, Alexei V.; Bloom, Joshua S.",2020,2020-08-01,deepSIP: linking Type Ia supernova spectra to photometric quantities with deep learning,Monthly Notices of the Royal Astronomical Society,2006.06745,5
2020-08-01,"Hoerbe, Mario R.; Morris, Paul J.; Cotter, Garret; Becker Tjus, Julia",2020,2020-08-01,On the relative importance of hadronic emission processes along the jet axis of active galactic nuclei,Monthly Notices of the Royal Astronomical Society,2006.05140,6
2020-08-01,"Huth, T. E.; Cerling, T. E.; Marchetti, D. W.; Bowling, D. R.; Ellwein, A. L.; Passey, B. H.; Fernandez, D. P.; Valley, J. W.; Orland, I. J.",2020,2020-08-01,Laminated soil carbonate rinds as a paleoclimate archive of the Colorado Plateau,Geochimica et Cosmochimica Acta,,0
2020-08-01,"Gerrits, R.; Pokharel, R.; Breitenbach, R.; Radnik, J.; Feldmann, I.; Schuessler, J. A.; von Blanckenburg, F.; Gorbushina, A. A.; Schott, J.",2020,2020-08-01,How the rock-inhabiting fungus K. petricola A95 enhances olivine dissolution through attachment,Geochimica et Cosmochimica Acta,,4
2020-08-01,"Bajardi, Francesco; Capozziello, Salvatore",2020,2020-08-01,f (G ) Noether cosmology,European Physical Journal C,2005.08313,22
2020-09-01,"Desai, Ravindra T.; Zhang, Han; Davies, Emma E.; Stawarz, Julia E.; Mico-Gomez, Joan; Iváñez-Ballesteros, Pilar",2020,2020-09-01,Three-Dimensional Simulations of Solar Wind Preconditioning and the 23 July 2012 Interplanetary Coronal Mass Ejection,Solar Physics,2009.02392,6
2020-09-01,"Present, Theodore M.; Adkins, Jess F.; Fischer, Woodward W.",2020,2020-09-01,Variability in Sulfur Isotope Records of Phanerozoic Seawater Sulfate,Geophysical Research Letters,,5
2020-09-01,"Giannakopoulos, Thanasis; Hilditch, David; Zilhão, Miguel",2020,2020-09-01,Hyperbolicity of general relativity in Bondi-like gauges,Physical Review D,2007.06419,4
2020-09-01,"Rajaram, Harihar; Camargo, Suzana; Carey, Rebecca; Corey, Rose M.; Dombard, Andrew J.; Donohue, Kathleen A.; Flesch, Lucy; Giannini, Alessandra; Hayes, Gavin; Huber, Christian; Hogg, Andy M.; Ivanov, Valeriy; Jacobsen, Steven D.; Korte, Monika; Lu, Gang; Morlighem, Mathieu; Magnusdottir, Gudrun; Opher, Merav; Patricola, Christina M.; Ritsema, Jeroen; Sprintall, Janet; Su, Hui; Thornton, Joel A.; Trouet, Valerie; Wang, Kaicun; White, Angelicque E.; Yau, Andrew",2020,2020-09-01,Thank You to Our 2019 Peer Reviewers,Geophysical Research Letters,,0
2020-09-01,"Valletta, Claudio; Helled, Ravit",2020,2020-09-01,Giant Planet Formation Models with a Self-consistent Treatment of the Heavy Elements,The Astrophysical Journal,2007.13577,10
2020-09-01,"Concha, Patrick; Durka, Remigiusz; Rodríguez, Evelyn",2020,2020-09-01,Resonant superalgebras and N = 1 supergravity theories in three spacetime dimensions,Physics Letters B,2005.11803,3
2020-09-01,"Bala, S.; Bhattacharya, D.; Staubert, R.; Maitra, C.",2020,2020-09-01,Time evolution of cyclotron line of Her X-1: a detailed statistical analysis including new AstroSat data,Monthly Notices of the Royal Astronomical Society,2007.02015,5
2020-09-01,"Saha, Gokul Kumar; Prakasam, K. S.; Rai, S. S.",2020,2020-09-01,Diversity in the peninsular Indian lithosphere revealed from ambient noise and earthquake tomography,Physics of the Earth and Planetary Interiors,,2
2020-09-01,"Mitra, Prabir K.; Joshi, Bhuwan; Veronig, Astrid M.; Chandra, Ramesh; Dissauer, K.; Wiegelmann, Thomas",2020,2020-09-01,Eruptive-Impulsive Homologous M-class Flares Associated with Double-decker Flux Rope Configuration in Minisigmoid of NOAA 12673,The Astrophysical Journal,2007.11810,9
2020-09-01,"Kumar, Sudesh; Gupta, Sandeep; Kanna, Nagaraju; Sivaram, K.",2020,2020-09-01,Crustal structure across the Deccan Volcanic Province and Eastern Dharwar craton in south Indian shield using receiver function modelling,Physics of the Earth and Planetary Interiors,,0
2020-09-01,"Drake, Kathryn P.; Wright, Grady B.",2020,2020-09-01,A fast and accurate algorithm for spherical harmonic analysis on HEALPix grids with applications to the cosmic microwave background radiation,Journal of Computational Physics,1904.10514,1
2020-10-01,"Taghizadeh-Popp, M.; Kim, J. W.; Lemson, G.; Medvedev, D.; Raddick, M. J.; Szalay, A. S.; Thakar, A. R.; Booker, J.; Chhetri, C.; Dobos, L.; Rippin, M.",2020,2020-10-01,SciServer: A science platform for astronomy and beyond,Astronomy and Computing,2001.08619,5
2020-10-01,"Hu, Yue; Lazarian, A.; Li, Yuan; Zhuravleva, Irina; Gendron-Marsolais, Marie-Lou",2020,2020-10-01,Probing Magnetic Field Morphology in Galaxy Clusters with the Gradient Technique,The Astrophysical Journal,2007.06219,9
2020-10-01,"Yuan, Chengchao; Murase, Kohta; Kimura, Shigeo S.; Mészáros, Péter",2020,2020-10-01,High-energy neutrino emission subsequent to gravitational wave radiation from supermassive black hole mergers,Physical Review D,2008.05616,4
2020-10-01,"Ilin, Roman; Paston, Sergey",2020,2020-10-01,Energy-Momentum Pseudotensor and Superpotential for Generally Covariant Theories of Gravity of General Form,Universe,2010.07073,2
2020-10-01,"Gainutdinov, Rustam; Baryshev, Yurij",2020,2020-10-01,Relativistic Effects in Orbital Motion of the S-Stars at the Galactic Center,Universe,2010.06386,3
2020-10-01,"Potashov, Ivan; Tchemarina, Julia; Tsirulev, Alexander",2020,2020-10-01,Null and Timelike Geodesics near the Throats of Phantom Scalar Field Wormholes,Universe,2010.08979,2
2020-10-01,"Jones, S. R.; Scott, C. J.; Barnard, L. A.; Highfield, R.; Lintott, C. J.; Baeten, E.",2020,2020-10-01,The Visual Complexity of Coronal Mass Ejections Follows the Solar Cycle,Space Weather,,1
2020-10-01,"Berman, David S.; Blair, Chris",2020,2020-10-01,"The geometry, branes and applications of exceptional field theory",International Journal of Modern Physics A,2006.09777,34
2020-10-01,"Harlow, Daniel; Wu, Jie-qiang",2020,2020-10-01,Covariant phase space with boundaries,Journal of High Energy Physics,1906.08616,67
2020-11-01,"Freidel, Laurent; Geiller, Marc; Pranzetti, Daniele",2020,2020-11-01,Edge modes of gravity. Part I. Corner potentials and charges,Journal of High Energy Physics,2006.12527,55
2020-11-01,"Parra-Martinez, Julio; Ruf, Michael S.; Zeng, Mao",2020,2020-11-01,"Extremal black hole scattering at O (G<SUP>3</SUP>): graviton dominance, eikonal exponentiation, and differential equations",Journal of High Energy Physics,2005.04236,34
2020-11-01,"Steppa, Constantin; Egberts, Kathrin",2020,2020-11-01,Modelling the Galactic very-high-energy γ-ray source population,Astronomy and Astrophysics,2010.03305,6
2020-11-01,"Buitrago-Casas, J. C.; Christe, S.; Glesener, L.; Krucker, S.; Ramsey, B.; Bongiorno, S.; Kilaru, K.; Athiray, P. S.; Narukage, N.; Ishikawa, S.; Dalton, G.; Courtade, S.; Musset, S.; Vievering, J.; Ryan, D.; Bale, S.",2020,2020-11-01,Use of a ray-tracing simulation to characterize ghost rays in the FOXSI rocket experiment,Journal of Instrumentation,2010.07049,1
2020-11-01,"Haldemann, Jonas; Alibert, Yann; Mordasini, Christoph; Benz, Willy",2020,2020-11-01,AQUA: a collection of H<SUB>2</SUB>O equations of state for planetary models,Astronomy and Astrophysics,2009.10098,18
2020-11-01,"Owen, J. E.; Shaikhislamov, I. F.; Lammer, H.; Fossati, L.; Khodachenko, M. L.",2020,2020-11-01,"Hydrogen Dominated Atmospheres on Terrestrial Mass Planets: Evidence, Origin and Evolution",Space Science Reviews,2010.15091,7
2020-11-01,"Blauhut, Veit",2020,2020-11-01,The triple complexity of drought risk analysis and its visualisation via mapping: a review across scales and sectors,Earth Science Reviews,,0
2020-11-01,"Chasapis, Alexandros; Matthaeus, William H.; Bandyopadhyay, Riddhi; Chhiber, Rohit; Ahmadi, Narges; Ergun, Robert E.; Russell, Christopher T.; Strangeway, Robert J.; Giles, Barbara L.; Gershman, Daniel J.; Pollock, Craig J.; Burch, James L.",2020,2020-11-01,Scaling and Anisotropy of Solar Wind Turbulence at Kinetic Scales during the MMS Turbulence Campaign,The Astrophysical Journal,,1
2020-12-01,"Millea, Marius; Anderes, Ethan; Wandelt, Benjamin D.",2020,2020-12-01,Sampling-based inference of the primordial CMB and gravitational lensing,Physical Review D,2002.00965,13
2020-12-01,"Zhang, Ruilong; Liu, Libo; Yu, You; Le, Huijun; Chen, Yiding",2020,2020-12-01,Westward Electric Fields in the Afternoon Equatorial Ionosphere During Geomagnetically Quiet Times,Journal of Geophysical Research (Space Physics),,0
2020-12-01,"Hu, Yue; Lazarian, A.; Bialy, Shmuel",2020,2020-12-01,Study Turbulence and Probe Magnetic Fields Using the Gradient Technique: Application to H I-to-H<SUB>2</SUB> Transition Regions,The Astrophysical Journal,2008.00387,8
2020-12-01,"Gilbertson, Christian; Ford, Eric B.; Jones, David E.; Stenning, David C.",2020,2020-12-01,Toward Extremely Precise Radial Velocities. II. A Tool for Using Multivariate Gaussian Processes to Model Stellar Activity,The Astrophysical Journal,2009.01085,13
2020-12-01,"Lucas, Miles; Bottom, Michael",2020,2020-12-01,ADI.jl: A Julia Package for High-Contrast Imaging,The Journal of Open Source Software,,0
2020-12-01,"Allart, R.; Pino, L.; Lovis, C.; Sousa, S. G.; Casasayas-Barris, N.; Zapatero Osorio, M. R.; Cretignier, M.; Palle, E.; Pepe, F.; Cristiani, S.; Rebolo, R.; Santos, N. C.; Borsa, F.; Bourrier, V.; Demangeon, O. D. S.; Ehrenreich, D.; Lavie, B.; Lendl, M.; Lillo-Box, J.; Micela, G.; Oshagh, M.; Sozzetti, A.; Tabernero, H.; Adibekyan, V.; Allende Prieto, C.; Alibert, Y.; Amate, M.; Benz, W.; Bouchy, F.; Cabral, A.; Dekker, H.; D'Odorico, V.; Di Marcantonio, P.; Dumusque, X.; Figueira, P.; Genova Santos, R.; González Hernández, J. I.; Lo Curto, G.; Manescau, A.; Martins, C. J. A. P.; Mégevand, D.; Mehner, A.; Molaro, P.; Nunes, N. J.; Poretti, E.; Riva, M.; Suárez Mascareño, A.; Udry, S.; Zerbi, F.",2020,2020-12-01,WASP-127b: a misaligned planet with a partly cloudy atmosphere and tenuous sodium signature seen by ESPRESSO,Astronomy and Astrophysics,2010.15143,14
2020-12-01,"Molina, M. G.; Dasso, S.; Mansilla, G.; Namour, J. H.; Cabrera, M. A.; Zuccheretti, E.",2020,2020-12-01,Consequences of a Solar Wind Stream Interaction Region on the Low Latitude Ionosphere: Event of 7 October 2015,Solar Physics,,3
2020-12-01,"Showman, Adam P.; Tan, Xianyu; Parmentier, Vivien",2020,2020-12-01,Atmospheric Dynamics of Hot Giant Planets and Brown Dwarfs,Space Science Reviews,2007.15363,20
2020-12-01,"He, Matthias Y.; Ford, Eric B.; Ragozzine, Darin; Carrera, Daniel",2020,2020-12-01,Architectures of Exoplanetary Systems. III. Eccentricity and Mutual Inclination Distributions of AMD-stable Planetary Systems,The Astronomical Journal,2007.14473,16
2020-12-01,"Amard, Louis; Roquette, Julia; Matt, Sean P.",2020,2020-12-01,Evidence for metallicity-dependent spin evolution in the Kepler field,Monthly Notices of the Royal Astronomical Society,2009.11785,9
2020-12-01,"Prissel, Tabb C.; Gross, Juliane",2020,2020-12-01,On the petrogenesis of lunar troctolites: New insights into cumulate mantle overturn &amp; mantle exposures in impact basins,Earth and Planetary Science Letters,,2
2020-12-01,"Bhattacharya, Jishnu",2020,2020-12-01,Helioseismic Finite-frequency Sensitivity Kernels for Flows in Spherical Geometry including Systematic Effects,The Astrophysical Journal,2011.02180,0
2021-01-01,"Mourad, Jihad; Sagnotti, Augusto",2021,2021-01-01,String (In)Stability Issues with Broken Supersymmetry,Letters in High Energy Physics,2107.04064,4
2021-01-01,"Vasak, David; Kirsch, Johannes; Struckmeier, Jürgen",2021,2021-01-01,Rigorous derivation of dark energy and inflation as geometry effects in Covariant Canonical Gauge Gravity,Astronomische Nachrichten,2101.04379,0
2021-01-01,"Gunaydin, Murat; Kallosh, Renata; Linde, Andrei; Yamada, Yusuke",2021,2021-01-01,"M-theory cosmology, octonions, error correcting codes",Journal of High Energy Physics,2008.01494,6
2021-01-01,"Chen, Shih-Ping; Lin, Charles (C. H. ); Rajesh, Panthalingal Krishanunni; Liu, Jann-Yenq; Eastes, Richard; Chou, Min-Yang; Choi, Jong-Min",2021,2021-01-01,Near Real Time Global Plasma Irregularity Monitoring by FORMOSAT 7/COSMIC 2,Journal of Geophysical Research (Space Physics),,1
2021-01-01,"Pope, Benjamin J. S.; Pueyo, Laurent; Xin, Yinzi; Tuthill, Peter G.",2021,2021-01-01,Kernel Phase and Coronagraphy with Automatic Differentiation,The Astrophysical Journal,2011.09780,3
2021-01-01,"Kallosh, Renata",2021,2021-01-01,"M-theory, black holes and cosmology",Proceedings of the Royal Society of London Series A,2009.11339,0
2021-01-01,"Kuzenko, Sergei M.; Turner, Kai",2021,2021-01-01,Effective actions for dual massive (super) p-forms,Journal of High Energy Physics,2009.08263,2
2021-01-01,"Moosa, Mudassir; Rath, Pratik; Su, Vincent Paul",2021,2021-01-01,A Rényi quantum null energy condition: proof for free field theories,Journal of High Energy Physics,2007.15025,4
2021-01-01,"Beri, Aru; Naik, Sachindra; Singh, Kulinder Pal; Jaisawal, Gaurava K.; Bhattacharyya, Sudip; Charles, Philip; Ho, Wynn C. G.; Maitra, Chandreyee; Bhattacharya, Dipankar; Dewangan, Gulab C.; Middleton, Matthew; Altamirano, Diego; Gandhi, Poshak; Raichur, Harsha",2021,2021-01-01,AstroSat observations of the first Galactic ULX pulsar Swift J0243.6+6124,Monthly Notices of the Royal Astronomical Society,2010.08334,8
2021-01-01,"Sauter, Daniel; Werner, Philippe; Ceuleneer, Georges; Manatschal, Gianreto; Rospabé, Mathieu; Tugend, Julie; Gillard, Morgane; Autin, Julia; Ulrich, Marc",2021,2021-01-01,Sub-axial deformation in oceanic lower crust: Insights from seismic reflection profiles in the Enderby Basin and comparison with the Oman ophiolite,Earth and Planetary Science Letters,,0
2021-01-01,"Maute, A.; Richmond, A. D.; Lu, G.; Knipp, D. J.; Shi, Y.; Anderson, B.",2021,2021-01-01,Magnetosphere Ionosphere Coupling via Prescribed Field Aligned Current Simulated by the TIEGCM,Journal of Geophysical Research (Space Physics),,1
2021-01-01,"Banerjee, Arka; Abel, Tom",2021,2021-01-01,Nearest neighbour distributions: New statistical measures for cosmological clustering,Monthly Notices of the Royal Astronomical Society,2007.13342,15
2021-01-01,"Singh, K. P.; Girish, V.; Pavana, M.; Ness, Jan-Uwe; Anupama, G. C.; Orio, M.",2021,2021-01-01,AstroSat soft X-ray observations of the symbiotic recurrent nova V3890 Sgr during its 2019 outburst,Monthly Notices of the Royal Astronomical Society,2010.11455,4
2021-02-01,"Scherf, M.; Lammer, H.",2021,2021-02-01,Did Mars Possess a Dense Atmosphere During the First ∼400 Million Years?,Space Science Reviews,2102.05976,1
2021-02-01,"Agol, Eric; Dorn, Caroline; Grimm, Simon L.; Turbet, Martin; Ducrot, Elsa; Delrez, Laetitia; Gillon, Michaël; Demory, Brice-Olivier; Burdanov, Artem; Barkaoui, Khalid; Benkhaldoun, Zouhair; Bolmont, Emeline; Burgasser, Adam; Carey, Sean; de Wit, Julien; Fabrycky, Daniel; Foreman-Mackey, Daniel; Haldemann, Jonas; Hernandez, David M.; Ingalls, James; Jehin, Emmanuel; Langford, Zachary; Leconte, Jérémy; Lederer, Susan M.; Luger, Rodrigo; Malhotra, Renu; Meadows, Victoria S.; Morris, Brett M.; Pozuelos, Francisco J.; Queloz, Didier; Raymond, Sean N.; Selsis, Franck; Sestovic, Marko; Triaud, Amaury H. M. J.; Van Grootel, Valerie",2021,2021-02-01,"Refining the Transit-timing and Photometric Analysis of TRAPPIST-1: Masses, Radii, Densities, Dynamics, and Ephemerides",The Planetary Science Journal,2010.01074,41
2021-02-01,"Renaud, Joe P.; Henning, Wade G.; Saxena, Prabal; Neveu, Marc; Bagheri, Amirhossein; Mandell, Avi; Hurford, Terry",2021,2021-02-01,"Tidal Dissipation in Dual-body, Highly Eccentric, and Nonsynchronously Rotating Systems: Applications to Pluto-Charon and the Exoplanet TRAPPIST-1e",The Planetary Science Journal,2010.11801,3
2021-02-01,"Carrera, Daniel; Simon, Jacob B.; Li, Rixin; Kretke, Katherine A.; Klahr, Hubert",2021,2021-02-01,Protoplanetary Disk Rings as Sites for Planetesimal Formation,The Astronomical Journal,2008.01727,24
2021-02-01,"Schippers, Stefan; Beerwerth, Randolf; Bari, Sadia; Buhr, Ticia; Holste, Kristof; Kilcoyne, A. L. David; Perry-Sassmannshausen, Alexander; Phaneuf, Ronald A.; Reinwardt, Simon; Savin, Daniel Wolf; Schubert, Kaja; Fritzsche, Stephan; Martins, Michael; Müller, Alfred",2021,2021-02-01,Near L-edge Single and Multiple Photoionization of Doubly Charged Iron Ions,The Astrophysical Journal,2010.00473,5
2021-02-01,"Rrapaj, Ermal; Patwardhan, Amol V.; Armstrong, Eve; Fuller, George M.",2021,2021-02-01,Inference of neutrino flavor evolution through data assimilation and neural differential equations,Physical Review D,2010.00695,2
2021-02-01,"Gaillard, F.; Bouhifd, M. A.; Füri, E.; Malavergne, V.; Marrocchi, Y.; Noack, L.; Ortenzi, G.; Roskosz, M.; Vulpius, S.",2021,2021-02-01,The Diverse Planetary Ingassing/Outgassing Paths Produced over Billions of Years of Magmatic Activity,Space Science Reviews,,8
2021-02-01,"Kiss, G. G.; Szegedi, T. N.; Mohr, P.; Jacobi, M.; Gyürky, Gy.; Huszánk, R.; Arcones, A.",2021,2021-02-01,"Low-energy Measurement of the <SUP>96</SUP>Zr(α,n)<SUP>99</SUP>Mo Reaction Cross Section and Its Impact on Weak r-process Nucleosynthesis",The Astrophysical Journal,2009.13169,2
2021-03-01,"Ma, Liang; Lü, H.",2021,2021-03-01,A correspondence between Ricci-flat Kerr and Kaluza-Klein AdS black hole,Journal of High Energy Physics,2011.12971,1
2021-03-01,"Ramstad, Robin; Barabash, Stas",2021,2021-03-01,Do Intrinsic Magnetic Fields Protect Planetary Atmospheres from Stellar Winds?,Space Science Reviews,,1
2021-03-01,"Zeng, Xiangyun; Wang, Xiaofeng; Esamdin, Ali; Pellegrino, Craig; Zheng, WeiKang; Zhang, Jujia; Mo, Jun; Li, Wenxiong; Howell, D. Andrew; Filippenko, Alexei V.; Lin, Han; Brink, Thomas G.; Baron, Edward A.; Burke, Jamison; DerKacy, James M.; McCully, Curtis; Hiramatsu, Daichi; Hosseinzadeh, Griffin; Jeffers, Benjamin T.; Ross, Timothy W.; Stahl, Benjamin E.; Stegman, Samantha; Valenti, Stefano; Wang, Lifan; Xiang, Danfeng; Zhang, Jicheng; Zhang, Tianmeng",2021,2021-03-01,SN 2017hpa: A Nearby Carbon-rich Type Ia Supernova with a Large Velocity Gradient,The Astrophysical Journal,2101.08512,1
2021-03-01,"Kreutzer, Lars T.",2021,2021-03-01,Canonical analysis of E<SUB>6 (6 )</SUB>(R ) invariant five dimensional (super-)gravity,Journal of Mathematical Physics,2005.13553,1
2021-03-01,"Chiang, Yi-Kuan; Makiya, Ryu; Komatsu, Eiichiro; Ménard, Brice",2021,2021-03-01,The Thermal and Gravitational Energy Densities in the Large-scale Structure of the Universe,The Astrophysical Journal,2007.01679,4
2021-03-01,"Aragam, Vikas; Paban, Sonia; Rosati, Robert",2021,2021-03-01,"The multi-field, rapid-turn inflationary solution",Journal of High Energy Physics,2010.15933,7
2021-03-01,"Hoffman, Andrew M.; Murakami, Yukei S.; Zheng, WeiKang; Stahl, Benjamin E.; Filippenko, Alexei V.",2021,2021-03-01,Periods and classifications of RR Lyrae stars in the globular cluster M15,Monthly Notices of the Royal Astronomical Society,2008.09778,3
2021-03-01,"Katoch, Tilak; Baby, Blessy E.; Nandi, Anuj; Agrawal, Vivek K.; Antia, H. M.; Mukerjee, Kallol",2021,2021-03-01,AstroSat view of IGR J17091-3624 and GRS 1915 + 105: decoding the 'pulse' in the 'Heartbeat State',Monthly Notices of the Royal Astronomical Society,2011.13282,4
2021-03-01,"Reichert, M.; Obergaulinger, M.; Eichler, M.; Aloy, M. Á.; Arcones, A.",2021,2021-03-01,Nucleosynthesis in magneto-rotational supernovae,Monthly Notices of the Royal Astronomical Society,2010.02227,16
2021-03-01,"Bhuvana, G. R.; Radhika, D.; Agrawal, V. K.; Mandal, S.; Nandi, A.",2021,2021-03-01,Broad-band 'spectro-temporal' features of extragalactic black hole binaries LMC X-1 and LMC X-3: an AstroSat perspective,Monthly Notices of the Royal Astronomical Society,2012.11918,3
2021-03-01,"Nitta, Muneto; Uzawa, Kunihito",2021,2021-03-01,Fractional black p-branes on orbifold ℂ<SUP>n</SUP>/&Z;<SUB>n</SUB>,Journal of High Energy Physics,2012.13285,1
2021-04-01,"Walton, Craig R.; Baziotis, Ioannis; CÌernok, Ana; Ferrière, Ludovic; Asimow, Paul D.; Shorttle, Oliver; Anand, Mahesh",2021,2021-04-01,Microtextures in the Chelyabinsk impact breccia reveal the history of Phosphorus Olivine Assemblages in chondrites,Meteoritics and Planetary Science,2007.11137,0
2021-04-01,"Frost, Torben C.; Perlick, Volker",2021,2021-04-01,Lightlike geodesics and gravitational lensing in the spacetime of an accelerating black hole,Classical and Quantum Gravity,2010.11908,6
2021-04-01,"Balikhin, Michael; Hickey, Michael; Ganushkina, Natalia; Pierrard, Viviane; Song, Paul; Zong, Qiugang",2021,2021-04-01,Thank You to Our 2020 Reviewers,Journal of Geophysical Research (Space Physics),,0
2021-04-01,"Buchmüller, Wilfried",2021,2021-04-01,Metastable strings and dumbbells in supersymmetric hybrid inflation,Journal of High Energy Physics,2102.08923,4
2021-04-01,"Montési, Laurent G. J.; Määttänen, Anni; Rogers, A. Deanne; Thomson, Bradley J.",2021,2021-04-01,Thank You to Our 2020 Peer Reviewers,Journal of Geophysical Research (Planets),,0
2021-04-01,"Anderson, N. T.; Kelson, J. R.; Kele, S.; Daëron, M.; Bonifacie, M.; Horita, J.; Mackey, T. J.; John, C. M.; Kluge, T.; Petschnig, P.; Jost, A. B.; Huntington, K. W.; Bernasconi, S. M.; Bergmann, K. D.",2021,2021-04-01,"A Unified Clumped Isotope Thermometer Calibration (0.5-1,100°C) Using Carbonate Based Standardization",Geophysical Research Letters,,7
2021-04-01,"Ghirotto, Alessandro; Zunino, Andrea; Armadillo, Egidio; Mosegaard, Klaus",2021,2021-04-01,Magnetic Anomalies Caused by 2D Polygonal Structures With Uniform Arbitrary Polarization: New Insights From Analytical/Numerical Comparison Among Available Algorithm Formulations,Geophysical Research Letters,,0
2021-04-01,"Buchner, Johannes",2021,2021-04-01,"UltraNest - a robust, general purpose Bayesian inference engine",The Journal of Open Source Software,2101.09604,17
2021-04-01,"Kaspi, Yohai",2021,2021-04-01,In Dedication to Adam P. Showman,Space Science Reviews,,0
2021-04-01,"Hu, Yue; Xu, Siyao; Lazarian, A.",2021,2021-04-01,Anisotropies in Compressible MHD Turbulence: Probing Magnetic Fields and Measuring Magnetization,The Astrophysical Journal,2012.06039,4
2021-04-01,"Greene, Olivia A.; Anderson, Miguel R.; Marinelli, Mariarosa; Holley-Bockelmann, Kelly; Campbell, Lauren E. P.; Liu, Charles T.",2021,2021-04-01,Refining the E + A Galaxy: A Spatially Resolved Spectrophotometric Sample of Nearby Post-starburst Systems in SDSS-IV MaNGA (MPL-5),The Astrophysical Journal,2106.15613,0
2021-04-01,"Yuen, Ka Ho; Ho, Ka Wai; Lazarian, Alex",2021,2021-04-01,Technique for Separating Velocity and Density Contributions in Spectroscopic Data and Its Application to Studying Turbulence and Magnetic Fields,The Astrophysical Journal,2012.15776,2
2021-04-01,"Mills, Franklin P.; Moses, Julianne I.; Gao, Peter; Tsai, Shang-Min",2021,2021-04-01,The Diversity of Planetary Atmospheric Chemistry,Space Science Reviews,,0
2021-04-01,"Faure, Baptiste; Bournaud, Frédéric; Fensch, Jérémy; Daddi, Emanuele; Behrendt, Manuel; Burkert, Andreas; Richard, Johan",2021,2021-04-01,Hierarchical fragmentation in high redshift galaxies revealed by hydrodynamical simulations,Monthly Notices of the Royal Astronomical Society,2101.11013,6
2021-04-01,"Berman, David S.; Kim, Kwangeon; Lee, Kanghoon",2021,2021-04-01,The classical double copy for M-theory from a Kerr-Schild ansatz for exceptional field theory,Journal of High Energy Physics,2010.08255,15
2021-05-01,"Gombosi, Tamas I.; Chen, Yuxi; Glocer, Alex; Huang, Zhenguang; Jia, Xianzhe; Liemohn, Michael W.; Manchester, Ward B.; Pulkkinen, Tuija; Sachdeva, Nishtha; Al Shidi, Qusai; Sokolov, Igor V.; Szente, Judit; Tenishev, Valeriy; Toth, Gabor; van der Holst, Bart; Welling, Daniel T.; Zhao, Lulu; Zou, Shasha",2021,2021-05-01,What sustained multi-disciplinary research can achieve: The space weather modeling framework,Journal of Space Weather and Space Climate,2105.13227,3
2021-05-01,"Ducrocq, Robin; Rausch de Traubenberg, Michel; Valenzuela, Mauricio",2021,2021-05-01,A pedagogical discussion of N = 1 four-dimensional supergravity in superspace,Modern Physics Letters A,2104.06671,1
2021-05-01,"Rajaram, Harihar; Camargo, Suzana; Cappa, Christopher; Carey, Rebecca; Cory, Rose; Dombard, Andrew; Donohue, Kathleen; Flesch, Lucy; Giannini, Alessandra; Gu, Yu; Hayes, Gavin; Hogg, Andrew; Huber, Christian; Ivanov, Valeriy; Jacobsen, Steven; Korte, Monika; Lu, Gang; Morlighem, Mathieu; Magnusdottir, Gudrun; Opher, Merav; Patricola, Christina; Prieto, Germán.; Qiu, Bo; Ritsema, Jeroen; Sprintall, Janet; Su, Hui; Sun, Daoyuan; Thornton, Joel; Trouet, Valerie; Wang, Kaicun; Whalen, Caitlin; White, Angelicque; Yau, Andrew",2021,2021-05-01,Thank You to Our 2020 Peer Reviewers,Geophysical Research Letters,,0
2021-05-01,"Breimann, Angela A.; Matt, Sean P.; Naylor, Tim",2021,2021-05-01,Statistical Fitting of Evolutionary Models to Rotation Rates of Sun-like Stars,The Astrophysical Journal,2103.13410,2
2021-05-01,"Mocquard, Yves; Navaro, Pierre; Crouseilles, Nicolas",2021,2021-05-01,HOODESolver.jl: A Julia package for highly oscillatory problems,The Journal of Open Source Software,,0
2021-05-01,"Rodrigues, Xavier; Garrappa, Simone; Gao, Shan; Paliya, Vaidehi S.; Franckowiak, Anna; Winter, Walter",2021,2021-05-01,Multiwavelength and Neutrino Emission from Blazar PKS 1502 + 106,The Astrophysical Journal,2009.04026,11
2021-05-01,"Hu, Yue; Lazarian, A.; Stanimirović, Snežana",2021,2021-05-01,Revealing Gravitational Collapse in the Serpens G3-G6 Molecular Cloud Using Velocity Gradients,The Astrophysical Journal,2102.06225,5
2021-05-01,"Thompson, William; Marois, Christian",2021,2021-05-01,Improved Contrast in Images of Exoplanets Using Direct Signal-to-noise Ratio Optimization,The Astronomical Journal,2103.09252,0
2021-05-01,"Galliano, Frédéric; Nersesian, Angelos; Bianchi, Simone; De Looze, Ilse; Roychowdhury, Sambit; Baes, Maarten; Casasola, Viviana; Cassará, Letizia P.; Dobbels, Wouter; Fritz, Jacopo; Galametz, Maud; Jones, Anthony P.; Madden, Suzanne C.; Mosenkov, Aleksandr; Xilouris, Emmanuel M.; Ysard, Nathalie",2021,2021-05-01,A nearby galaxy perspective on dust evolution. Scaling relations and constraints on the dust build-up in galaxies with the DustPedia and DGS samples,Astronomy and Astrophysics,2101.00456,9
2021-05-01,"Muru, Moorits Mihkel; Tempel, Elmo",2021,2021-05-01,Assessing the reliability of the Bisous filament finder,Astronomy and Astrophysics,2103.06619,0
2021-06-01,"Abramov, Oleg; Bebell, Kirstin L.; Mojzsis, Stephen J.",2021,2021-06-01,Emergent Bioanalogous Properties of Blockchain-based Distributed Systems,Origins of Life and Evolution of the Biosphere,,0
2021-06-01,"Ross, Jack R.; Huang, Chao-Song",2021,2021-06-01,Dependence of Penetration Electric Field Efficiency on the Interplanetary Electric Field,Journal of Geophysical Research (Space Physics),,0
2021-06-01,"Wang, Yanwen; Bandyopadhyay, Riddhi; Chhiber, Rohit; Matthaeus, William H.; Chasapis, Alexandros; Yang, Yan; Wilder, Frederick D.; Gershman, Daniel J.; Giles, Barbara L.; Pollock, Craig J.; Dorelli, John; Russell, Christopher T.; Strangeway, Robert J.; Torbert, Roy T.; Moore, Thomas E.; Burch, James L.",2021,2021-06-01,Statistical Survey of Collisionless Dissipation in the Terrestrial Magnetosheath,Journal of Geophysical Research (Space Physics),,0
2021-06-01,"Gallegos, A. D.; Gürsoy, U.; Verma, S.; Zinnato, N.",2021,2021-06-01,Non-Riemannian gravity actions from double field theory,Journal of High Energy Physics,2012.07765,12
2021-06-01,"Sano, Hidetoshi; Fukui, Yasuo",2021,2021-06-01,The interstellar medium in young supernova remnants: key to the production of cosmic X-rays and γ -rays,Astrophysics and Space Science,2106.00708,1
2021-06-01,"Orchiston, Wayne; Orchiston, Darunee Lingling",2021,2021-06-01,"King Rama IV, Sir Harry Ord and the total solar eclipse of 18 August 1868: power, politics and astronomy",Journal of Astronomical History and Heritage,,0
2021-06-01,"Scheibe, Ludwig; Nettelmann, Nadine; Redmer, Ronald",2021,2021-06-01,Thermal evolution of Uranus and Neptune. II. Deep thermal boundary layer,Astronomy and Astrophysics,2105.01359,1
2021-06-01,"Makarov, Valeri V.; Goldin, Alexey; Veras, Dimitri",2021,2021-06-01,"Spin-Orbit Resonances of High-eccentricity Asteroids: Regular, Switching, and Jumping",The Planetary Science Journal,2104.11338,0
2021-06-01,"Banerjee, Arka; Abel, Tom",2021,2021-06-01,Cosmological cross-correlations and nearest neighbour distributions,Monthly Notices of the Royal Astronomical Society,2102.01184,6
2021-06-01,"Forget, François; Korablev, Oleg; Venturini, Julia; Imamura, Takeshi; Lammer, Helmut; Blanc, Michel",2021,2021-06-01,Editorial: Topical Collection on Understanding the Diversity of Planetary Atmospheres,Space Science Reviews,,0
2021-06-01,"Tampo, Yusuke; Isogai, Keisuke; Kojiguchi, Naoto; Maehara, Hiroyuki; Taguchi, Kenta; Kato, Taichi; Kimura, Mariko; Wakamatsu, Yasuyuki; Shibata, Masaaki; Nogami, Daisaku; Kawabata, Miho; Maeda, Keiichi; Namekata, Kosuke; Okamoto, Soshi; Otsuka, Masaaki; Burgaz, Umut; Nagoshi, Shumpei; Itoh, Hiroshi; Vanmunster, Tonny; Tordai, Tamás; Stone, Geoffrey; Matsumoto, Katsura; Fujii, Daiti; Matsumura, Ryota; Nakagawa, Momoka; Takeuchi, Nodoka; Zenkou, Yuki; Pavlenko, Elena P.; Antonyuk, Kirill A.; Pit, Nikolaj V.; Antonyuk, Oksana I.; Babina, Julia V.; Baklanov, Aleksei V.; Sosnovskij, Aleksei A.; Shugarov, Sergey Yu; Katysheva, Nataly; Chochol, Drahomír; Dvorak, Shawn; Dubovsky, Pavol A.; Medulka, Tomáš; Kudzej, Igor; Kiyota, Seiichiro; Zubareva, Alexandra M.; Belinski, Alexandr A.; Ikonnikova, Natalia P.; Burlak, Marina A.; Sano, Yasuo; Mizutani, Masanori; Ruiz, Javier; Pickard, Roger D.; Hambsch, Franz-Josef; Dufoer, Sjoerd; Brincat, Stephen M.; Galdies, Charles; Menzies, Kenneth; Moriyama, Masayuki; Hiraga, Mitsutaka; Maeda, Yutaka; Hirosawa, Kenji; Funada, Masao; Yamamoto, Minoru",2021,2021-06-01,Spectroscopic and photometric observations of dwarf nova superoutbursts by the 3.8 m telescope Seimei and the Variable Star Network,Publications of the Astronomical Society of Japan,2104.04948,0
2021-07-01,"Kreutzer, Lars T.",2021,2021-07-01,The canonical formulation of E<SUB>6(6)</SUB> exceptional field theory,Journal of High Energy Physics,2105.02238,0
2021-07-01,"LaFond, Julia; Wright, Jason T.; Huston, Macy J.",2021,2021-07-01,Furthering a Comprehensive SETI Bibliography,Journal of the British Interplanetary Society,2107.02887,2
2021-07-01,"Durka, Remigiusz; Kowalski-Glikman, Jerzy",2021,2021-07-01,Corners of gravity: the case of gravity as a constrained BF theory,Journal of High Energy Physics,2105.12223,1
2021-07-01,"Chen, J.; Wu, Z. J.; Zhao, X.; Wang, Y. J.; Chen, J. C.; Qiu, Y. T.; Zong, T. M.; Chen, H. X.; Wang, B. B.; Lin, P.; Liu, W.; Guo, S.; Yao, M. S.; Zeng, L. M.; Wex, H.; Liu, X.; Hu, M.; Li, S. M.",2021,2021-07-01,Atmospheric Humic-Like Substances (HULIS) Act as Ice Active Entities,Geophysical Research Letters,,0
2021-07-01,"Kimura, Mariko; Yamada, Shinya; Nakaniwa, Nozomi; Makita, Yoshihiro; Negoro, Hitoshi; Shidatsu, Megumi; Kato, Taichi; Enoto, Teruaki; Isogai, Keisuke; Mihara, Tatehiro; Akazawa, Hidehiko; Gendreau, Keith C.; Hambsch, Franz-Josef; Dubovsky, Pavol A.; Kudzej, Igor; Kasai, Kiyoshi; Tordai, Tamás; Pavlenko, Elena; Sosnovskij, Aleksei A.; Babina, Julia V.; Antonyuk, Oksana I.; Itoh, Hiroshi; Maehara, Hiroyuki",2021,2021-07-01,On the nature of the anomalous event in 2021 in the dwarf nova SS Cygni and its multi-wavelength transition,Publications of the Astronomical Society of Japan,2106.15756,1
2021-07-01,"Hasegawa, Sunao; Marsset, Michaël; DeMeo, Francesca E.; Bus, Schelte J.; Geem, Jooyeon; Ishiguro, Masateru; Im, Myungshin; Kuroda, Daisuke; Vernazza, Pierre",2021,2021-07-01,Discovery of Two TNO-like Bodies in the Asteroid Belt,The Astrophysical Journal,2106.14991,1
2021-07-01,"Martinez, Arturo O.; Baron, Fabien R.; Monnier, John D.; Roettenbacher, Rachael M.; Parks, J. Robert",2021,2021-07-01,Dynamical Surface Imaging of λ Andromedae,The Astrophysical Journal,2107.06366,1
2021-07-01,"Hysell, D. L.; Rojas, E.; Goldberg, H.; Milla, M. A.; Kuyeng, K.; Valdez, A.; Morton, Y. T.; Bourne, H.",2021,2021-07-01,Mapping Irregularities in the Postsunset Equatorial Ionosphere With an Expanded Network of HF Beacons,Journal of Geophysical Research (Space Physics),,0
2021-07-01,"Bland-Hawthorn, Joss; Sellars, Matthew J.; Bartholomew, John G.",2021,2021-07-01,Quantum memories and the double-slit experiment: implications for astronomical interferometry,Journal of the Optical Society of America B Optical Physics,2103.07590,2
2021-07-01,"Davis, Timothy; Bagnardi, Marco; Lundgren, Paul; Rivalta, Eleonora",2021,2021-07-01,Extreme Curvature of Shallow Magma Pathways Controlled by Competing Stresses: Insights From the 2018 Sierra Negra Eruption,Geophysical Research Letters,,0
2021-07-01,"Vayner, Andrey; Zakamska, Nadia L.; Riffel, Rogemar A.; Alexandroff, Rachael; Cosens, Maren; Hamann, Fred; Perrotta, Serena; Rupke, David S. N.; Bergmann, Thaisa Storchi; Veilleux, Sylvain; Walth, Greg; Wright, Shelley; Wylezalek, Dominika",2021,2021-07-01,Powerful winds in high-redshift obscured and red quasars,Monthly Notices of the Royal Astronomical Society,2101.04688,3
2021-07-01,"Hu, Yue; Lazarian, A.; Xu, Siyao",2021,2021-07-01,Anisotropic Turbulence in Position-Position-Velocity Space: Probing Three-dimensional Magnetic Fields,The Astrophysical Journal,2104.02842,1
2021-07-01,"Jithesh, V.; Misra, Ranjeev; Maqbool, Bari; Mall, Gitika",2021,2021-07-01,Broad-band spectral and timing properties of MAXI J1348-630 using AstroSat and NICER observations,Monthly Notices of the Royal Astronomical Society,2105.03066,2
2021-07-01,"Samushia, Lado; Slepian, Zachary; Villaescusa-Navarro, Francisco",2021,2021-07-01,Information content of higher order galaxy correlation functions,Monthly Notices of the Royal Astronomical Society,2102.01696,11
2021-07-01,"Shahaf, Sahar; Mazeh, Tsevi; Zucker, Shay; Fabrycky, Daniel",2021,2021-07-01,Systematic search for long-term transit duration changes in Kepler transiting planets,Monthly Notices of the Royal Astronomical Society,2105.04318,1
2021-07-01,"Tripathi, Prakash; Dewangan, Gulab Chand; Papadakis, I. E.; Singh, K. P.",2021,2021-07-01,Revealing Thermal Comptonization of Accretion Disk Photons in IC 4329A with AstroSat,The Astrophysical Journal,2104.13031,2
2021-07-01,"Cooper, S. J.; Green, A. C.; Middleton, H. R.; Berry, C. P. L.; Buscicchio, R.; Butler, E.; Collins, C. J.; Gettings, C.; Hoyland, D.; Jones, A. W.; Lindon, J. H.; Romero-Shaw, I.; Stevenson, S. P.; Takeva, E. P.; Vinciguerra, S.; Vecchio, A.; Mow-Lowry, C. M.; Freise, A.",2021,2021-07-01,An interactive gravitational-wave detector model for museums and fairs,American Journal of Physics,2004.03052,0
2021-07-01,"Liu, Haitao; Zhang, Keke; Imtiaz, Nadia; Song, Qian; Zhang, Ying",2021,2021-07-01,Relating Far-Field Coseismic Ionospheric Disturbances to Geological Structures,Journal of Geophysical Research (Space Physics),,1
2021-08-01,"Chen, Yi-Xuan; Liu, Wen-Fei; Zhang, Zhi-Song; Zhang, Tong-Jie",2021,2021-08-01,SETI strategy with FAST fractality,Research in Astronomy and Astrophysics,2104.07334,0
2021-08-01,"Qu, Lixin; Thomas, Leif; Gula, Jonathan",2021,2021-08-01,Bottom Mixing Enhanced by Tropical Storm-Generated Near-Inertial Waves Entering Critical Layers in the Straits of Florida,Geophysical Research Letters,,0
2021-08-01,"Portegies Zwart, Simon; Torres, Santiago; Cai, Maxwell X.; Brown, Anthony G. A.",2021,2021-08-01,Oort cloud Ecology. II. the chronology of the formation of the Oort cloud,Astronomy and Astrophysics,2105.12816,1
2021-08-01,"Stoll, Andreas; Madhav, Kalaga V.; Roth, Martin M.",2021,2021-08-01,"Design, simulation and characterization of integrated photonic spectrographs for astronomy: generation-I AWG devices based on canonical layouts",Optics Express,2107.06342,1
2021-08-01,"Anderson, M. D.; Baron, F.; Bentz, M. C.",2021,2021-08-01,TLDR: time lag/delay reconstructor,Monthly Notices of the Royal Astronomical Society,2106.08456,1
2021-08-01,"Muldashev, Iskander A.; Pérez-Gussinyé, Marta; de Araújo, Mário Neto Cavalcanti",2021,2021-08-01,KineDyn: Thermomechanical forward method for validation of seismic interpretations and investigation of dynamics of rifts and rifted margins,Physics of the Earth and Planetary Interiors,,0
2021-08-01,"Sheen, Alex I.; Herd, Christopher D. K.; Hamilton, Jarret; Walton, Erin L.; Goodrich, Cyrena",2021,2021-08-01,Petrographic controls on baddeleyite occurrence in a suite of eight basaltic shergottites,Meteoritics and Planetary Science,,0
2021-09-01,"Cvetič, M.; Pope, C. N.; Saha, A.",2021,2021-09-01,Conformal symmetries for extremal black holes with general asymptotic scalars in STU supergravity,Journal of High Energy Physics,2102.02826,4
2021-09-01,"Trugman, Daniel T.; Chu, Shanna X.; Tsai, Victor C.",2021,2021-09-01,Earthquake Source Complexity Controls the Frequency Dependence of Near-Source Radiation Patterns,Geophysical Research Letters,,0
2021-09-01,"Battye, R. A.; Garbrecht, B.; McDonald, J.; Srinivasan, S.",2021,2021-09-01,Radio line properties of axion dark matter conversion in neutron stars,Journal of High Energy Physics,2104.08290,7
2021-09-01,"Wang, Xu; Chen, Ling; Yao, Huajian",2021,2021-09-01,"A New Body-Wave Amplitude Ratio-Based Method for Imaging Shallow Crustal Structure and Its Application in the Sichuan Basin, Southwestern China",Geophysical Research Letters,,0
2021-09-01,"Zeng, Xiangyun; Wang, Xiaofeng; Esamdin, Ali; Pellegrino, Craig; Burke, Jamison; Stahl, Benjamin E.; Zheng, WeiKang; Filippenko, Alexei V.; Howell, D. Andrew; Sand, D. J.; Valenti, Stefano; Mo, Jun; Xi, Gaobo; Liu, Jialian; Zhang, Jujia; Li, Wenxiong; Iskandar, Abdusamatjan; Zhang, Mengfan; Lin, Han; Sai, Hanna; Xiang, Danfeng; Wei, Peng; Zhang, Tianmeng; Reichart, D. E.; Brink, Thomas G.; McCully, Curtis; Hiramatsu, Daichi; Hosseinzadeh, Griffin; Jeffers, Benjamin T.; Ross, Timothy W.; Stegman, Samantha; Wang, Lifan; Zhang, Jicheng; Ma, Shuo",2021,2021-09-01,SN 2017fgc: A Fast-expanding Type Ia Supernova Exploded in Massive Shell Galaxy NGC 474,The Astrophysical Journal,2106.12164,1
2021-09-01,"Kuyrukcu, Halil",2021,2021-09-01,A black hole solution of higher-dimensional Weyl-Yang-Kaluza-Klein theory,Classical and Quantum Gravity,1602.02418,0
2021-09-01,"Szegedi, T. N.; Kiss, G. G.; Mohr, P.; Psaltis, A.; Jacobi, M.; Barnaföldi, G. G.; Szücs, T.; Gyürky, Gy.; Arcones, A.",2021,2021-09-01,"Activation thick target yield measurement of <SUP>100</SUP>Mo(α ,n )<SUP>103</SUP>Ru for studying the weak r -process nucleosynthesis",Physical Review C,,0
2021-09-01,"Vazza, F.; Wittor, D.; Brunetti, G.; Brüggen, M.",2021,2021-09-01,Simulating the transport of relativistic electrons and magnetic fields injected by radio galaxies in the intracluster medium,Astronomy and Astrophysics,2102.04193,9
2021-09-01,"Cafardo, Fabio; Nemmen, Rodrigo; Fermi LAT Collaboration",2021,2021-09-01,Fermi-LAT Observations of Sagittarius A*: Imaging Analysis,The Astrophysical Journal,2107.00756,0
2021-09-01,"Wong, Alison; Pope, Benjamin; Desdoigts, Louis; Tuthill, Peter; Norris, Barnaby; Betters, Chris",2021,2021-09-01,Phase retrieval and design with automatic differentiation: tutorial,Journal of the Optical Society of America B Optical Physics,2107.00952,1
2021-09-01,"Lyu, Huijuan; Fang, Hanxian; Meng, Xing; Liu, Zhendi; Gao, Ze",2021,2021-09-01,Statistical characteristics of low-latitude F region presunset bottom-type scattering layers over Fuke,Advances in Space Research,,0
2021-09-01,"Pasechnik, Roman; Šumbera, Michal",2021,2021-09-01,Different Faces of Confinement,Universe,2109.07600,1
2021-10-01,"Robles-Pérez, Salvador J.",2021,2021-10-01,Quantum Cosmology with Third Quantisation,Universe,2110.05785,1
2021-10-01,"Navascués, Beatriz Elizaga; Mena Marugán, Guillermo A.; Prado, Santiago",2021,2021-10-01,Nonoscillating vacuum states and the quantum homogeneity and isotropy hypothesis in loop quantum cosmology,Physical Review D,2107.11054,0
2021-10-01,"Kanakiya, Shreya; Adam, Ludmila; Rowe, Michael C.; Lindsay, Jan M.; Esteban, Lionel",2021,2021-10-01,The Role of Tuffs in Sealing Volcanic Conduits,Geophysical Research Letters,,0
2021-10-01,"Joshi, Rakshit; Knapmeyer-Endrun, Brigitte; Mosegaard, Klaus; Igel, Heiner; Christensen, Ulrich R.",2021,2021-10-01,Joint Inversion of Receiver Functions and Apparent Incidence Angles for Sparse Seismic Data,Earth and Space Science,,0
2021-10-01,"Jarrett, T. H.; Comrie, A.; Marchetti, L.; Sivitilli, A.; Macfarlane, S.; Vitello, F.; Becciani, U.; Taylor, A. R.; van der Hulst, J. M.; Serra, P.; Katz, N.; Cluver, M. E.",2021,2021-10-01,Exploring and interrogating astrophysical data in virtual reality,Astronomy and Computing,2012.10342,2
2021-10-01,"Kharuk, I. V.",2021,2021-10-01,Emergent Planck mass and dark energy from affine gravity,Theoretical and Mathematical Physics,2002.12178,0
2021-10-01,"Carneiro da Cunha, Bruno; Cavalcante, João Paulo",2021,2021-10-01,Teukolsky master equation and Painlevé transcendents: Numerics and extremal limit,Physical Review D,2105.08790,4
2021-10-01,"Cranmer, Miles; Tamayo, Daniel; Rein, Hanno; Battaglia, Peter; Hadden, Samuel; Armitage, Philip J.; Ho, Shirley; Spergel, David N.",2021,2021-10-01,A Bayesian neural network predicts the dissolution of compact planetary systems,Proceedings of the National Academy of Science,2101.04117,2
2021-10-01,"Vernazza, P.; Ferrais, M.; Jorda, L.; Hanuš, J.; Carry, B.; Marsset, M.; Brož, M.; Fetick, R.; Viikinkoski, M.; Marchis, F.; Vachier, F.; Drouard, A.; Fusco, T.; Birlan, M.; Podlewska-Gaca, E.; Rambaux, N.; Neveu, M.; Bartczak, P.; Dudziński, G.; Jehin, E.; Beck, P.; Berthier, J.; Castillo-Rogez, J.; Cipriani, F.; Colas, F.; Dumas, C.; Ďurech, J.; Grice, J.; Kaasalainen, M.; Kryszczynska, A.; Lamy, P.; Le Coroller, H.; Marciniak, A.; Michalowski, T.; Michel, P.; Santana-Ros, T.; Tanga, P.; Vigan, A.; Witasse, O.; Yang, B.; Antonini, P.; Audejean, M.; Aurard, P.; Behrend, R.; Benkhaldoun, Z.; Bosch, J. M.; Chapman, A.; Dalmon, L.; Fauvaud, S.; Hamanowa, Hiroko; Hamanowa, Hiromi; His, J.; Jones, A.; Kim, D. -H.; Kim, M. -J.; Krajewski, J.; Labrevoir, O.; Leroy, A.; Livet, F.; Molina, D.; Montaigut, R.; Oey, J.; Payre, N.; Reddy, V.; Sabin, P.; Sanchez, A. G.; Socha, L.",2021,2021-10-01,VLT/SPHERE imaging survey of the largest main-belt asteroids: Final results and synthesis,Astronomy and Astrophysics,,0
2021-10-01,"Cebecioǧlu, Oktay; Kibaroǧlu, Salih",2021,2021-10-01,Maxwell-modified metric affine gravity,European Physical Journal C,2104.12670,2
2021-10-01,"Fang, Ke; Murase, Kohta",2021,2021-10-01,Multimessenger Implications of Sub-PeV Diffuse Galactic Gamma-Ray Emission,The Astrophysical Journal,2104.09491,7
2021-10-01,"Millholland, Sarah C.; He, Matthias Y.; Ford, Eric B.; Ragozzine, Darin; Fabrycky, Daniel; Winn, Joshua N.",2021,2021-10-01,Evidence for a Nondichotomous Solution to the Kepler Dichotomy: Mutual Inclinations of Kepler Planetary Systems from Transit Duration Variations,The Astronomical Journal,2106.15589,2
2021-10-01,"Seyedali, M.; Coogan, L. A.; Gillis, K. M.",2021,2021-10-01,The effect of solution chemistry on elemental and isotopic fractionation of lithium during inorganic precipitation of calcite,Geochimica et Cosmochimica Acta,,0
2021-10-01,"Agol, Eric; Hernandez, David M.; Langford, Zachary",2021,2021-10-01,A differentiable N-body code for transit timing and dynamical modelling - I. Algorithm and derivatives,Monthly Notices of the Royal Astronomical Society,2106.02188,1
2021-10-01,"Singh, K. P.; Girish, V.; Tiwari, J.; Barrett, P. E.; Buckley, D. A. H.; Potter, S. B.; Schlegel, E.; Rana, V.; Stewart, G.",2021,2021-10-01,Observations of AR Sco with Chandra and AstroSat soft X-ray telescope,Journal of Astrophysics and Astronomy,2104.08662,0
2021-10-01,"Chatterjee, Ritaban; Das, Susmita; Khasnovis, Archishman; Ghosh, Ritesh; Kumari, Neeraj; Naik, Sachindra; Larionov, V. M.; Grishina, T. S.; Kopatskaya, E. N.; Larionova, E. G.; Nikiforova, A. A.; Morozov, D. A.; Savchenko, S. S.; Troitskaya, Yu. V.; Troitsky, I. S.; Vasilyev, A. A.",2021,2021-10-01,Short-timescale variability of the blazar Mrk 421 from AstroSat and simultaneous multi-wavelength observations,Journal of Astrophysics and Astronomy,,0
2021-10-01,"Singh, K. P.; Stewart, G.; Chandra, S.; Dewangan, G. C.; Bhattacharyya, S.; Kamble, N. S.; Vishwakarma, S.; Koyande, J. G.",2021,2021-10-01,Observations of bright stars with AstroSat soft X-ray telescope,Journal of Astrophysics and Astronomy,,0
2021-10-01,"Ezhikode, Savithri H.; Dewangan, Gulab C.; Misra, Ranjeev",2021,2021-10-01,AstroSat view of the NLS1 galaxy Mrk 335,Journal of Astrophysics and Astronomy,2102.00805,0
2021-10-01,"Dewangan, G. C.",2021,2021-10-01,Calibration of AstroSat/UVIT gratings and spectral responses,Journal of Astrophysics and Astronomy,2102.02480,1
2021-10-01,"Deka, P. P.; Dewangan, G. C.; Singh, K. P.; Postma, J.",2021,2021-10-01,A pair of UV nuclei or a compact star-forming region near the active nucleus in Mrk 766?,Journal of Astrophysics and Astronomy,2101.07537,0
2021-10-01,"Breitschwerdt, Dieter; de Avillez, Miguel A.",2021,2021-10-01,Non-equilibrium ionisation plasmas in the interstellar medium,Astrophysics and Space Science,,0
2021-11-01,"Keith, Brendan; Khadse, Akshay; Field, Scott E.",2021,2021-11-01,Learning orbital dynamics of binary black hole systems from gravitational wave measurements,Physical Review Research,2102.12695,0
2021-11-01,"Diehl, Roland",2021,2021-11-01,Radioactive isotopes in the interstellar medium,Astrophysics and Space Science,2110.10207,0
2021-11-01,"Choque-Challapa, Nelvy; Aguerri, J. Alfonso L.; Mancera Piña, Pavel E.; Peletier, Reynier; Venhola, Aku; Verheijen, Marc",2021,2021-11-01,The dwarf galaxy population in nearby clusters from the KIWICS survey,Monthly Notices of the Royal Astronomical Society,2108.09610,1
2021-11-01,"Singh, K. P.; Kushwaha, P.; Sinha, A.; Pal, Main; Agarwal, A.; Dewangan, G. C.",2021,2021-11-01,Spectral States of OJ 287 blazar from Multi-wavelength Observations with AstroSat,Monthly Notices of the Royal Astronomical Society,2110.14978,0
2021-11-01,"Prince, Raj; Raman, Gayathri; Khatoon, Rukaiya; Agarwal, Aditi; Varun; Gupta, Nayantara; Czerny, Bożena; Majumdar, Pratik",2021,2021-11-01,"A comprehensive study of the 2019-2020 flare of OJ 287 using AstroSat, Swift and NuSTAR",Monthly Notices of the Royal Astronomical Society,2105.03937,3
2021-11-01,"Gozzini, Francesco",2021,2021-11-01,A high-performance code for EPRL spin foam amplitudes,Classical and Quantum Gravity,2107.13952,4
2021-12-01,"Kumar, U.; Legendre, C. P.; Huang, B. S.",2021,2021-12-01,Crustal structure and upper mantle anisotropy of the Afar triple junction,"Earth, Planets and Space",,0
2021-12-01,"Schnepp, Elisabeth; Arneitz, Patrick; Ganerød, Morgan; Scholger, Robert; Fritz, Ingomar; Egli, Ramon; Leonhardt, Roman",2021,2021-12-01,Intermediate field directions recorded in Pliocene basalts in Styria (Austria): evidence for cryptochron C2r.2r-1,"Earth, Planets and Space",,0
2021-12-01,"Hota, Jyotishree; Shah, Zahir; Khatoon, Rukaiya; Misra, Ranjeev; Pradhan, Ananta C.; Gogoi, Rupjyoti",2021,2021-12-01,Understanding the X-ray spectral curvature of Mkn 421 using broad-band AstroSat observations,Monthly Notices of the Royal Astronomical Society,2110.03344,0
2021-12-01,"Raman, Gayathri; Varun; Paul, Biswajit; Bhattacharya, Dipankar",2021,2021-12-01,AstroSat detection of a mHz quasi-periodic oscillation and cyclotron line in IGR J19294+1816 during the 2019 outburst,Monthly Notices of the Royal Astronomical Society,2109.14022,0


==> static/Astropy-2021-location-analytics.csv <==
Country,Users
United States,"74,072"
China,"21,784"
United Kingdom,"17,209"
Germany,"16,914"
India,"13,889"
France,"12,168"
Italy,"9,182"
Japan,"8,492"
Canada,"7,903"
Spain,"7,209"
Netherlands,"6,542"
Australia,"5,542"
Brazil,"5,533"
South Korea,"4,781"
Russia,"3,776"
Chile,"3,736"
Switzerland,"3,197"
Taiwan,"2,639"
Mexico,"2,600"
Indonesia,"2,460"
Turkey,"2,302"
Poland,"2,277"
Hong Kong,"2,175"
Sweden,"1,860"
South Africa,"1,855"
Belgium,"1,719"
Israel,"1,678"
Austria,"1,469"
Argentina,"1,260"
Denmark,"1,256"
Singapore,"1,240"
Colombia,"1,226"
Norway,"1,161"
Ireland,"1,152"
Portugal,"1,101"
Czechia,"1,061"
Greece,"1,039"
Iran,"1,021"
(not set),"1,014"
Thailand,982
Finland,979
Ukraine,871
Hungary,650
Vietnam,646
Romania,633
United Arab Emirates,566
Egypt,557
Malaysia,541
New Zealand,540
Pakistan,504
Bangladesh,498
Philippines,482
Peru,376
Croatia,363
Slovakia,351
Kazakhstan,338
Saudi Arabia,325
Serbia,322
Morocco,287
Bulgaria,276
Slovenia,271
Tunisia,251
Sri Lanka,244
Nigeria,230
Nepal,226
Lithuania,219
Algeria,213
Costa Rica,163
Belarus,160
Ecuador,154
Kenya,146
Uruguay,142
Ethiopia,141
Estonia,130
Venezuela,129
Puerto Rico,121
Luxembourg,111
Armenia,107
Cyprus,101
Iraq,101
Lebanon,97
Latvia,94
Honduras,90
Azerbaijan,87
Ghana,83
Uzbekistan,83
Paraguay,82
Guatemala,78
Jordan,74
Georgia,70
Malta,69
Oman,62
Iceland,61
Bolivia,60
Bosnia & Herzegovina,57
Albania,53
Qatar,53
Uganda,52
Madagascar,51
Dominican Republic,46
Macao,45
Moldova,44
Rwanda,44
Cameroon,43
North Macedonia,43
Myanmar (Burma),43
Senegal,40
Panama,38
Mauritius,37
Kuwait,36
Kosovo,34
Tanzania,33
Zimbabwe,31
Burkina Faso,30
Mozambique,30
El Salvador,30
Cambodia,29
Côte d’Ivoire,26
Mongolia,26
Palestine,26
Andorra,21
Botswana,21
Brunei,19
Afghanistan,18
Bahrain,18
Bermuda,18
Sudan,18
Yemen,18
Zambia,18
Cuba,17
Libya,17
Réunion,17
Angola,16
Congo - Kinshasa,16
Trinidad & Tobago,16
U.S. Virgin Islands,16
Namibia,15
Kyrgyzstan,14
Nicaragua,14
Jamaica,12
Syria,12
Belize,11
Bhutan,9
Faroe Islands,9
Maldives,9
Barbados,8
North Korea,8
New Caledonia,8
French Polynesia,8
Svalbard & Jan Mayen,8
Benin,7
Bahamas,7
Montenegro,7
Martinique,7
Malawi,7
Seychelles,7
Curaçao,6
Guernsey,6
Greenland,6
Guadeloupe,6
Somalia,6
Togo,6
Antarctica,5
Cape Verde,5
Guyana,5
Haiti,5
Jersey,5
Laos,5
Papua New Guinea,5
Guam,4
Liechtenstein,4
Mali,4
Niger,4
San Marino,4
Turkmenistan,4
American Samoa,3
Aruba,3
Åland Islands,3
Caribbean Netherlands,3
Gabon,3
French Guiana,3
Lesotho,3
Monaco,3
Mauritania,3
Eswatini,3
Anguilla,2
Burundi,2
Congo - Brazzaville,2
Fiji,2
Gibraltar,2
Guinea,2
Equatorial Guinea,2
Liberia,2
Sierra Leone,2
Suriname,2
Tajikistan,2
British Virgin Islands,2
Western Sahara,1
Gambia,1
Kiribati,1
St. Kitts & Nevis,1
Cayman Islands,1
Turks & Caicos Islands,1
Chad,1
Timor-Leste,1


==> static/form-emails.txt <==
jani.sumak@gmail.com
patil@astro.utoronto.ca
akeemlhart@gmail.com
ayshih@gmail.com
ananyashreyjain1998@gmail.com
asanghi01@utexas.edu
peridot.faceted@gmail.com
anntzer.lee@gmail.com
aeigenbrot@nso.edu
Austen.Groener@gmail.com
axel.donath@cfa.harvard.edu
benjamin.weaver@noirlab.edu
broulston@cfa.harvard.edu
bwinkel@mpifr.de
morrisbrettm@gmail.com
bmerry@sarao.ac.za
cebrasseur@gmail.com
chris.simpson@noirlab.edu
astro.chun@gmail.com
cmacbride01@qub.ac.uk
dburke@cfa.harvard.edu
dan.s.taranu@gmail.com
ryand5@tcd.ie
foreman.mackey@gmail.com
daria.cara.2@gmail.com
dave.shupe@gmail.com
d.stansby@ucl.ac.uk
dhomeie@gwdg.de
eero.vaher@astro.lu.se
erykoff@stanford.edu
emir.k@phys.au.dk
koch.eric.w@gmail.com
erik.tollerud@gmail.com
gabrielperren@gmail.com
geert.barentsen@gmail.com
griffin0@arizona.edu
srirajshukla@gmail.com
hgunther@mit.edu
jbkalmbach@gmail.com
javier@iaa.es
astro@joergdietrich.com
jakob.maljaars@stcorp.nl
james.tocknell@mq.edu.au
jesus.salgado@skao.int
swinbank@astron.nl
jonathan@jsick.codes
jvmirca@gmail.com
jsm@jsabater.info
jjbazan@gmail.com
kgordon@stsci.edu
kellecruz@gmail.com
kyle.a.oman@durham.ac.uk
larry.bradley@gmail.com
laurenglattly@gmail.com
lee.spitler@mq.edu.au
leo.p.singer@nasa.gov
leonardo.ferreira@nottingham.ac.uk
liac@umich.edu
schwardt@sarao.ac.za
mederic.boquien@uantof.cl
manish20was@gmail.com
manodeep@gmail.com
mhvk@astro.utoronto.ca
matteo.bachetti@inaf.it
mattwcraig@gmail.com
maximilian.noethe@tu-dortmund.de
msk@astro.umd.edu
michaelseifert04@yahoo.de
miguel.deval@gmail.com
mihail.cara@gmail.com
mkaluszynski@akond.com
namurphy@cfa.harvard.edu
nabil.freij@gmail.com
nadia.dencheva@gmail.com
nathanielstarkman@gmail.com
nkern.astro@gmail.com
nksaun@hawaii.edu
tewarynikita2001@gmail.com
ole@aip.de
parikshit.sakurikar@research.iiit.ac.in
perry@stsci.edu
yoachim@uw.edu
lim@stsci.edu
rasmush@phys.au.dk
rosteen@stsci.edu
quantumcross@gmail.com
rohit4change@yahoo.in
rxue@nrao.edu
ryan@foxrow.com
sgurovich@unc.edu.ar
sepascua@ucm.es
shanks.k@gmail.com
vermashresth@gmail.com
bapat.shreyas@gmail.com
simon@sconseil.fr
steve.guest@stfc.ac.uk
sudheesh@cs.washington.edu
suyog7130@gmail.com
r.tanuj@gmail.com
terben@astro.uni-bonn.de
taldcroft@cfa.harvard.edu
thomas.robitaille@gmail.com
tjenness@lsst.org
Volodymyr.Savchenko@unige.ch
wmwv@pitt.edu
wjamieson@stsci.edu
wkerzend@msu.edu
yashgondhalekar567@gmail.com
zac.hatfield.dodds@anu.edu.au
zhangchen@pmo.ac.cn
jerry.ma.nk@gmail.com
zlatanvasovic@gmail.com
te.pickering@gmail.com
vankooten.sam@gmail.com

==> static/registry.json <==
{
    "packages": [
        {
          "name": "BayesicFitting",
          "maintainer": "Do Kester <dokester@home.nl> and Migo Mueller",
          "stable": true,
          "home_url": "https://bayesicfitting.nl/",
          "repo_url": "https://github.com/dokester/BayesicFitting",
          "pypi_name": "BayesicFitting",
          "description": "General purpose toolbox for Bayesian fitting and evidence calculation.",
          "coordinated": false,
          "review": {
            "functionality": "General package",
            "ecointegration": "Partial",
            "documentation": "Good",
            "testing": "Partial",
            "devstatus": "Good",
            "python3": "Yes",
            "last-updated": "2021-11-25"
          }
        },
        {
          "name": "PyCBC",
          "maintainer": "Alexander Harvey Nitz <alex.nitz@gmail.com>",
          "stable": true,
          "home_url": "https://pycbc.org/",
          "repo_url": "https://github.com/gwastro/pycbc",
          "pypi_name": "pycbc",
          "description": "Core package to analyze gravitational-wave data, find signals, and study their parameters.",
          "coordinated": false,
          "review": {
            "functionality": "Specialized package",
            "ecointegration": "Partial",
            "documentation": "Partial",
            "testing": "Partial",
            "devstatus": "Good",
            "python3": "Yes",
            "last-updated": "2021-10-22"
          }
        },
        {
          "name": "SpectraPy",
          "maintainer": "Marco Fumana <marco.fumana@inaf.it>",
          "stable": true,
          "home_url": "https://mcfuman.gitlab.io/SpectraPy/",
          "repo_url": "https://gitlab.com/mcfuman/SpectraPy/",
          "pypi_name": "",
          "description": "SpectraPy is a Python3 library, which collects algorithms and methods for data reduction of astronomical spectra obtained by a through slits spectrograph. The library is designed to be spectrograph independent. Current implementation is focused on the extraction of 2D spectra.",
          "coordinated": false,
          "review": {
             "functionality": "General package",
             "ecointegration": "Partial",
             "documentation": "Good",
             "testing": "Good",
             "devstatus": "Functional but low activity",
             "python3": "Yes",
             "last-updated": "2021-10-14"
          }
        },
        {
          "name": "statmorph",
          "maintainer": "Vicente Rodriguez-Gomez <vicente.rodgom@gmail.com>",
          "stable": true,
          "home_url": "https://statmorph.readthedocs.io/",
          "repo_url": "https://github.com/vrodgom/statmorph",
          "pypi_name": "statmorph",
          "description": "A Python package for calculating non-parametric morphological diagnostics of galaxy images, as well as fitting 2D Sérsic profiles.",
          "image": null,
          "coordinated": false,
          "review": {
             "functionality": "Specialized package",
             "ecointegration": "Good",
             "documentation": "Good",
             "testing": "Good",
             "devstatus": "Good",
             "python3": "Yes",
             "last-updated": "2021-01-12"
          }
        },
        {
          "name": "lenstronomy",
          "maintainer": "Simon Birrer <sibirrer@gmail.com>",
          "stable": true,
          "home_url": "https://lenstronomy.readthedocs.io",
          "repo_url": "https://github.com/sibirrer/lenstronomy",
          "pypi_name": "lenstronomy",
          "description": "Multi-purpose gravitational lensing and image modeling package",
          "coordinated": false,
          "review": {
             "functionality": "Specialized package",
             "ecointegration": "Partial",
             "documentation": "Good",
             "testing": "Good",
             "devstatus": "Good",
             "python3": "Yes",
             "last-updated": "2020-07-24"
          }
        },
        {
            "name": "astropy core package",
            "maintainer": "Astropy Coordination Committee",
            "stable": true,
            "home_url": "https://docs.astropy.org",
            "repo_url": "https://github.com/astropy/astropy",
            "pypi_name": "astropy",
            "description": "A common core package for Astronomy in Python.",
            "image": null,
            "coordinated": true,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2019-6-5"
            }
        },
        {
            "name": "specutils",
            "maintainer": "Nicholas Earl, Adam Ginsburg, Ricky O'Steen, and Erik Tollerud",
            "stable": false,
            "home_url": "https://specutils.readthedocs.io",
            "repo_url": "https://github.com/astropy/specutils",
            "pypi_name": "specutils",
            "description": "Affiliated package for analysis tools and basic data types of astronomical spectra.",
            "image": null,
            "coordinated": true,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Partial",
                "testing": "Partial",
                "devstatus": "Heavy development",
                "python3": "Yes",
                "last-updated": "2018-12-04"
            }
        },
        {
            "name": "astroquery",
            "maintainer": "Adam Ginsburg and Brigitta Sipőcz <adam.g.ginsburg@gmail.com>",
            "stable": true,
            "home_url": "https://astroquery.readthedocs.io",
            "repo_url": "https://github.com/astropy/astroquery",
            "pypi_name": "astroquery",
            "description": "Tools for querying online astronomical data sources.",
            "image": null,
            "coordinated": true,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Partial",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "photutils",
            "maintainer": "Larry Bradley and Brigitta Sipőcz <lbradley@stsci.edu>",
            "stable": false,
            "home_url": "https://photutils.readthedocs.io/",
            "repo_url": "https://github.com/astropy/photutils",
            "pypi_name": "photutils",
            "description": "Photometry and related image-processing tools.",
            "image": null,
            "coordinated": true,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "ginga",
            "maintainer": "Eric Jeschke and Pey Lian Lim <eric@naoj.org>",
            "stable": true,
            "home_url": "https://ejeschke.github.io/ginga",
            "repo_url": "https://github.com/ejeschke/ginga",
            "pypi_name": "ginga",
            "description": "Ginga is a Python toolkit for building viewers for astronomical and scientific images stored in numpy data arrays and displaying them on a variety of different display platforms. The toolkit provides many features for building a viewer, including a flexible plugin framework that is provided as a customizable reference viewer for FITS images.",
            "image": "https://ejeschke.github.io/ginga/images/Ginga_screenshot_MacOSX-1024x613.jpg",
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Partial",
                "documentation": "Good",
                "testing": "Partial",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "astroML",
            "maintainer": "Jake Vanderplas and Brigitta Sipőcz <brigitta.sipocz@gmail.com>",
            "stable": true,
            "home_url": "http://www.astroml.org/",
            "repo_url": "https://github.com/astroML/astroML",
            "pypi_name": "astroML",
            "description": "Tools for machine learning and data mining in Astronomy.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Partial",
                "documentation": "Good",
                "testing": "Partial",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2019-10-06"
            }
        },
        {
            "name": "PyDL",
            "maintainer": "Benjamin Alan Weaver <baweaver@lbl.gov>",
            "stable": false,
            "home_url": "https://pydl.readthedocs.io",
            "repo_url": "https://github.com/weaverba137/pydl",
            "pypi_name": "pydl",
            "image": null,
            "description": "Python replacements for functions that are part of the IDL built-in library, or part of astronomical IDL libraries. The emphasis is on reproducing results of the astronomical library functions. Only the bare minimum of IDL built-in functions are implemented to support this.",
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Needs work",
                "testing": "Partial",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "APLpy",
            "maintainer": "Thomas Robitaille and Eli Bressert <astropython@gmail.com>",
            "stable": true,
            "home_url": "https://aplpy.github.io",
            "repo_url": "https://github.com/aplpy/aplpy",
            "pypi_name": "APLpy",
            "description": "A Python module aimed at producing publication-quality plots of astronomical imaging data in FITS format. The module uses Matplotlib, a powerful and interactive plotting package. It is capable of creating output files in several graphical formats, including EPS, PDF, PS, PNG, and SVG.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Partial",
                "documentation": "Good",
                "testing": "Partial",
                "devstatus": "Functional but low activity",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "reproject",
            "maintainer": "Thomas Robitaille <thomas.robitaille@gmail.com>",
            "stable": true,
            "home_url": "https://reproject.readthedocs.io",
            "repo_url": "https://github.com/astropy/reproject",
            "pypi_name": "reproject",
            "image": null,
            "description": "Python-based astronomical image reprojection.",
            "coordinated": true,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "PyVO",
            "maintainer": "Christine Banek, Adrian Damian, Stefan Becker, and Tom Donaldson",
            "stable": true,
            "home_url": "https://pyvo.readthedocs.io/",
            "repo_url": "https://github.com/astropy/pyvo",
            "pypi_name": "pyvo",
            "description": "Access to the Virtual Observatory through Python using IVOA Standards.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Partial",
                "documentation": "Partial",
                "testing": "Partial",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2019-10-06"
            }
        },
        {
            "name": "gammapy",
            "maintainer": "Axel Donath <Axel.Donath@mpi-hd.mpg.de> and Régis Terrier <rterrier@apc.in2p3.fr>",
            "stable": false,
            "home_url": "https://gammapy.org",
            "repo_url": "https://github.com/gammapy/gammapy",
            "pypi_name": "gammapy",
            "description": "A Python package for gamma-ray astronomy",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "ccdproc",
            "maintainer": "Matt Craig <ccdproc@gmail.com>",
            "stable": true,
            "home_url": "https://ccdproc.readthedocs.io",
            "repo_url": "https://github.com/astropy/ccdproc",
            "pypi_name": "ccdproc",
            "description": "Package to do basic CCD data reduction.",
            "image": null,
            "coordinated": true,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "sncosmo",
            "maintainer": "Kyle Barbary",
            "stable": true,
            "home_url": "https://sncosmo.readthedocs.io",
            "repo_url": "https://github.com/sncosmo/sncosmo",
            "pypi_name": "sncosmo",
            "image": "https://avatars1.githubusercontent.com/u/5490746?v=3&s=500",
            "description": "Supernova light curve models in Python. SNCosmo synthesizes supernova spectra and photometry from SN models, and has functions for fitting and sampling SN model parameters given photometric light curve data. It includes built-in supernova models such as the SALT2, MLCS2k2, Hsiao, Nugent, PSNID, SNANA and Whalen models, a variety of built-in bandpasses and magnitude systems, and allows custom models, bandpasses, and magnitude systems to be defined.",
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Partial",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "Glue",
            "maintainer": "Chris Beaumont and Thomas Robitaille <thomas.robitaille@gmail.com>",
            "stable": true,
            "home_url": "http://www.glueviz.org",
            "repo_url": "https://github.com/glue-viz/glue",
            "pypi_name": "glueviz",
            "image": null,
            "description": "Linked data visualizations across multiple files.",
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Partial",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "pyregion",
            "maintainer": "Jae-Joon Lee",
            "stable": true,
            "home_url": "https://pyregion.readthedocs.io",
            "repo_url": "https://github.com/astropy/pyregion",
            "pypi_name": "pyregion",
            "image": null,
            "description": "Python module to parse DS9 and CIAO region files.",
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Partial",
                "documentation": "Good",
                "testing": "Partial",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "imexam",
            "maintainer": "Megan Sosey",
            "stable": false,
            "home_url": "https://imexam.readthedocs.io",
            "repo_url": "https://github.com/spacetelescope/imexam",
            "pypi_name": "imexam",
            "description": "A package for functionality like IRAF's imexamine.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Partial",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "spherical_geometry",
            "maintainer": "Mihai Cara",
            "stable": false,
            "home_url": "https://spacetelescope.github.io/spherical_geometry/spherical_geometry/",
            "repo_url": "https://github.com/spacetelescope/spherical_geometry",
            "pypi_name": "spherical-geometry",
            "image": null,
            "description": "Python package for handling spherical polygons that represent arbitrary regions of the sky.",
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Needs work",
                "documentation": "Partial",
                "testing": "Partial",
                "devstatus": "Functional but low activity",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "gwcs",
            "maintainer": "Nadia Dencheva",
            "stable": false,
            "home_url": "https://gwcs.readthedocs.io",
            "repo_url": "https://github.com/spacetelescope/gwcs",
            "pypi_name": "gwcs",
            "image": null,
            "description": "Package for managing the world coordinate system (WCS) of astronomical data.",
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Partial",
                "testing": "Partial",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "spectral-cube",
            "maintainer": "Adam Ginsburg and Eric Koch",
            "stable": true,
            "home_url": "https://spectral-cube.readthedocs.io",
            "repo_url": "https://github.com/radio-astro-tools/spectral-cube",
            "pypi_name": "spectral-cube",
            "image": null,
            "description": "Library for reading and analyzing astrophysical spectral data cubes.",
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Partial",
                "documentation": "Good",
                "testing": "Partial",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "astroplan",
            "maintainer": "Brett Morris",
            "stable": false,
            "home_url": "https://astroplan.readthedocs.io/",
            "repo_url": "https://github.com/astropy/astroplan",
            "pypi_name": "astroplan",
            "description": "An open source Python package to help astronomers plan observations.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Partial",
                "devstatus": "Heavy development",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "Astro-SCRAPPY",
            "maintainer": "Curtis McCully <cmccully@lcogt.net>",
            "stable": true,
            "home_url": "https://github.com/astropy/astroscrappy",
            "repo_url": "https://github.com/astropy/astroscrappy",
            "pypi_name": "astroscrappy",
            "description": "A high-performance package to detect and remove cosmic rays from astronomical images.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Needs work",
                "testing": "Partial",
                "devstatus": "Functional but low activity",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "naima",
            "maintainer": "Victor Zabalza <vzabalza@gmail.com>",
            "stable": true,
            "home_url": "https://naima.readthedocs.io/",
            "repo_url": "https://github.com/zblz/naima",
            "pypi_name": "naima",
            "description": "Derivation of non-thermal particle distributions through MCMC spectral fitting.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "omnifit",
            "maintainer": "Aleksi Suutarinen <aleksi.suutarinen@iki.fi>",
            "stable": true,
            "home_url": "https://ricemunk.github.io/omnifit/",
            "repo_url": "https://github.com/RiceMunk/omnifit",
            "pypi_name": "omnifit",
            "image": null,
            "description": "Package for doing astronomical spectroscopy fitting of interstellar ices.",
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Partial",
                "documentation": "Partial",
                "testing": "Good",
                "devstatus": "Functional but low activity",
                "python3": "Yes",
                "last-updated": "2022-01-12"
            }
        },
        {
            "name": "gala",
            "maintainer": "Adrian Price-Whelan <http://adrian.pw>",
            "stable": true,
            "home_url": "http://gala.adrian.pw/en/latest/",
            "repo_url": "https://github.com/adrn/gala",
            "pypi_name": "gala",
            "image": null,
            "description": "A Python package for gravitational and galactic dynamics. gala contains functionality for representing gravitational potential models, numerically integrating orbits, and non-linear dynamics. gala also relies heavily on Astropy's unit and coordinates subpackages. (Note: this was previously listed on pypi as 'astro-gala', and older versions can still be installed with that name)",
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Heavy development",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "galpy",
            "maintainer": "Jo Bovy",
            "stable": true,
            "home_url": "https://galpy.readthedocs.io/en/latest/",
            "repo_url": "https://github.com/jobovy/galpy",
            "pypi_name": "galpy",
            "image": null,
            "description": "A Python 2 and 3 package for galactic dynamics.",
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Partial",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "HENDRICS",
            "maintainer": "Matteo Bachetti <matteo@matteobachetti.it>",
            "stable": true,
            "repo_url": "https://github.com/StingraySoftware/HENDRICS",
            "home_url": "https://hendrics.readthedocs.io",
            "pypi_name": "hendrics",
            "description": "Spectral-timing analysis of X-ray data from the command line (formerly known as MaLTPyNT).",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "stingray",
            "maintainer": "Daniela Huppenkothen, Matteo Bachetti, Abigail Stevens, Simone Migliari, and Paul Balm",
            "stable": false,
            "repo_url": "https://github.com/StingraySoftware/stingray",
            "home_url": "https://stingraysoftware.github.io",
            "pypi_name": "stingray",
            "description": "Python library for spectral-timing analysis of X-ray data.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Partial",
                "documentation": "Partial",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "Halotools",
            "maintainer": "Andrew Hearin <andrew.hearin@yale.edu>",
            "stable": true,
            "home_url": "https://halotools.readthedocs.io",
            "repo_url": "https://github.com/astropy/halotools",
            "pypi_name": "halotools",
            "description": "Generate Monte Carlo realizations of mock galaxy populations using cosmological simulations.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Partial",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "cluster-lensing",
            "maintainer": "Jes Ford",
            "stable": false,
            "repo_url": "https://github.com/jesford/cluster-lensing",
            "home_url": "https://jesford.github.io/cluster-lensing",
            "pypi_name": "cluster-lensing",
            "description": "Galaxy cluster properties and NFW profiles (with miscentering option).",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Partial",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "marxs",
            "maintainer": "Hans Moritz G\u00fcnther (hamogu)",
            "stable": true,
            "repo_url": "https://github.com/Chandra-MARX/marxs",
            "home_url": "https://marxs.readthedocs.io/",
            "pypi_name": "marxs",
            "description": "Multi-Architecture-Raytrace-Xraymission-Simulator (MARXS) is a toolsuite to ray-trace X-ray observatories. It is primarily aimed at astronomical X-ray satellites and sounding rocket payloads, but can be used to ray-trace experiments in the laboratory as well.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "pyspeckit",
            "maintainer": "Adam Ginsburg <adam.g.ginsburg@gmail.com>",
            "stable": true,
            "home_url": "https://pyspeckit.readthedocs.io",
            "repo_url": "https://github.com/pyspeckit/pyspeckit",
            "pypi_name": "pyspeckit",
            "description": "A toolkit for spectroscopic input/output, plotting, fitting, and manipulation.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Partial",
                "documentation": "Good",
                "testing": "Partial",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "linetools",
            "maintainer": "J. Xavier Prochaska, Nicolas Tejos, and Neil Crighton",
            "stable": true,
            "home_url": "https://linetools.readthedocs.io",
            "repo_url": "https://github.com/linetools/linetools",
            "pypi_name": "linetools",
            "description": "Package for the analysis of 1-D spectra for astronomy.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Good",
                "documentation": "Partial",
                "testing": "Partial",
                "devstatus": "Heavy development",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "poliastro",
            "maintainer": "Juan Luis Cano Rodr\u00edguez",
            "stable": false,
            "repo_url": "https://github.com/poliastro/poliastro",
            "home_url": "http://docs.poliastro.space",
            "pypi_name": "poliastro",
            "description": "Astrodynamics and Orbital Mechanics computations",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Partial",
                "devstatus": "Heavy development",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "hips",
            "maintainer": "Thomas Boch",
            "stable": false,
            "repo_url": "https://github.com/hipspy/hips",
            "home_url": "https://hips.readthedocs.io",
            "pypi_name": "hips",
            "description": "A Python astronomy package for HiPS : Hierarchical Progressive Surveys.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Partial",
                "testing": "Good",
                "devstatus": "Heavy development",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "regions",
            "maintainer": "Larry Bradley and Adam Ginsburg",
            "stable": false,
            "repo_url": "https://github.com/astropy/regions",
            "home_url": "https://astropy-regions.readthedocs.io",
            "pypi_name": "regions",
            "description": "A Python astronomy package for region handling, including serialization (input and output) and masking.",
            "image": null,
            "coordinated": true,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Heavy development",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
            "name": "synphot",
            "maintainer": "Pey Lian Lim",
            "stable": true,
            "home_url": "https://synphot.readthedocs.io",
            "repo_url": "https://github.com/spacetelescope/synphot_refactor",
            "pypi_name": "synphot",
            "description": "A Python astronomy package for synthetic photometry.",
            "image": "http://synphot.readthedocs.io/en/latest/_images/spectrum-2.png",
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2017-11-08"
            }
        },
        {
           "name": "astropy-healpix",
           "maintainer": "Thomas Robitaille <thomas.robitaille@gmail.com> and Leo Singer <leo.p.singer@nasa.gov>",
           "stable": false,
           "repo_url": "https://github.com/astropy/astropy-healpix",
           "home_url": "https://astropy-healpix.readthedocs.io/",
           "pypi_name": "astropy-healpix",
           "description": "A BSD-licensed HEALPix implementation for Astropy",
           "image": null,
           "coordinated": true,
           "review": {
             "functionality": "General package",
               "ecointegration": "Good",
               "documentation": "Good",
               "testing": "Good",
               "devstatus": "Heavy development",
               "python3": "Yes",
               "last-updated": "2017-11-27"
           }
       },
       {
          "name": "Saba",
          "maintainer": "Michele Costa <m.t.costa@keele.ac.uk>",
          "stable": true,
          "repo_url": "https://github.com/astropy/saba",
          "home_url": "https://saba.readthedocs.io",
          "pypi_name": "saba",
          "description": "A Package which allows astropy.modeling to interface with sherpa's fitting routines",
          "coordinated": false,
          "review": {
            "functionality": "General package",
              "ecointegration": "Good",
              "documentation": "Good",
              "testing": "Good",
              "devstatus": "Functional but low activity",
              "python3": "Yes",
              "last-updated": "2017-09-26"
          }
       },
       {
            "name": "dust_extinction",
            "maintainer": "Karl Gordon",
            "stable": false,
            "repo_url": "https://github.com/karllark/dust_extinction",
            "home_url": "http://dust-extinction.readthedocs.io",
            "pypi_name": "dust_extinction",
            "description": "Interstellar dust extinction curves",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Good",
                "documentation": "Partial",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2018-5-25"
            }
         },
         {
            "name": "feets",
            "maintainer": "Juan B Cabral <jbc.developr@gmail.com>",
            "stable": true,
            "repo_url": "https://github.com/carpyncho/feets",
            "home_url": "http://feets.readthedocs.io",
            "pypi_name": "feets",
            "description": "feATURE eXTRACTOR FOR tIME sERIES.",
            "image": "https://github.com/carpyncho/feets/raw/master/res/logo_medium.png",
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Partial",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2018-11-27"
            }
         },
         {
            "name": "corral",
            "maintainer": "Toros Survey Team",
            "stable": true,
            "repo_url": "https://github.com/toros-astro/corral",
            "home_url": "http://corral.readthedocs.io/",
            "pypi_name": "corral-pipeline",
            "description": "Corral will solve your pipeline needs by merging a database full connection interface with a MVC model, by making you able of editing your custom schemas and adding the possibility of writting specific processing steps following a intuitive data handling model.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Partial",
                "documentation": "Partial",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2018-8-21"
            }
        },
        {
            "name": "baseband",
            "maintainer": "Marten H. van Kerkwijk <mhvk@astro.utoronto.ca>",
            "stable": true,
            "home_url": "https://baseband.readthedocs.io",
            "repo_url": "https://github.com/mhvk/baseband",
            "pypi_name": "baseband",
            "description": "Radio baseband IO: readers and writers for VLBI and other baseband data formats.",
            "image": null,
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2018-11-27"
            }
        },
        {
            "name": "sbpy",
            "maintainer": "Michael Mommert, Michael S. P. Kelley, Miguel de Val-Borro, Jian-Yang Li <sbpy.dev@gmail.com>",
            "stable": false,
            "home_url": "https://github.com/NASA-Planetary-Science/sbpy",
            "repo_url": "https://github.com/NASA-Planetary-Science/sbpy",
            "pypi_name": "sbpy",
            "description": "A Python Module for Small-Body Planetary Astronomy",
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Good",
                "documentation": "Partial",
                "testing": "Partial",
                "devstatus": "Heavy development",
                "python3": "Yes",
                "last-updated": "2019-06-18"
            }
        },
        {
            "name": "EinsteinPy",
            "maintainer": "Shreyas Bapat, Ritwik Saha, Bhavya Bhatt, and Priyanshu Khandelwal <bapat.shreyas@gmail.com>",
            "stable": true,
            "home_url": "https://einsteinpy.org",
            "repo_url": "https://github.com/einsteinpy/einsteinpy",
            "pypi_name": "einsteinpy",
            "description": "A Python Package for General Relativity and Gravitational Astronomy",
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Partial",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Heavy development",
                "python3": "Yes",
                "last-updated": "2019-07-23"
            }
          },
          {
             "name": "astroalign",
             "maintainer": "Martin Beroiz <martinberoiz@gmail.com>",
             "stable": true,
             "home_url": "http://astroalign.readthedocs.io/",
             "repo_url": "https://github.com/quatrope/astroalign",
             "pypi_name": "astroalign",
             "description": "Astrometric registration of images when no WCS info is available",
             "coordinated": false,
             "review": {
                 "functionality": "Specialized package",
                 "ecointegration": "Partial",
                 "documentation": "Good",
                 "testing": "Good",
                 "devstatus": "Good",
                 "python3": "Yes",
                 "last-updated": "2019-08-15"
             }
          },
          {
            "name": "mocpy",
            "maintainer": "François-Xavier Pineau <francois-xavier.pineau@astro.unistra.fr>, Matthieu Baumann <matthieu.baumann@astro.unistra.fr>, and Thomas Boch <thomas.boch@astro.unistra.fr>",
            "stable": true,
            "home_url": "https://cds-astro.github.io/mocpy/",
            "repo_url": "https://github.com/cds-astro/mocpy",
            "pypi_name": "mocpy",
            "description": "MOCPy is a Python library allowing easy creation, parsing and manipulation of MOCs (Multi-Order Coverage maps). These coverage maps heavily rely on the HEALPix sky partionning scheme. A MOC is therefore a set of HEALPix cells at different orders. This allows the description of any arbitrary maps on the sky.",
            "coordinated": false,
            "review": {
                "functionality": "General package",
                "ecointegration": "Partial",
                "documentation": "Partial",
                "testing": "Partial",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2019-11-04"
            }
          },
          {
            "name": "ligo.skymap",
            "maintainer": "Leo Singer <leo.singer@ligo.org>",
            "stable": true,
            "home_url": "http://lscsoft.docs.ligo.org/ligo.skymap/",
            "repo_url": "https://git.ligo.org/lscsoft/ligo.skymap",
            "pypi_name": "ligo.skymap",
            "description": "Read, write, generate, simulate, and visualize LIGO/Virgo gravitational-wave probability sky maps.",
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Good",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Good",
                "python3": "Yes",
                "last-updated": "2020-07-01"
              }
           },
          {
            "name": "agnpy",
            "maintainer": "Cosimo Nigro <cosimonigro2@gmail.com>",
            "stable": true,
            "home_url": "https://agnpy.readthedocs.io/en/latest/",
            "repo_url": "https://github.com/cosimoNigro/agnpy",
            "pypi_name": "agnpy",
            "description": "Modelling Active Galactic Nuclei radiative processes with python. agnpy focuses on the numerical computation of the photon spectra produced by leptonic radiative processes in jetted Active Galactic Nuclei (AGN).",
            "coordinated": false,
            "review": {
                "functionality": "Specialized package",
                "ecointegration": "Partial",
                "documentation": "Good",
                "testing": "Good",
                "devstatus": "Heavy development",
                "python3": "Yes",
                "last-updated": "2020-07-13"
            }
        },
        {
            "name": "kanon",
            "maintainer": "Léni Gauffier <lenigauffier@gmail.com>",
            "stable": true,
            "home_url": "https://kanon.readthedocs.io/",
            "repo_url": "https://github.com/legau/kanon",
            "pypi_name": "kanon",
            "description": "History of astronomy package, historical geocentric models and number systems",
            "coordinated": false,
            "review": {
                 "functionality": "Specialized package",
                 "ecointegration": "Good",
                 "documentation": "Partial",
                 "testing": "Good",
                 "devstatus": "Good",
                 "python3": "Yes",
                 "last-updated": "2022-02-05"
            }
        }
    ]
}


==> static/repo-emails.txt <==
dhomeie@gwdg.de
vterron@iaa.es
towilson@stsci.edu
molly@stsci.edu
matthewkbourque@gmail.com
taldcroft@gmail.com
will.t.barnes@gmail.com
nzuckman@gmail.com
mirochaj@gmail.com
jack.dermigny@protonmail.com
lastephey@lbl.gov
lee.spitler@mq.edu.au
klberry42@gmail.com
matteo.bachetti@irap.omp.eu
graykanarek@gmail.com
ngoldbau@illinois.edu
dmcollom@gmail.com
jrschlitz0725@gmail.com
ritiekmalhotra123@gmail.com
jgreco@astro.princeton.edu
mfix@stsci.edu
duncan.macleod@ligo.org
jwoillez@eso.org
leo.singer@ligo.org
bnordgren@gmail.com
gerrit@uni-bonn.de
hpathak336@gmail.com
jvmirca@gmail.com
dugankj@ornl.gov
liac@umich.edu
weaver@noao.edu
demitri.muna@gmail.com
tim.jenness@gmail.com
josephoenix@gmail.com
sigurdkn@gmail.com
joe@neoturbine.net
matthew.brett@gmail.com
aaryapatil1996@gmail.com
sam.verstocken@gmail.com
ga.braganca@gmail.com
dstansby@gmail.com
diegoasterio@correo.ugr.es
yashrsharma44@gmail.com
thomas.robitaille@gmail.com
tomas.chvatal@gmail.com
javier.ballester@ext.esa.int
mhsarmiento@sciops.esa.int
brices@gmail.com
jturner@gemini.edu
semyeong.oh@gmail.com
s.conseil@ip2i.in2p3.fr
xavier@ucolick.org
yannick.copin@laposte.net
dan.datsev@gmail.com
mfonetimfon@gmail.com
bwiedemann@suse.de
aeigenbrot@nso.edu
shanks.k@gmail.com
vilardell@ieec.cat
adrianmpw@gmail.com
miguel.deval@gmail.com
jwoillez@gmail.com
m@tfiu.de
qobilidop@gmail.com
abostroem@gmail.com
ayshih@gmail.com
mattwcraig@gmail.com
mhoenig@gemini.edu
iambriansoto@gmail.com
embray@stsci.edu
maximilian.noethe@tu-dortmund.de
sebastian.messlinger@posteo.de
phirst@gemini.edu
b1quint@gmail.com
wagenveld@pc002.mpifr-bonn.mpg.de
morrisbrettm@gmail.com
anntzer.lee@gmail.com
etollerud@gmail.com
druscheld@gmail.com
vahag1991@gmail.com
dokester@home.nl
appukuttancr@gmail.com
ddavella@stsci.edu
obrienan@uwm.edu
pogle@stsci.edu
lkelley@cfa.harvard.edu
ajk224@gmail.com
benjamin.roulston@protonmail.com
cgomez@ulg.ac.be
stuart@cadair.com
ktchernyshyov@pha.jhu.edu
crawfodsm@gmail.com
javier.espinosa@esa.int
wmwv@pitt.edu
benjamin.weaver@nyu.edu
lenigauffier@gmail.com
ralf.gommers@gmail.com
larsbratholm@gmail.com
vmehta94@gmail.com
kaniket21@gmail.com
jalexander@stsci.edu
anaposses@gmail.com
fastakash@gmail.com
tjenness@lsst.org
nicolas.tessore@manchester.ac.uk
bmmorris@uw.edu
amanjhunjhunwala@outlook.com
bovy@astro.utoronto.ca
alexander.conley@colorado.edu
mangalagb@gmail.com
hello@geert.io
crjones@stsci.edu
cclauss@bluewin.ch
songofacandy@gmail.com
magnusp@vilhelm.nu
eisenhamer@stsci.edu
vermashresth@gmail.com
sweissman@stsci.edu
moritz.guenther@gmx.de
ecolomo@sciops.esa.int
ananyashreyjain1998@gmail.com
tomkooij@tomkooij.nl
leblanc@stsci.edu
mzhengxi@mit.edu
b.nikolic@mrao.cam.ac.uk
dishank.agrawal123@gmail.com
peter@newton.cx
dps.helio@gmail.com
dcollom@dcollom-linux.lco.gtn
thenocturnalastrostudent@gmail.com
michele.mastropietro@gmail.com
lfulmer@wisc.edu
alex.rudy@gmail.com
erwan.pannier@centralesupelec.fr
jkarr@asiaa.sinica.edu.tw
iskren.y.g@gmail.com
mcbeth@broggs.org
jmccormac001@gmail.com
smm@ipac.caltech.edu
rth.yurchak@gmail.com
vital.fernandez@gmail.com
saxenavn67@gmail.com
y.copin@ipnl.in2p3.fr
sportillo@cfa.harvard.edu
natanael_magalhaes@msn.com
r.tanuj@gmail.com
ayushyadav@outlook.com
jmedina@stsci.edu
bluescarni@gmail.com
cphillip@stsci.edu
theapoorvs1@gmail.com
mafagafogigante@gmail.com
astuft1@shef.ac.uk
cebrasseur@gmail.com
sergiopr@fis.ucm.es
brettmorris21@gmail.com
bostroem@stsci.edu
jbwhit@gmail.com
karl.wessel@stud.uni-goettingen.de
jbkalmbach@gmail.com
amiller.astro@gmail.com
dkirkby@uci.edu
cadenarmstrong@gmail.com
knusper2000@googlemail.com
tomasbabej@gmail.com
robanhk@gmail.com
sebastien.maret@obs.ujf-grenoble.fr
donath@stud.uni-heidelberg.de
tomas.caram@estudiante.ceibal.edu.uy
sushobhanapatra@gmail.com
sashankmishra27@gmail.com
Kaylea@vpn172022124099.its.yale.internal
g.hosseinzadeh90@gmail.com
debian@liska.ath.cx
kitchi.srikrishna@gmail.com
jeremy.lusk@gmail.com
bjweiner@gmail.com
fockez@live.cn
erik.m.bray@gmail.com
toddrme2178@gmail.com
greiner@dsi.uni-stuttgart.de
lgarrison@cfa.harvard.edu
jonathan.b.foster@yale.edu
cristian97.ardelean@gmail.com
kdleschinski@gmail.com
peridot.faceted@gmail.com
prajwel.pj@gmail.com
olebole@debian.org
max.voronkov@gmail.com
shilpi1958@gmail.com
regis.terrier@m4x.org
rtolesnikov@yahoo.com
astro.chun@gmail.com
gabrielperren@gmail.com
huisman@strw.leidenuniv.nl
price@astro.princeton.edu
ellianna.schwab@gmail.com
simon.conseil@univ-lyon1.fr
athuljoshi7@gmail.com
wschoenell@gmail.com
stokholm@post.au.dk
akshat.dixit71@gmail.com
mail@andrejro.de
rgeda@stsci.edu
sadie.bartholomew@metoffice.gov.uk
ogaz@stsci.edu
pothiers@gmail.com
git@thequod.de
jonathan.bruce.foster@gmail.com
rohit4change@yahoo.in
b.sipocz@gmail.com
yashgondhalekar567@gmail.com
edward@gomez.me.uk
girish.duvvuri@gmail.com
mikea@asiaa.sinica.edu.tw
nksaunders1994@gmail.com
kianmeng@cpan.org
juliocampagnolo@gmail.com
michaelseifert04@yahoo.de
hgunther@mit.edu
jmwalawender@gmail.com
dtaranu@astro.princeton.edu
sgilani@stsci.edu
stonnes@gmail.com
andriyorehov@gmail.com
csimpson@gemini.edu
fmnt@fmnt.info
kbarbary@lbl.gov
Kaylea@vpn172022149192.its.yale.internal
axel.donath@mpi-hd.mpg.de
emilydeibert@gmail.com
michaeldmueller7@gmail.com
andy.j.leonard@gmail.com
kellecruz@gmail.com
getsanjeevdubey@gmail.com
yucelkilic1@gmail.com
Zachary.Astro@Gmail.com
humna.awan@rutgers.edu
mdboom@gmail.com
A.Diego.C.Alonso@gmail.com
evert.rol@gmail.com
tcaswell@gmail.com
ich@funbaker.de
zmzhang@caltech.edu
leo.p.singer@nasa.gov
ritwick.dsouza@outlook.com
contact@volodymyrsavchenko.com
cherti@letopolis.de
adamcbroussard@physics.rutgers.edu
julien.burnier@unige.ch
keith.hughitt@gmail.com
jonathan.gagne.1@gmail.com
dperera@sofia.usra.edu
johannes.zeman@googlemail.com
cabanela@mnstate.edu
bsipocz@gmail.com
leo.singer@nasa.gov
rplante@ncsa.uiuc.edu
rosteen@stsci.edu
angel.ruizca@gmail.com
ole@aip.de
dan.p.cunningham@gmail.com
nadia.dencheva@gmail.com
david.hoese@ssec.wisc.edu
mminin2010@gmail.com
leonardo.ferreira.furg@gmail.com
bovy@ias.edu
cmccully@lcogt.net
verrrn@gmail.com
bachynin.i@gmail.com
ivelina.momcheva@gmail.com
conor@macbride.me
qclists@inventati.org
maik.nijhuis@triopsys.nl
kgabor79@gmail.com
miguel@archlinux.net
bmerry@ska.ac.za
becca.lange84@gmail.com
vankooten.sam@gmail.com
asanghi01@gmail.com
simon@sconseil.fr
ana.bonaca@yale.edu
Deil.Christoph@gmail.com
fxpineau@gmail.com
adrian.prw@gmail.com
mstuchli@redhat.com
zeman@icp.uni-stuttgart.de
fdeugenio@gmail.com
eric@depagne.org
mr.alex.hagen@gmail.com
pa07carr@gmail.com
jeff.c.taylor@gmail.com
erykoff@stanford.edu
helen@rrdlabs.co.uk
jose.sabater@stfc.ac.uk
bwinkel@mpifr.de
waseem.tabraze@gmail.com
george.galvin1996@gmail.com
summittinuade@gmail.com
suyog999sg@gmail.com
franz.bergesund@gmail.com
aleksi.suutarinen@gmail.com
jsm@iaa.es
shan_mbic@rediffmail.com
tim.gates@iress.com
richard.g.osteen@gmail.com
namurphy@cfa.harvard.edu
jmdearman@gmail.com
chiara.marmo@u-psud.fr
mathewrphillips@gmail.com
kalei@posteo.de
chakrabortypritish@gmail.com
nick.lloyd@usask.ca
nealmcb@gmail.com
rlw@stsci.edu
pbarmby@uwo.ca
storres@ctio.noao.edu
beswiftly@gmail.com
jimbokururu27@gmail.com
erik.bray@lri.fr
stampsrule@gmail.com
astrobatty@gmail.com
emir.k@phys.au.dk
khandelwalbhavya7@gmail.com
daria.cara.2@gmail.com
s.graves@eaobservatory.org
costerwi@gmail.com
cosimonigro2@gmail.com
cheedella.sourabh@gmail.com
jason.neal@astro.up.pt
cgohlke@uci.edu
ryancooke86@gmail.com
stottsco@mnstate.edu
jakob.maljaars@stcorp.nl
stephanietdouglas@gmail.com
matteobachetti.astro@gmail.com
aragilar@gmail.com
ryan@foxrow.com
manan.101d@gmail.com
mchizekfrouard@stsci.edu
christianmesh1@gmail.com
c.bonnett@gmail.com
astro@joergdietrich.com
ania0102@gmail.com
devin.crichton@gmail.com
lia.astro@gmail.com
guillaume.pernot@lam.fr
honke.norman@gmail.com
james.dempsey@csiro.au
downey@allendowney.com
nkern@berkeley.edu
wtylergee@gmail.com
stanczakdominik@gmail.com
jhunk@stsci.edu
lim@stsci.edu
atreo1@hotmail.com
algorithm059@gmail.com
walkerna22@gmail.com
guillochon@gmail.com
rounakr.ag73@gmail.com
ricardopfonseca95@gmail.com
sunrisekid3@gmail.com
berke.daniel@gmail.com
obs.psr@wanadoo.fr
lchambers@stsci.edu
jonathan@jsick.codes
hello.abhishek@outlook.com
sarikj93@gmail.com
larry.bradley@gmail.com
lauralwatkins@gmail.com
ebadun@rogers.com
matthew@mpetroff.net
kadrlica@fnal.gov
dgold@berkeley.edu
sauravsachidanand@gmail.com
sousasag@gmail.com
alexandre.beelen@ias.u-psud.fr
shupe@ipac.caltech.edu
tito@dalcanton.it
jaladhsinghal@gmail.com
zlatanvasovic@gmail.com
parikshit.sakurikar@research.iiit.ac.in
juandesant@gmail.com
steven@stevenbamford.com
heidtna@mnstate.edu
kakirastern@gmail.com
stolker@strw.leidenuniv.nl
rasmush@phys.au.dk
bussonniermatthias@gmail.com
mtzhisham@gmail.com
akshitsan13@gmail.com
akotharriet5@gmail.com
mike.mccarty@zoomdata.com
drodriguez@stsci.edu
kevin.gullikson@gmail.com
orion@cora.nwra.com
nstarkman@protonmail.com
ato.gurkan@gmail.com
jconnelly@cfa.harvard.edu
lee.j.joon@gmail.com
rohan17089@iiitd.ac.in
mavanibhautik@gmail.com
bmmorris@u.washington.edu
sconseil@gemini.edu
krisastern@gmail.com
antor.232@outlook.com
jakevdp@gmail.com
spaceplustime@gmail.com
mommermiscience@gmail.com
ikkamens@amazon.com
fred.grollier@gmail.com
pcowpert@cfa.harvard.edu
dstndstn@gmail.com
shivangeerathi@gmail.com
nkorzh@oberlin.edu
jai.rideout@gmail.com
math@fortune
fchapoton2@gmail.com
anchitjain1234@gmail.com
busko@stsci.edu
dbstn95@gmail.com
ludwig@ska.ac.za
brewer@astro.umass.edu
code@bnavigator.de
parejkoj@uw.edu
gal16b@csiro.au
mohan.agr97@gmail.com
xarthisius.kk@gmail.com
s.littlefair@shef.ac.uk
parmeshpatidar888@gmail.com
t.j.wilson@exeter.ac.uk
jkotler@stsci.edu
sergio.pasra@gmail.com
terben@astro.uni-bonn.de
ooberdorf@gemini.edu
adelave1@jhu.edu
ivezic@astro.washington.edu
hayesla@tcd.ie
gregersen.dylan@gmail.com
mjh@extragalactic.info
chandrakant.gopalan@gmail.com
yoachim@uw.edu
roytsmart@gmail.com
pkubanek@lbto.org
ryon@stsci.edu
eteverson@gmail.com
dburke.gw@gmail.com
jiffyclub.programatic@gmail.com
hlaba@webmail.co.za
cr52@protonmail.com
mihail.cara@gmail.com
hugo@buddelmeijer.nl
luzuku@gmail.com
edward@4angle.com
jaime-andres.alvarado-montes@students.mq.edu.au
perry@stsci.edu
craig@brechmos.org
nchlsearl@gmail.com
archives.esac.esa.int@gmail.com
drdavella@gmail.com
rx.astro@gmail.com
bsvo@lavabit.com
ferguson@stsci.edu
mail@daniellenz.org
giang.nghg@gmail.com
David.Syphers@colorado.edu
jesford@uw.edu
mboquien@ast.cam.ac.uk
dHoneysh@gmail.com
max.silbiger@gmail.com
efrem.braun@gmail.com
ryand5@tcd.ie
stuart@mumford.me.uk
jzzeng@stu.ecnu.edu.cn
robelgeda@yahoo.com
willettk@gmail.com
smith.peter.902@gmail.com
nathanhendler@gmail.com
pato@das.uchile.cl
srirajshukla@gmail.com
lvaleromartin@gmail.com
keflavich@gmail.com
manodeep@gmail.com
pratikpatel15133@gmail.com
hettlage@saao.ac.za
tokidokitalkyou@gmail.com
juancarlos.segovia@gmail.com
fardal@stsci.edu
eslavich@stsci.edu
benjamin.weaver@noirlab.edu
jcardenzana@irap.omp.eu
thomas.boch@gmail.com
matthieu.baumann@astro.unistra.fr
andycasey@gmail.com
dklaes@astro.uni-bonn.de
bogdan@nicula.net
quantum.analyst@gmail.com
fred3public@gmail.com
bapat.shreyas@gmail.com
adam@adamj.eu
martinberoiz@gmail.com
hadriendvpx@gmail.com
jnoss@stsci.edu
julia.j.stadler@durham.ac.uk
swap.sha96@gmail.com
liedtke.simon@googlemail.com
jakevdp@uw.edu
brammer@stsci.edu
cshanahan@stsci.edu
kylebarbary@gmail.com
kewl@microsoft.com
nicoddemus@gmail.com
luigi@lambrate.inaf.it
larson.eric.d@gmail.com
sarahaskendrew@gmail.com
jsick@lsst.org
erik.tollerud@gmail.com
kin.long.kelvin.lee@gmail.com
lrizzi@keck.hawaii.edu
javier@iaa.es
laurenglattly@gmail.com
mpcervin@uncg.edu
jane.rigby@gmail.com
eric@naoj.org
rpa@ldeo.columbia.edu
steve.guest@stfc.ac.uk
felixonmars@archlinux.org
odidev@puresoftware.com
tewarynikita2001@gmail.com
gguzman2@villanova.edu
giorgio.calderone@gmail.com
mhvk@astro.utoronto.ca
nicolas.leclerc@obspm.fr
ivvv.free@gmail.com
nadia.astropy@gmail.com
vzabalza@gmail.com
granttremblay@gmail.com
joey.ryan@gmail.com
jani.sumak@gmail.com
simongibbons@gmail.com
tbowers@lowell.edu
matteo@matteobachetti.it
oscar.j.benjamin@gmail.com
gpernot@praksys.org
markus.gerstel@diamond.ac.uk
jjbazan@gmail.com
lia@space.mit.edu
Al.Niessner@gmx.net
punyaslokpattnaik@yahoo.co.in
yash.kmr.99@gmail.com
mariadeanton@gmail.com
zac.hatfield.dodds@gmail.com
ameisner@fas.harvard.edu
jordan.cook@pioneer.com
dinos.kousidis@tum.de
hsouchereau@outlook.com
andrew.hearin@yale.edu
manish20was@gmail.com
even.rouault@spatialys.com
beischer@physik.rwth-aachen.de
Timothy.Plummer@lasp.colorado.edu
contact@nicholasearl.me
loicseguin@gmail.com
dshiga.dev@gmail.com
ebressert@gmail.com
havok2063@hotmail.com
hulingyi1995@yahoo.com.sg
matthewturk@gmail.com
simon.krughoff@gmail.com
dev@welterde.de
jbc.develop@gmail.com
adrian.damian@nrc.ca
j.allen@physics.usyd.edu.au
me@Zacharys-MBP.fios-router.home
p.j.a.cock@googlemail.com
kyleconroy@gmail.com
manasbedmutha98@gmail.com
franka1986@gmail.com
magalimebsout@gmail.com
jgf5013@gmail.com
prasanthhn@gmail.com
alex.nitz@ligo.org
kgordon@stsci.edu
nabil.freij@gmail.com
sosey@stsci.edu
phuwe@osadia.fios-router.home.stsci.edu
marhje52@kth.se
koman@astro.rug.nl
davidgrant@davids-mbp.home
ricky.nilsson@gmail.com
jradavenport@gmail.com
tlister@lcogt.net
scrawford@stsci.edu
lisa@stsci.edu
danilo.horta@gmail.com
wkerzendorf@gmail.com
lia@astro.wisc.edu
dishagf@gmail.com
ricardogando@gmail.com
tdonaldson@stsci.edu
aoprescu@college.harvard.edu
2087801o@student.gla.ac.uk
akeemlhart@gmail.com
akatipally@abiomed.com
koch.eric.w@gmail.com
anizami@macalester.edu
tylfin@gmail.com
dmopalmer@gmail.com
samparksharma2000@gmail.com
geert@barentsen.be
joanna@cozi.com
nimitbhardwaj@gmail.com
john@swinbank.org
crawfordsm@gmail.com
foreman.mackey@gmail.com
rociokiman@gmail.com
sooleyka@gmail.com
raul.gutierrez@sciops.esa.int
bsimon@stsci.edu
hannes@saao.ac.za
shailesh.ahuja03@gmail.com
max_linke@gmx.de
nelsonste@mnstate.edu
baweaver@lbl.gov
gbrammer@gmail.com
nluetzge@gmail.com
jesusjuansalgado@gmail.com
dlenz.bonn@gmail.com
rik.lieshout@gmail.com
Austen.Groener@gmail.com
jerry.ma.nk@gmail.com
mail@neilparley.co.uk
merlin.fisherlevine@gmail.com
marco.lombardi@gmail.com
vicente.rodgom@gmail.com
code@andreazonca.com
jdavies@stsci.edu
dtu.amit@gmail.com
contact@saimon.org
Kaylea@vpn172022122238.its.yale.internal
aleksi.suutarinen@iki.fi
mathieu@servillat.com
hello@juanlu.space
pickering@stsci.edu
eero.vaher@astro.lu.se
neilcrighton@gmail.com
julien.milli@wanadoo.fr
bakanov.aleksandr@gmail.com
aadlander@mnstate.edu
jduran@sciops.esa.int
javerbukh@gmail.com
beaumont@hawaii.edu
sudheesh1995@outlook.com
contact@grantjenks.com
jskowron@astrouw.edu.pl
Kaylea@astrid.wireless.yale.internal
bones253@gmail.com
teuben@gmail.com
rashood.khan@gmail.com
neal@mcburnett.org
ricky.egeland@gmail.com
madhuraparikh@gmail.com
janga1997@gmail.com
msk@astro.umd.edu
merilyngowo@gmail.com
asishrocks95@gmail.com
juanlu001@gmail.com
te.pickering@gmail.com
John.Parejko@alumni.carleton.edu
markiewicz@stanford.edu
cfmschaffer@hotmail.de
anthony.horton@aao.gov.au
krisastern@gobuddy.asia
aplunket@eso.org
bquint@gemini.edu
lupinix.fedora@gmail.com
maneesh.yadav@sri.com
johannes.king@mpi-hd.mpg.de
krislars@gmail.com
swt30@ast.cam.ac.uk
esteban.f.e.morales@gmail.com
jonathansick@mac.com
emilurice@gmail.com
georgiana.ogrean@gmail.com
e.bernsteincooper@gmail.com
indiajoe@gmail.com
gpdf@ipac.caltech.edu
ehogan@gemini.edu
abigailstev@gmail.com
allard.erin@gmail.com
orionlee@yahoo.com
theintrocode@gmail.com
javerbukh@stsci.edu
adelaat@nikhef.nl
david.grant@physics.ox.ac.uk
algerdnazgul@gmail.com
cbrasseur@stsci.edu
odysseus9672@gmail.com
wjamieson@stsci.edu
m.b.taylor@bristol.ac.uk
adam.g.ginsburg@gmail.com
cmp346@drexel.edu
mglatzle@mpa-garching.mpg.de

